Importance Sampling for Statistical Certification of Viable Initial Sets

We study the problem of statistically certifying viable initial sets (VISs)---sets of initial conditions whose trajectories satisfy a given control specification. While VISs can be obtained from model-based methods, these methods typically rely on simplified models. We propose a simulation-based framework to certify VISs by estimating the probability of specification violations under a high-fidelity or black-box model. Since detecting these violations may be challenging due to their scarcity, we propose a sample-efficient framework that leverages importance sampling to target high-risk regions. We derive an empirical Bernstein inequality for weighted random variables, enabling finite-sample guarantees for importance sampling estimators. We demonstrate the proposed approach on two systems and show improved convergence of the resulting bounds on an adaptive cruise control benchmark.

==> figures/data/acc_convergence.csv <==
M,mc_cp,bound_is_0p15,excess_is_0p15,bound_is_0p35,excess_is_0p35,excess_mc_cp,true_prob,slope_05,slope_10
1000,0.02702811823410671,0.05728127524441162,0.048831075244411624,0.062741231040811,0.054291031040811004,0.018577918234106712,0.0084502,0.018577918234106712,0.048831075244411624
1438,0.022560319059420176,0.04243151176675675,0.033981311766756755,0.046564520116472524,0.038114320116472526,0.014110119059420176,0.0084502,0.015492360850562114,0.033957632297921855
2069,0.018143581907611277,0.02974558743847136,0.021295387438471362,0.034342026365056365,0.025891826365056367,0.009693381907611277,0.0084502,0.012915665886212372,0.023601293013248734
2976,0.0221772471296653,0.024580413682786406,0.016130213682786408,0.027488094302500425,0.019037894302500427,0.0137270471296653,0.0084502,0.010769129109259179,0.01640829141277272
4281,0.015444885314441797,0.02005523105279136,0.011605031052791362,0.021834786954968086,0.013384586954968086,0.006994685314441798,0.0084502,0.0089789268449196,0.01140646466816436
6158,0.018540816916765276,0.01647370704757857,0.00802350704757857,0.01850524746996024,0.01005504746996024,0.010090616916765277,0.0084502,0.007486472003442159,0.007929697181619295
8858,0.011297606331107516,0.014035192749480254,0.005584992749480254,0.015044773287950985,0.006594573287950985,0.0028474063311075166,0.0084502,0.006242078257287472,0.0055126524321981955
12742,0.01203466376149594,0.012841784082612637,0.004391584082612638,0.014161258271775008,0.0057110582717750085,0.0035844637614959405,0.0084502,0.0052044908188204056,0.003832292830357214
18329,0.011674848183592651,0.012000682623767429,0.003550482623767429,0.011653230437143941,0.0032030304371439416,0.0032246481835926516,0.0084502,0.004339379785091652,0.002664142901653752
26366,0.01114744310716909,0.010916064456897162,0.0024658644568971624,0.011230062166115362,0.002779862166115362,0.00269724310716909,0.0084502,0.0036180529899530168,0.0018520471533191088
37926,0.00939091837007832,0.01004686570742758,0.0015966657074275806,0.010547127270385839,0.002096927270385839,0.0009407183700783205,0.0084502,0.0030166750178109696,0.0012875356020780368
54555,0.010423675728629617,0.009409555588458855,0.0009593555884588548,0.009554965619353192,0.0011047656193531926,0.0019734757286296173,0.0084502,0.0025152419461586897,0.0008950797405262878
78475,0.00957754082382566,0.00933906427090863,0.0008888642709086302,0.00953559146728329,0.00108539146728329,0.0011273408238256597,0.0084502,0.00209715912734161,0.0006222500827577143
112883,0.00980943964481887,0.008993513974752971,0.0005433139747529712,0.00929713824850532,0.0008469382485053207,0.00135923964481887,0.0084502,0.001748569004461487,0.0004325813031582402
162377,0.00962539380727586,0.008904649227522226,0.0004544492275222259,0.00898555190387248,0.0005353519038724802,0.0011751938072758605,0.0084502,0.0014579236816850373,0.0003007265514476288
233572,0.009521832507385712,0.008846517524633817,0.0003963175246338175,0.008795432968329792,0.0003452329683297922,0.0010716325073857128,0.0084502,0.0012155887087032682,0.0002090621960012828
335981,0.00930554326716703,0.008765033875884658,0.0003148338758846587,0.008652551311866305,0.00020235131186630527,0.0008553432671670295,0.0084502,0.0010135371874683953,0.00014533879964763374
483293,0.009133826922122045,0.008653005253450457,0.00020280525345045715,0.00860820491743244,0.00015800491743244056,0.0006836269221220451,0.0084502,0.0008450682685033262,0.00010103824231762434
695192,0.008794670114684594,0.008500471499450586,5.0271499450586093e-05,0.008517462573864027,6.72625738640277e-05,0.00034447011468459465,0.0084502,0.000704603285984855,7.024113517475981e-05
1000000,0.008843989434104546,0.00848500511048654,3.4805110486540655e-05,0.008519420804764788,6.922080476478784e-05,0.000393789434104546,0.0084502,0.0005874853580415044,4.883107524441163e-05


==> figures/data/acc_viable_polytope.csv <==
h,v
-0.0,5.016722
0.735786,-0.0
10.0,-0.0
10.0,10.0
-0.0,10.0
-0.0,5.016722


==> figures/data/boundary.csv <==
h,v
-0.3946308724832215,-0.39731543624161075
-0.38926174496644295,-0.39731543624161075
-0.38389261744966446,-0.39731543624161075
-0.3785234899328859,-0.39731543624161075
-0.3731543624161074,-0.39731543624161075
-0.3677852348993289,-0.39731543624161075
-0.36241610738255037,-0.39731543624161075
-0.35704697986577183,-0.39731543624161075
-0.3516778523489933,-0.39731543624161075
-0.34630872483221475,-0.39731543624161075
-0.34093959731543627,-0.39731543624161075
-0.33557046979865773,-0.39731543624161075
-0.3302013422818792,-0.39731543624161075
-0.3248322147651007,-0.39731543624161075
-0.3194630872483222,-0.39731543624161075
-0.31409395973154364,-0.39731543624161075
-0.3087248322147651,-0.39731543624161075
-0.30335570469798656,-0.39731543624161075
-0.2979865771812081,-0.39731543624161075
-0.29261744966442954,-0.39731543624161075
-0.287248322147651,-0.39731543624161075
-0.28456375838926173,-0.3946308724832215
-0.28456375838926173,-0.38926174496644295
-0.28456375838926173,-0.38389261744966446
-0.28456375838926173,-0.3785234899328859
-0.28456375838926173,-0.3731543624161074
-0.28456375838926173,-0.3677852348993289
-0.28456375838926173,-0.36241610738255037
-0.28456375838926173,-0.35704697986577183
-0.28456375838926173,-0.3516778523489933
-0.28456375838926173,-0.34630872483221475
-0.28456375838926173,-0.34093959731543627
-0.28456375838926173,-0.33557046979865773
-0.28456375838926173,-0.3302013422818792
-0.28456375838926173,-0.3248322147651007
-0.28456375838926173,-0.3194630872483222
-0.28456375838926173,-0.31409395973154364
-0.28456375838926173,-0.3087248322147651
-0.28456375838926173,-0.30335570469798656
-0.28456375838926173,-0.2979865771812081
-0.28456375838926173,-0.29261744966442954
-0.28456375838926173,-0.287248322147651
-0.287248322147651,-0.28456375838926173
-0.28993288590604027,-0.2818791946308725
-0.28993288590604027,-0.276510067114094
-0.28993288590604027,-0.27114093959731544
-0.28993288590604027,-0.2657718120805369
-0.28993288590604027,-0.26040268456375837
-0.28993288590604027,-0.2550335570469799
-0.28993288590604027,-0.24966442953020135
-0.28993288590604027,-0.2442953020134228
-0.28993288590604027,-0.2389261744966443
-0.28993288590604027,-0.2335570469798658
-0.28993288590604027,-0.22818791946308725
-0.28993288590604027,-0.22281879194630871
-0.28993288590604027,-0.2174496644295302
-0.28993288590604027,-0.2120805369127517
-0.28993288590604027,-0.20671140939597316
-0.28993288590604027,-0.20134228187919462
-0.28993288590604027,-0.1959731543624161
-0.28993288590604027,-0.1906040268456376
-0.28993288590604027,-0.18523489932885906
-0.28993288590604027,-0.17986577181208052
-0.29261744966442954,-0.17718120805369125
-0.2953020134228188,-0.174496644295302
-0.2953020134228188,-0.1691275167785235
-0.2953020134228188,-0.16375838926174496
-0.2953020134228188,-0.15838926174496643
-0.2953020134228188,-0.15302013422818792
-0.2953020134228188,-0.1476510067114094
-0.2953020134228188,-0.14228187919463087
-0.2953020134228188,-0.13691275167785233
-0.2953020134228188,-0.1315436241610738
-0.2953020134228188,-0.1261744966442953
-0.2953020134228188,-0.12080536912751677
-0.2953020134228188,-0.11543624161073823
-0.2953020134228188,-0.11006711409395975
-0.2953020134228188,-0.10469798657718121
-0.2953020134228188,-0.09932885906040267
-0.2953020134228188,-0.09395973154362414
-0.2953020134228188,-0.0885906040268456
-0.2953020134228188,-0.08322147651006712
-0.2953020134228188,-0.07785234899328858
-0.2953020134228188,-0.07248322147651004
-0.2979865771812081,-0.0697986577181208
-0.30067114093959735,-0.06711409395973156
-0.30067114093959735,-0.06174496644295302
-0.30067114093959735,-0.05637583892617448
-0.30067114093959735,-0.051006711409395944
-0.30067114093959735,-0.045637583892617406
-0.30067114093959735,-0.040268456375838924
-0.30067114093959735,-0.034899328859060386
-0.30067114093959735,-0.029530201342281848
-0.30067114093959735,-0.024161073825503365
-0.30067114093959735,-0.018791946308724827
-0.30067114093959735,-0.01342281879194629
-0.30067114093959735,-0.008053691275167751
-0.30067114093959735,-0.0026845637583892135
-0.30067114093959735,0.002684563758389269
-0.30067114093959735,0.008053691275167807
-0.30067114093959735,0.013422818791946345
-0.30067114093959735,0.018791946308724827
-0.30067114093959735,0.024161073825503365
-0.30067114093959735,0.029530201342281903
-0.30067114093959735,0.03489932885906044
-0.30335570469798656,0.03758389261744971
-0.30604026845637583,0.04026845637583898
-0.30604026845637583,0.04563758389261746
-0.30604026845637583,0.051006711409396
-0.30604026845637583,0.05637583892617454
-0.30604026845637583,0.06174496644295302
-0.30604026845637583,0.06711409395973156
-0.30604026845637583,0.0724832214765101
-0.30604026845637583,0.07785234899328863
-0.30604026845637583,0.08322147651006717
-0.30604026845637583,0.08859060402684565
-0.30604026845637583,0.09395973154362419
-0.30604026845637583,0.09932885906040273
-0.30604026845637583,0.10469798657718121
-0.30604026845637583,0.11006711409395975
-0.30604026845637583,0.11543624161073829
-0.30604026845637583,0.12080536912751683
-0.30604026845637583,0.12617449664429536
-0.30604026845637583,0.1315436241610739
-0.30604026845637583,0.13691275167785244
-0.30604026845637583,0.14228187919463087
-0.3087248322147651,0.14496644295302014
-0.31140939597315437,0.1476510067114094
-0.31140939597315437,0.15302013422818794
-0.31140939597315437,0.15838926174496648
-0.31140939597315437,0.16375838926174502
-0.31140939597315437,0.16912751677852356
-0.31140939597315437,0.1744966442953021
-0.31140939597315437,0.17986577181208052
-0.31140939597315437,0.18523489932885906
-0.31140939597315437,0.1906040268456376
-0.31140939597315437,0.19597315436241614
-0.31140939597315437,0.20134228187919467
-0.31140939597315437,0.2067114093959732
-0.31140939597315437,0.21208053691275175
-0.31140939597315437,0.2174496644295303
-0.31140939597315437,0.22281879194630883
-0.31140939597315437,0.22818791946308725
-0.31140939597315437,0.2335570469798658
-0.31140939597315437,0.23892617449664433
-0.31140939597315437,0.24429530201342287
-0.31140939597315437,0.2496644295302014
-0.31409395973154364,0.2523489932885907
-0.3167785234899329,0.25503355704697994
-0.3167785234899329,0.2604026845637585
-0.3167785234899329,0.2657718120805369
-0.3167785234899329,0.27114093959731544
-0.3167785234899329,0.276510067114094
-0.3167785234899329,0.2818791946308725
-0.3167785234899329,0.28724832214765106
-0.3167785234899329,0.2926174496644296
-0.3167785234899329,0.29798657718120813
-0.3167785234899329,0.3033557046979867
-0.3167785234899329,0.3087248322147652
-0.3167785234899329,0.31409395973154364
-0.3167785234899329,0.3194630872483222
-0.3167785234899329,0.3248322147651007
-0.3167785234899329,0.33020134228187925
-0.3167785234899329,0.3355704697986578
-0.3167785234899329,0.3409395973154363
-0.3167785234899329,0.34630872483221486
-0.3167785234899329,0.3516778523489933
-0.3167785234899329,0.35704697986577183
-0.3194630872483222,0.3597315436241611
-0.32214765100671144,0.36241610738255037
-0.32214765100671144,0.3677852348993289
-0.32214765100671144,0.37315436241610744
-0.32214765100671144,0.378523489932886
-0.32214765100671144,0.3838926174496645
-0.32214765100671144,0.38926174496644306
-0.32214765100671144,0.3946308724832216
-0.3248322147651007,0.3973154362416108
-0.3302013422818792,0.3973154362416108
-0.33557046979865773,0.3973154362416108
-0.34093959731543627,0.3973154362416108
-0.34630872483221475,0.3973154362416108
-0.3516778523489933,0.3973154362416108
-0.35704697986577183,0.3973154362416108
-0.36241610738255037,0.3973154362416108
-0.3677852348993289,0.3973154362416108
-0.3731543624161074,0.3973154362416108
-0.3785234899328859,0.3973154362416108
-0.38389261744966446,0.3973154362416108
-0.38926174496644295,0.3973154362416108
-0.3946308724832215,0.3973154362416108
-0.39731543624161075,0.3946308724832216
-0.39731543624161075,0.38926174496644306
-0.39731543624161075,0.3838926174496645
-0.39731543624161075,0.378523489932886
-0.39731543624161075,0.37315436241610744
-0.39731543624161075,0.3677852348993289
-0.39731543624161075,0.36241610738255037
-0.39731543624161075,0.35704697986577183
-0.39731543624161075,0.3516778523489933
-0.39731543624161075,0.34630872483221486
-0.39731543624161075,0.3409395973154363
-0.39731543624161075,0.3355704697986578
-0.39731543624161075,0.33020134228187925
-0.39731543624161075,0.3248322147651007
-0.39731543624161075,0.3194630872483222
-0.39731543624161075,0.31409395973154364
-0.39731543624161075,0.3087248322147652
-0.39731543624161075,0.3033557046979867
-0.39731543624161075,0.29798657718120813
-0.39731543624161075,0.2926174496644296
-0.39731543624161075,0.28724832214765106
-0.39731543624161075,0.2818791946308725
-0.39731543624161075,0.276510067114094
-0.39731543624161075,0.27114093959731544
-0.39731543624161075,0.2657718120805369
-0.39731543624161075,0.2604026845637585
-0.39731543624161075,0.25503355704697994
-0.39731543624161075,0.2496644295302014
-0.39731543624161075,0.24429530201342287
-0.39731543624161075,0.23892617449664433
-0.39731543624161075,0.2335570469798658
-0.39731543624161075,0.22818791946308725
-0.39731543624161075,0.22281879194630883
-0.39731543624161075,0.2174496644295303
-0.39731543624161075,0.21208053691275175
-0.39731543624161075,0.2067114093959732
-0.39731543624161075,0.20134228187919467
-0.39731543624161075,0.19597315436241614
-0.39731543624161075,0.1906040268456376
-0.39731543624161075,0.18523489932885906
-0.39731543624161075,0.17986577181208052
-0.39731543624161075,0.1744966442953021
-0.39731543624161075,0.16912751677852356
-0.39731543624161075,0.16375838926174502
-0.39731543624161075,0.15838926174496648
-0.39731543624161075,0.15302013422818794
-0.39731543624161075,0.1476510067114094
-0.39731543624161075,0.14228187919463087
-0.39731543624161075,0.13691275167785244
-0.39731543624161075,0.1315436241610739
-0.39731543624161075,0.12617449664429536
-0.39731543624161075,0.12080536912751683
-0.39731543624161075,0.11543624161073829
-0.39731543624161075,0.11006711409395975
-0.39731543624161075,0.10469798657718121
-0.39731543624161075,0.09932885906040273
-0.39731543624161075,0.09395973154362419
-0.39731543624161075,0.08859060402684565
-0.39731543624161075,0.08322147651006717
-0.39731543624161075,0.07785234899328863
-0.39731543624161075,0.0724832214765101
-0.39731543624161075,0.06711409395973156
-0.39731543624161075,0.06174496644295302
-0.39731543624161075,0.05637583892617454
-0.39731543624161075,0.051006711409396
-0.39731543624161075,0.04563758389261746
-0.39731543624161075,0.04026845637583898
-0.39731543624161075,0.03489932885906044
-0.39731543624161075,0.029530201342281903
-0.39731543624161075,0.024161073825503365
-0.39731543624161075,0.018791946308724827
-0.39731543624161075,0.013422818791946345
-0.39731543624161075,0.008053691275167807
-0.39731543624161075,0.002684563758389269
-0.39731543624161075,-0.0026845637583892135
-0.39731543624161075,-0.008053691275167751
-0.39731543624161075,-0.01342281879194629
-0.39731543624161075,-0.018791946308724827
-0.39731543624161075,-0.024161073825503365
-0.39731543624161075,-0.029530201342281848
-0.39731543624161075,-0.034899328859060386
-0.39731543624161075,-0.040268456375838924
-0.39731543624161075,-0.045637583892617406
-0.39731543624161075,-0.051006711409395944
-0.39731543624161075,-0.05637583892617448
-0.39731543624161075,-0.06174496644295302
-0.39731543624161075,-0.06711409395973156
-0.39731543624161075,-0.07248322147651004
-0.39731543624161075,-0.07785234899328858
-0.39731543624161075,-0.08322147651006712
-0.39731543624161075,-0.0885906040268456
-0.39731543624161075,-0.09395973154362414
-0.39731543624161075,-0.09932885906040267
-0.39731543624161075,-0.10469798657718121
-0.39731543624161075,-0.11006711409395975
-0.39731543624161075,-0.11543624161073823
-0.39731543624161075,-0.12080536912751677
-0.39731543624161075,-0.1261744966442953
-0.39731543624161075,-0.1315436241610738
-0.39731543624161075,-0.13691275167785233
-0.39731543624161075,-0.14228187919463087
-0.39731543624161075,-0.1476510067114094
-0.39731543624161075,-0.15302013422818792
-0.39731543624161075,-0.15838926174496643
-0.39731543624161075,-0.16375838926174496
-0.39731543624161075,-0.1691275167785235
-0.39731543624161075,-0.174496644295302
-0.39731543624161075,-0.17986577181208052
-0.39731543624161075,-0.18523489932885906
-0.39731543624161075,-0.1906040268456376
-0.39731543624161075,-0.1959731543624161
-0.39731543624161075,-0.20134228187919462
-0.39731543624161075,-0.20671140939597316
-0.39731543624161075,-0.2120805369127517
-0.39731543624161075,-0.2174496644295302
-0.39731543624161075,-0.22281879194630871
-0.39731543624161075,-0.22818791946308725
-0.39731543624161075,-0.2335570469798658
-0.39731543624161075,-0.2389261744966443
-0.39731543624161075,-0.2442953020134228
-0.39731543624161075,-0.24966442953020135
-0.39731543624161075,-0.2550335570469799
-0.39731543624161075,-0.26040268456375837
-0.39731543624161075,-0.2657718120805369
-0.39731543624161075,-0.27114093959731544
-0.39731543624161075,-0.276510067114094
-0.39731543624161075,-0.2818791946308725
-0.39731543624161075,-0.287248322147651
-0.39731543624161075,-0.29261744966442954
-0.39731543624161075,-0.2979865771812081
-0.39731543624161075,-0.30335570469798656
-0.39731543624161075,-0.3087248322147651
-0.39731543624161075,-0.31409395973154364
-0.39731543624161075,-0.3194630872483222
-0.39731543624161075,-0.3248322147651007
-0.39731543624161075,-0.3302013422818792
-0.39731543624161075,-0.33557046979865773
-0.39731543624161075,-0.34093959731543627
-0.39731543624161075,-0.34630872483221475
-0.39731543624161075,-0.3516778523489933
-0.39731543624161075,-0.35704697986577183
-0.39731543624161075,-0.36241610738255037
-0.39731543624161075,-0.3677852348993289
-0.39731543624161075,-0.3731543624161074
-0.39731543624161075,-0.3785234899328859
-0.39731543624161075,-0.38389261744966446
-0.39731543624161075,-0.38926174496644295
-0.39731543624161075,-0.3946308724832215
-0.3946308724832215,-0.39731543624161075



==> figures/data/gp_contour.csv <==
h,v
0.8352648577483202,0.0
0.8163265306122449,0.029265802913965872
0.6495698758506903,0.2040816326530612
0.6309204869950613,0.40816326530612246
0.6122448979591837,0.4410963177551747
0.5495084002378973,0.6122448979591837
0.5930092119815996,0.8163265306122449
0.5004050647462217,1.0204081632653061
0.5325210624180333,1.2244897959183674
0.46321128618641944,1.4285714285714286
0.4218402942608359,1.6326530612244896
0.40816326530612246,1.7875275292229291
0.40210307095708814,1.836734693877551
0.3706364085940068,2.0408163265306123
0.3290263234651419,2.2448979591836737
0.31220851054664267,2.4489795918367347
0.2875133485205084,2.6530612244897958
0.20408163265306123,2.8024581652381357
0.16565654457572676,2.857142857142857
0.20408163265306123,2.971986932841451
0.40816326530612246,3.0365094051386468
0.5026164780929183,2.857142857142857
0.49532537178934344,2.6530612244897958
0.488261303240721,2.4489795918367347
0.47449112606478483,2.2448979591836737
0.6122448979591837,2.13080742033412
0.6957908904870621,2.0408163265306123
0.6122448979591837,1.9266450782574134
0.4157066539625325,1.836734693877551
0.6122448979591837,1.7606339892921197
0.7422035186379201,1.6326530612244898
0.7626360366952207,1.4285714285714286
0.8163265306122449,1.362561007763289
0.899112057665761,1.2244897959183674
0.9514837931473863,1.0204081632653061
0.8908429346464284,0.8163265306122449
0.9531496642688735,0.6122448979591837
1.0204081632653061,0.5472277452884043
1.1147415831690735,0.40816326530612246
1.0635606794613337,0.20408163265306123
1.144203658566226,0.0
0.0,3.9528116589203313
0.08495461702300361,3.8775510204081636
0.20408163265306126,3.820376488069812
0.30304390352667554,3.673469387755102
0.3285889419364697,3.4693877551020407
0.20408163265306123,3.349575417232054
0.08847675663657524,3.4693877551020407
0.062473970354698156,3.6734693877551017
0.0,3.798741508844265


==> figures/data/gp_grid.csv <==
h,v,mean,std
0.0,0.0,0.999994461756682,0.6544484706905331
0.20408163265306123,0.0,0.9997617626219839,0.6544484502438437
0.40816326530612246,0.0,0.992402231996354,0.654422689744291
0.6122448979591837,0.0,0.877738721765657,0.6467917779603153
0.8163265306122449,0.0,0.5771571413051614,0.5740282875149157
1.0204081632653061,0.0,-0.25429725565714545,0.3435816662015747
1.2244897959183674,0.0,0.9891907651795044,0.48213374806148496
1.4285714285714286,0.0,0.9803140691250247,0.6529150201719119
1.6326530612244898,0.0,0.9992155937920068,0.6544465547736684
1.836734693877551,0.0,0.999981863117103,0.6544484651670028
2.0408163265306123,0.0,0.999999667454952,0.6544397571161955
2.2448979591836737,0.0,0.999999994651779,0.6482636728667766
2.4489795918367347,0.0,0.9999999999986949,0.5192594770230923
2.6530612244897958,0.0,1.0000000000083764,0.6526734848746912
2.857142857142857,0.0,1.000000000000292,0.6544466177669808
3.0612244897959187,0.0,1.0000000000000064,0.6544477937948706
3.2653061224489797,0.0,1.0000000000000002,0.6535419490207365
3.4693877551020407,0.0,1.0,0.41846833846194925
3.673469387755102,0.0,1.0,0.6273167605207557
3.8775510204081636,0.0,1.0,0.654408220353128
4.081632653061225,0.0,1.0,0.6544484491118875
4.285714285714286,0.0,1.0,0.6544477210786256
4.4897959183673475,0.0,1.0,0.6534520950812296
4.6938775510204085,0.0,1.0,0.39997434728136855
4.8979591836734695,0.0,1.0,0.6288600221864021
5.1020408163265305,0.0,1.0,0.6544115147877891
5.3061224489795915,0.0,1.0,0.6544484513530787
5.510204081632653,0.0,1.0,0.6544484706883262
5.714285714285714,0.0,1.0,0.6544484558926543
5.918367346938775,0.0,1.0,0.6544208085941381
6.122448979591837,0.0,1.0,0.6363556159302817
6.326530612244898,0.0,1.0,0.4693776501690994
6.530612244897959,0.0,1.0,0.6534510991813154
6.73469387755102,0.0,1.0,0.654447658818488
6.938775510204081,0.0,1.0,0.6544484496755437
7.142857142857143,0.0,1.0,0.6544170957125749
7.346938775510204,0.0,1.0,0.6422153292628646
7.551020408163265,0.0,1.0,0.609366575278294
7.755102040816327,0.0,1.0,0.6541328482095867
7.959183673469388,0.0,1.0,0.6544481767764796
8.16326530612245,0.0,1.0,0.6544472872015313
8.36734693877551,0.0,1.0,0.6544312224865819
8.571428571428571,0.0,1.0,0.6543746622684055
8.775510204081632,0.0,1.0,0.6143467652386333
8.979591836734695,0.0,1.0,0.4823908525089799
9.183673469387756,0.0,1.0,0.6538980614211984
9.387755102040817,0.0,1.0,0.654448001879895
9.591836734693878,0.0,1.0,0.6543515150038696
9.795918367346939,0.0,1.0,0.6362478827166478
10.0,0.0,1.0,0.5620388586278712
0.0,0.20408163265306123,0.9999861534754354,0.6544484706575773
0.20408163265306123,0.20408163265306123,0.9993732165169156,0.6544483784329004
0.40816326530612246,0.20408163265306123,0.9782795908051576,0.6543305048949056
0.6122448979591837,0.20408163265306123,0.6031603544402772,0.6142060638620027
0.8163265306122449,0.20408163265306123,0.039110896181095534,0.35678391708222124
1.0204081632653061,0.20408163265306123,0.32658130425956333,0.38319510840761317
1.2244897959183674,0.20408163265306123,1.1467321014575922,0.4952446688334784
1.4285714285714286,0.20408163265306123,0.987588600075716,0.6520895034246496
1.6326530612244898,0.20408163265306123,0.9994041579562267,0.6544458479261109
1.836734693877551,0.20408163265306123,0.9999854705372688,0.6544484659683786
2.0408163265306123,0.20408163265306123,0.9999997254150255,0.6544424710598239
2.2448979591836737,0.20408163265306123,0.9999999954836936,0.6510629695058098
2.4489795918367347,0.20408163265306123,0.9999999999818031,0.6024436064526099
2.6530612244897958,0.20408163265306123,1.0000000000062903,0.6534095415437943
2.857142857142857,0.20408163265306123,1.0000000000002451,0.6544471575116263
3.0612244897959187,0.20408163265306123,1.0000000000000056,0.6544482966309603
3.2653061224489797,0.20408163265306123,1.0,0.6543291753774396
3.4693877551020407,0.20408163265306123,1.0,0.6475197670220789
3.673469387755102,0.20408163265306123,1.0,0.6526154448359244
3.8775510204081636,0.20408163265306123,1.0,0.6544408816381231
4.081632653061225,0.20408163265306123,1.0,0.6544484640579661
4.285714285714286,0.20408163265306123,1.0,0.6544482945066441
4.4897959183673475,0.20408163265306123,1.0,0.6543332469640788
4.6938775510204085,0.20408163265306123,1.0,0.6483666910049093
4.8979591836734695,0.20408163265306123,1.0,0.6529242173320039
5.1020408163265305,0.20408163265306123,1.0,0.6544420950082088
5.3061224489795915,0.20408163265306123,1.0,0.6544484651364071
5.510204081632653,0.20408163265306123,1.0,0.6544484706944338
5.714285714285714,0.20408163265306123,1.0,0.6544484633746285
5.918367346938775,0.20408163265306123,1.0,0.6544382674148742
6.122448979591837,0.20408163265306123,1.0,0.6509227406356202
6.326530612244898,0.20408163265306123,1.0,0.6352251157554226
6.530612244897959,0.20408163265306123,1.0,0.6541658346553975
6.73469387755102,0.20408163265306123,1.0,0.6544481175419411
6.938775510204081,0.20408163265306123,1.0,0.6544484469519106
7.142857142857143,0.20408163265306123,1.0,0.6544106388018948
7.346938775510204,0.20408163265306123,1.0,0.6376693208476031
7.551020408163265,0.20408163265306123,1.0,0.5875160560414973
7.755102040816327,0.20408163265306123,1.0,0.6540554030861387
7.959183673469388,0.20408163265306123,1.0,0.654447823965539
8.16326530612245,0.20408163265306123,1.0,0.6542224979001716
8.36734693877551,0.20408163265306123,1.0,0.6416967170325123
8.571428571428571,0.20408163265306123,1.0,0.6520727791725013
8.775510204081632,0.20408163265306123,1.0,0.6518315960581865
8.979591836734695,0.20408163265306123,1.0,0.6479853336214638
9.183673469387756,0.20408163265306123,1.0,0.6543663320625832
9.387755102040817,0.20408163265306123,1.0,0.6544482342942347
9.591836734693878,0.20408163265306123,1.0,0.6542626188684284
9.795918367346939,0.20408163265306123,1.0,0.5979267868889897
10.0,0.20408163265306123,1.0,0.5650604204602948
0.0,0.40816326530612246,0.9999747999434772,0.6544484705062894
0.20408163265306123,0.40816326530612246,0.9988773649951641,0.6544480935014113
0.40816326530612246,0.40816326530612246,0.9650811210467478,0.6541115314185719
0.6122448979591837,0.40816326530612246,0.5384048409983337,0.5920937453667852
0.8163265306122449,0.40816326530612246,0.1187274408550687,0.5449133618936917
1.0204081632653061,0.40816326530612246,-0.13058129557994214,0.27592416199806996
1.2244897959183674,0.40816326530612246,1.2336230389360556,0.6078509641084524
1.4285714285714286,0.40816326530612246,1.012606902316951,0.6543206203730838
1.6326530612244898,0.40816326530612246,1.000208707398311,0.6544482823905541
1.836734693877551,0.40816326530612246,1.0000012846972282,0.6544484703304845
2.0408163265306123,0.40816326530612246,0.9999999776040894,0.6544483261583577
2.2448979591836737,0.40816326530612246,0.9999999990688251,0.6544297894593253
2.4489795918367347,0.40816326530612246,0.9999999999815129,0.654351310238913
2.6530612244897958,0.40816326530612246,1.0000000000002738,0.6544402735183039
2.857142857142857,0.40816326530612246,1.000000000000039,0.6544484306189374
3.0612244897959187,0.40816326530612246,1.0000000000000016,0.6544484677434655
3.2653061224489797,0.40816326530612246,1.0,0.6544479275953626
3.4693877551020407,0.40816326530612246,1.0,0.6544400491130149
3.673469387755102,0.40816326530612246,1.0,0.6544448087664728
3.8775510204081636,0.40816326530612246,1.0,0.6544484052698878
4.081632653061225,0.40816326530612246,1.0,0.6544484705250762
4.285714285714286,0.40816326530612246,1.0,0.6544484679460006
4.4897959183673475,0.40816326530612246,1.0,0.6544479844265357
4.6938775510204085,0.40816326530612246,1.0,0.6544414048706891
4.8979591836734695,0.40816326530612246,1.0,0.654445514428889
5.1020408163265305,0.40816326530612246,1.0,0.6544484179673034
5.3061224489795915,0.40816326530612246,1.0,0.654448470560542
5.510204081632653,0.40816326530612246,1.0,0.6544484706994912
5.714285714285714,0.40816326530612246,1.0,0.6544484704151636
5.918367346938775,0.40816326530612246,1.0,0.6544483318463123
6.122448979591837,0.40816326530612246,1.0,0.6544379332515996
6.326530612244898,0.40816326530612246,1.0,0.6544188497544869
6.530612244897959,0.40816326530612246,1.0,0.6544466511250158
6.73469387755102,0.40816326530612246,1.0,0.6544484622726191
6.938775510204081,0.40816326530612246,1.0,0.654448468964868
7.142857142857143,0.40816326530612246,1.0,0.6544474092106916
7.346938775510204,0.40816326530612246,1.0,0.6543517842002964
7.551020408163265,0.40816326530612246,1.0,0.6542356698841811
7.755102040816327,0.40816326530612246,1.0,0.6544416116811563
7.959183673469388,0.40816326530612246,1.0,0.6544475223780829
8.16326530612245,0.40816326530612246,1.0,0.6532830003510174
8.36734693877551,0.40816326530612246,1.0,0.4171009249744524
8.571428571428571,0.40816326530612246,1.0,0.6353038433420121
8.775510204081632,0.40816326530612246,1.0,0.6544163139267022
8.979591836734695,0.40816326530612246,1.0,0.6544399655619585
9.183673469387756,0.40816326530612246,1.0,0.6544480409711695
9.387755102040817,0.40816326530612246,1.0,0.6544484582689921
9.591836734693878,0.40816326530612246,1.0,0.6544430608920171
9.795918367346939,0.40816326530612246,1.0,0.6541507477117771
10.0,0.40816326530612246,1.0,0.6541533570317886
0.0,0.6122448979591837,0.9999640029785936,0.6544484702845066
0.20408163265306123,0.6122448979591837,0.9984321509636466,0.6544475120203709
0.40816326530612246,0.6122448979591837,0.9496637527319968,0.6532759897104893
0.6122448979591837,0.6122448979591837,0.30041528127421757,0.4102363082891277
0.8163265306122449,0.6122448979591837,-0.09974298451316677,0.37271233200065806
1.0204081632653061,0.6122448979591837,0.7948171982614292,0.09810112804290971
1.2244897959183674,0.6122448979591837,1.0286751017513038,0.6206337433659949
1.4285714285714286,0.6122448979591837,1.0033469980481902,0.6543884782659707
1.6326530612244898,0.6122448979591837,1.0001072198315437,0.6544484256889529
1.836734693877551,0.6122448979591837,1.0000020911509246,0.6544484580851133
2.0408163265306123,0.6122448979591837,1.0000000290325772,0.6544484680311695
2.2448979591836737,0.6122448979591837,1.0000000002705105,0.6544484528955028
2.4489795918367347,0.6122448979591837,1.0000000000002078,0.6544484146673886
2.6530612244897958,0.6122448979591837,0.9999999999999555,0.6544484609241658
2.857142857142857,0.6122448979591837,1.0000000000000009,0.6544484705444971
3.0612244897959187,0.6122448979591837,1.0000000000000002,0.6544484706906987
3.2653061224489797,0.6122448979591837,1.0,0.6544484701466378
3.4693877551020407,0.6122448979591837,1.0,0.6544484665395757
3.673469387755102,0.6122448979591837,1.0,0.6544484683891854
3.8775510204081636,0.6122448979591837,1.0,0.6544484705880277
4.081632653061225,0.6122448979591837,1.0,0.6544484706989184
4.285714285714286,0.6122448979591837,1.0,0.6544484706920762
4.4897959183673475,0.6122448979591837,1.0,0.6544484702253912
4.6938775510204085,0.6122448979591837,1.0,0.6544484672984974
4.8979591836734695,0.6122448979591837,1.0,0.6544484688825802
5.1020408163265305,0.6122448979591837,1.0,0.6544484706151951
5.3061224489795915,0.6122448979591837,1.0,0.6544484706992085
5.510204081632653,0.6122448979591837,1.0,0.654448470699791
5.714285714285714,0.6122448979591837,1.0,0.6544484706979004
5.918367346938775,0.6122448979591837,1.0,0.6544484704091252
6.122448979591837,0.6122448979591837,1.0,0.6544484630246106
6.326530612244898,0.6122448979591837,1.0,0.6544484545696492
6.530612244897959,0.6122448979591837,1.0,0.6544484668696102
6.73469387755102,0.6122448979591837,1.0,0.654448469651886
6.938775510204081,0.6122448979591837,1.0,0.6544484706298065
7.142857142857143,0.6122448979591837,1.0,0.6544484676241591
7.346938775510204,0.6122448979591837,1.0,0.6544483844277889
7.551020408163265,0.6122448979591837,1.0,0.6544483233784424
7.755102040816327,0.6122448979591837,1.0,0.654448457795325
7.959183673469388,0.6122448979591837,1.0,0.6544483634938348
8.16326530612245,0.6122448979591837,1.0,0.6543990143708808
8.36734693877551,0.6122448979591837,1.0,0.6528568786785643
8.571428571428571,0.6122448979591837,1.0,0.6540565381537554
8.775510204081632,0.6122448979591837,1.0,0.6544462911001954
8.979591836734695,0.6122448979591837,1.0,0.6544484197976773
9.183673469387756,0.6122448979591837,1.0,0.6544484637815328
9.387755102040817,0.6122448979591837,1.0,0.6544484705118688
9.591836734693878,0.6122448979591837,1.0,0.654448456723735
9.795918367346939,0.6122448979591837,1.0,0.6544482232312339
10.0,0.6122448979591837,1.0,0.6544482172366443
0.0,0.8163265306122449,0.9999458927765382,0.6544484699642391
0.20408163265306123,0.8163265306122449,0.9978348384554543,0.6544472765342005
0.40816326530612246,0.8163265306122449,0.9440046299262034,0.6535734382743023
0.6122448979591837,0.8163265306122449,0.4537953967210959,0.5495818870236379
0.8163265306122449,0.8163265306122449,-0.022877478732438616,0.1916511948782789
1.0204081632653061,0.8163265306122449,1.4091520310152492,0.37195990979666477
1.2244897959183674,0.8163265306122449,0.9962329724733813,0.6375466012455997
1.4285714285714286,0.8163265306122449,0.9981121445594618,0.6543927658706591
1.6326530612244898,0.8163265306122449,0.9999507886478611,0.6544393672969261
1.836734693877551,0.8163265306122449,0.9999992859958605,0.6544239559358307
2.0408163265306123,0.8163265306122449,0.9999999893805201,0.6544462208896312
2.2448979591836737,0.8163265306122449,0.9999999996295478,0.6544484509172168
2.4489795918367347,0.8163265306122449,0.9999999999881383,0.6544484705628489
2.6530612244897958,0.8163265306122449,0.9999999999997393,0.6544484706939402
2.857142857142857,0.8163265306122449,0.9999999999999958,0.6544484706995899
3.0612244897959187,0.8163265306122449,1.0,0.6544484706794961
3.2653061224489797,0.8163265306122449,1.0,0.6544484672893911
3.4693877551020407,0.8163265306122449,1.0,0.6544483950441274
3.673469387755102,0.8163265306122449,1.0,0.6544483708807602
3.8775510204081636,0.8163265306122449,1.0,0.6544484635499259
4.081632653061225,0.8163265306122449,1.0,0.6544484706423188
4.285714285714286,0.8163265306122449,1.0,0.6544484706997192
4.4897959183673475,0.8163265306122449,1.0,0.6544484706996126
4.6938775510204085,0.8163265306122449,1.0,0.6544484706987522
4.8979591836734695,0.8163265306122449,1.0,0.6544484706991741
5.1020408163265305,0.8163265306122449,1.0,0.6544484706997753
5.3061224489795915,0.8163265306122449,1.0,0.6544484706973521
5.510204081632653,0.8163265306122449,1.0,0.6544484705845571
5.714285714285714,0.8163265306122449,1.0,0.6544484700439098
5.918367346938775,0.8163265306122449,1.0,0.6544484703791825
6.122448979591837,0.8163265306122449,1.0,0.6544484692344257
6.326530612244898,0.8163265306122449,1.0,0.6544482244728258
6.530612244897959,0.8163265306122449,1.0,0.654444778878228
6.73469387755102,0.8163265306122449,1.0,0.654446675484025
6.938775510204081,0.8163265306122449,1.0,0.6544484321398785
7.142857142857143,0.8163265306122449,1.0,0.6544484705794078
7.346938775510204,0.8163265306122449,1.0,0.6544484706617493
7.551020408163265,0.8163265306122449,1.0,0.6544484706430622
7.755102040816327,0.8163265306122449,1.0,0.6544484706892182
7.959183673469388,0.8163265306122449,1.0,0.6544484696898092
8.16326530612245,0.8163265306122449,1.0,0.6544483428147373
8.36734693877551,0.8163265306122449,1.0,0.6544470913064603
8.571428571428571,0.8163265306122449,1.0,0.6544477268256742
8.775510204081632,0.8163265306122449,1.0,0.6544282679182347
8.979591836734695,0.8163265306122449,1.0,0.6543713249605521
9.183673469387756,0.8163265306122449,1.0,0.6544433341233012
9.387755102040817,0.8163265306122449,1.0,0.6544484471472968
9.591836734693878,0.8163265306122449,1.0,0.6544484286588866
9.795918367346939,0.8163265306122449,1.0,0.6544427219699922
10.0,0.8163265306122449,1.0,0.6544079536014319
0.0,1.0204081632653061,0.9999119405846647,0.6544484683699027
0.20408163265306123,1.0204081632653061,0.996324503574767,0.6544435199511623
0.40816326530612246,1.0204081632653061,0.8916316300207302,0.6494745622253983
0.6122448979591837,1.0204081632653061,0.025160865808108057,0.1263978069560107
0.8163265306122449,1.0204081632653061,-0.13276585720692546,0.29527405461825174
1.0204081632653061,1.0204081632653061,0.8226832751867357,0.5103496200829906
1.2244897959183674,1.0204081632653061,0.9782874822321708,0.6380867370979874
1.4285714285714286,1.0204081632653061,0.9987475299424491,0.6438876711784612
1.6326530612244898,1.0204081632653061,0.9999756448396868,0.6514001179973962
1.836734693877551,1.0204081632653061,0.9999995076982611,0.6364794524657135
2.0408163265306123,1.0204081632653061,0.9999999365848871,0.6539289412863843
2.2448979591836737,1.0204081632653061,0.9999999977609567,0.6544421963481515
2.4489795918367347,1.0204081632653061,0.9999999999603872,0.6544484440180179
2.6530612244897958,1.0204081632653061,0.9999999999995618,0.6544484695537318
2.857142857142857,1.0204081632653061,0.9999999999999976,0.6544484706519309
3.0612244897959187,1.0204081632653061,1.0,0.6544484681162509
3.2653061224489797,1.0204081632653061,1.0,0.6544470939006967
3.4693877551020407,1.0204081632653061,1.0,0.6543538949297388
3.673469387755102,1.0204081632653061,1.0,0.654306361159838
3.8775510204081636,1.0204081632653061,1.0,0.6544448547739913
4.081632653061225,1.0204081632653061,1.0,0.6544484618609022
4.285714285714286,1.0204081632653061,1.0,0.654448470692487
4.4897959183673475,1.0204081632653061,1.0,0.6544484706997301
4.6938775510204085,1.0204081632653061,1.0,0.6544484706998337
4.8979591836734695,1.0204081632653061,1.0,0.6544484706998431
5.1020408163265305,1.0204081632653061,1.0,0.6544484706976097
5.3061224489795915,1.0204081632653061,1.0,0.6544484694938383
5.510204081632653,1.0204081632653061,1.0,0.6544483212269039
5.714285714285714,1.0204081632653061,1.0,0.6544469330936655
5.918367346938775,1.0204081632653061,1.0,0.654447895916837
6.122448979591837,1.0204081632653061,1.0,0.6544483526231399
6.326530612244898,1.0204081632653061,1.0,0.6543824523641868
6.530612244897959,1.0204081632653061,1.0,0.6509786196986291
6.73469387755102,1.0204081632653061,1.0,0.6533292291293973
6.938775510204081,1.0204081632653061,1.0,0.6544426070100865
7.142857142857143,1.0204081632653061,1.0,0.6544484649441431
7.346938775510204,1.0204081632653061,1.0,0.6544484706970588
7.551020408163265,1.0204081632653061,1.0,0.6544484706998165
7.755102040816327,1.0204081632653061,1.0,0.6544484706998309
7.959183673469388,1.0204081632653061,1.0,0.6544484706977478
8.16326530612245,1.0204081632653061,1.0,0.6544484705983914
8.36734693877551,1.0204081632653061,1.0,0.6544484642880518
8.571428571428571,1.0204081632653061,1.0,0.6544391049071898
8.775510204081632,1.0204081632653061,1.0,0.6499964224341388
8.979591836734695,1.0204081632653061,1.0,0.6128012868059481
9.183673469387756,1.0204081632653061,1.0,0.6538229785505266
9.387755102040817,1.0204081632653061,1.0,0.6544457591841455
9.591836734693878,1.0204081632653061,1.0,0.6544462071208503
9.795918367346939,1.0204081632653061,1.0,0.6532189591409695
10.0,1.0204081632653061,1.0,0.6267964744312494
0.0,1.2244897959183674,0.999846500654168,0.6544484649572067
0.20408163265306123,1.2244897959183674,0.9948581390235801,0.6544414213143596
0.40816326530612246,1.2244897959183674,0.8962849481303979,0.6513653529214557
0.6122448979591837,1.2244897959183674,0.24594792794737308,0.41290146803579736
0.8163265306122449,1.2244897959183674,0.026294821948590563,0.3576603593563765
1.0204081632653061,1.2244897959183674,1.1940656820706286,0.5477895600178865
1.2244897959183674,1.2244897959183674,1.0065116759485053,0.5875787479420104
1.4285714285714286,1.2244897959183674,0.9999332074468634,0.2435252532331045
1.6326530612244898,1.2244897959183674,1.0000321463943609,0.6316431824623361
1.836734693877551,1.2244897959183674,0.999999708371452,0.3769411214202833
2.0408163265306123,1.2244897959183674,0.9999999049093031,0.605924507276167
2.2448979591836737,1.2244897959183674,0.9999999995158088,0.6538099893667049
2.4489795918367347,1.2244897959183674,1.0000000000336309,0.6544422951500852
2.6530612244897958,1.2244897959183674,1.0000000000010905,0.654446690087208
2.857142857142857,1.2244897959183674,1.0000000000000198,0.6544484428165321
3.0612244897959187,1.2244897959183674,1.0000000000000002,0.6544484292538215
3.2653061224489797,1.2244897959183674,1.0,0.6543879980013119
3.4693877551020407,1.2244897959183674,1.0,0.633202065921778
3.673469387755102,1.2244897959183674,1.0,0.6110913377132621
3.8775510204081636,1.2244897959183674,1.0,0.6542421620849203
4.081632653061225,1.2244897959183674,1.0,0.6544482972352924
4.285714285714286,1.2244897959183674,1.0,0.6544484700641944
4.4897959183673475,1.2244897959183674,1.0,0.6544484703697315
4.6938775510204085,1.2244897959183674,1.0,0.6544484706807517
4.8979591836734695,1.2244897959183674,1.0,0.6544484706996259
5.1020408163265305,1.2244897959183674,1.0,0.6544484706094712
5.3061224489795915,1.2244897959183674,1.0,0.6544483432429612
5.510204081632653,1.2244897959183674,1.0,0.6543904395791056
5.714285714285714,1.2244897959183674,1.0,0.6526830107467747
5.918367346938775,1.2244897959183674,1.0,0.6540566230762754
6.122448979591837,1.2244897959183674,1.0,0.6544458737269367
6.326530612244898,1.2244897959183674,1.0,0.6536550785093906
6.530612244897959,1.2244897959183674,1.0,0.4302382567731474
6.73469387755102,1.2244897959183674,1.0,0.6231624676709403
6.938775510204081,1.2244897959183674,1.0,0.6544007903355865
7.142857142857143,1.2244897959183674,1.0,0.6544484451906305
7.346938775510204,1.2244897959183674,1.0,0.6544484705957103
7.551020408163265,1.2244897959183674,1.0,0.6544484706655271
7.755102040816327,1.2244897959183674,1.0,0.654448470698369
7.959183673469388,1.2244897959183674,1.0,0.6544484706998304
8.16326530612245,1.2244897959183674,1.0,0.6544484706969954
8.36734693877551,1.2244897959183674,1.0,0.6544484624814989
8.571428571428571,1.2244897959183674,1.0,0.6544332468901456
8.775510204081632,1.2244897959183674,1.0,0.64459541580472
8.979591836734695,1.2244897959183674,1.0,0.5193271196785548
9.183673469387756,1.2244897959183674,1.0,0.6523026726866272
9.387755102040817,1.2244897959183674,1.0,0.6525092500202813
9.591836734693878,1.2244897959183674,1.0,0.6544115135933493
9.795918367346939,1.2244897959183674,1.0,0.650026063794728
10.0,1.2244897959183674,1.0,0.406673778967655
0.0,1.4285714285714286,0.9996128909757601,0.6544484264261158
0.20408163265306123,1.4285714285714286,0.986682599501903,0.6543878279396237
0.40816326530612246,1.4285714285714286,0.7343148580036039,0.6284125980653448
0.6122448979591837,1.4285714285714286,-0.13436957445273823,0.35067708507125334
0.8163265306122449,1.4285714285714286,0.7264735546559069,0.17248626772571887
1.0204081632653061,1.4285714285714286,1.2109371808491387,0.6321536646356174
1.2244897959183674,1.4285714285714286,1.0066370562000002,0.6517972082894682
1.4285714285714286,1.4285714285714286,1.0001116914744312,0.6499554645486537
1.6326530612244898,1.4285714285714286,1.0000059539289903,0.6462344481879752
1.836734693877551,1.4285714285714286,1.0000001589649266,0.48783242114941244
2.0408163265306123,1.4285714285714286,1.0000000174923265,0.5365752003975862
2.2448979591836737,1.4285714285714286,1.0000000031266634,0.6532507798715095
2.4489795918367347,1.4285714285714286,1.0000000000997584,0.6492584827644667
2.6530612244897958,1.4285714285714286,1.000000000001474,0.6535520897093593
2.857142857142857,1.4285714285714286,0.9999999999999959,0.6544451015322322
3.0612244897959187,1.4285714285714286,0.9999999999999993,0.6544484077673426
3.2653061224489797,1.4285714285714286,1.0,0.6543514722159846
3.4693877551020407,1.4285714285714286,1.0,0.6080950256409546
3.673469387755102,1.4285714285714286,1.0,0.49329934915548895
3.8775510204081636,1.4285714285714286,1.0,0.6538929936743696
4.081632653061225,1.4285714285714286,1.0,0.654447967236087
4.285714285714286,1.4285714285714286,1.0,0.6544471767156216
4.4897959183673475,1.4285714285714286,1.0,0.654447838358843
4.6938775510204085,1.4285714285714286,1.0,0.6544484551755048
4.8979591836734695,1.4285714285714286,1.0,0.654448470644926
5.1020408163265305,1.4285714285714286,1.0,0.6544484702538895
5.3061224489795915,1.4285714285714286,1.0,0.6544473910651386
5.510204081632653,1.4285714285714286,1.0,0.6531151810022418
5.714285714285714,1.4285714285714286,1.0,0.394391812971477
5.918367346938775,1.4285714285714286,1.0,0.6369725611046866
6.122448979591837,1.4285714285714286,1.0,0.6544242897250564
6.326530612244898,1.4285714285714286,1.0,0.6543627715517069
6.530612244897959,1.4285714285714286,1.0,0.6494655072885813
6.73469387755102,1.4285714285714286,1.0,0.6529008624881596
6.938775510204081,1.4285714285714286,1.0,0.6544411252239832
7.142857142857143,1.4285714285714286,1.0,0.6544484185876162
7.346938775510204,1.4285714285714286,1.0,0.6544482175095089
7.551020408163265,1.4285714285714286,1.0,0.6544484057198033
7.755102040816327,1.4285714285714286,1.0,0.654448469500631
7.959183673469388,1.4285714285714286,1.0,0.6544484706958859
8.16326530612245,1.4285714285714286,1.0,0.6544484706993828
8.36734693877551,1.4285714285714286,1.0,0.6544484698893251
8.571428571428571,1.4285714285714286,1.0,0.6544478203781555
8.775510204081632,1.4285714285714286,1.0,0.6543506535818524
8.979591836734695,1.4285714285714286,1.0,0.6539344338423018
9.183673469387756,1.4285714285714286,1.0,0.6105741591338382
9.387755102040817,1.4285714285714286,1.0,0.4975783024845312
9.591836734693878,1.4285714285714286,1.0,0.6539653398682077
9.795918367346939,1.4285714285714286,1.0,0.6543611808999491
10.0,1.4285714285714286,1.0,0.6535215219912964
0.0,1.6326530612244898,0.9991981822745651,0.6544483005325449
0.20408163265306123,1.6326530612244898,0.9729263819192704,0.6542315983570355
0.40816326530612246,1.6326530612244898,0.5442015049466989,0.5947498560958222
0.6122448979591837,1.6326530612244898,-0.1153507505258542,0.31901395619974804
0.8163265306122449,1.6326530612244898,0.850970569027443,0.20630930300485276
1.0204081632653061,1.6326530612244898,1.097339214936492,0.6382297471822211
1.2244897959183674,1.6326530612244898,1.0049210507218331,0.6542964237725156
1.4285714285714286,1.6326530612244898,1.000120940108752,0.6395511347463751
1.6326530612244898,1.6326530612244898,1.0000005939234542,0.6439506385436364
1.836734693877551,1.6326530612244898,0.9999999045623247,0.6130622617774463
2.0408163265306123,1.6326530612244898,0.9999999929899526,0.6533433492112822
2.2448979591836737,1.6326530612244898,1.0000000002258724,0.6527956117884295
2.4489795918367347,1.6326530612244898,1.0000000000121025,0.3104481310020869
2.6530612244897958,1.6326530612244898,0.9999999999978156,0.6374778298374956
2.857142857142857,1.6326530612244898,0.9999999999999106,0.6544267084841247
3.0612244897959187,1.6326530612244898,0.9999999999999979,0.6544484448678562
3.2653061224489797,1.6326530612244898,1.0,0.6544317146818874
3.4693877551020407,1.6326530612244898,1.0,0.6505829468033522
3.673469387755102,1.6326530612244898,1.0,0.644837352591715
3.8775510204081636,1.6326530612244898,1.0,0.6543452052314924
4.081632653061225,1.6326530612244898,1.0,0.6544124995445142
4.285714285714286,1.6326530612244898,1.0,0.6529988709175414
4.4897959183673475,1.6326530612244898,1.0,0.6539647987995384
4.6938775510204085,1.6326530612244898,1.0,0.6544453571752343
4.8979591836734695,1.6326530612244898,1.0,0.6544484671824576
5.1020408163265305,1.6326530612244898,1.0,0.6544484705052126
5.3061224489795915,1.6326530612244898,1.0,0.6544481235311336
5.510204081632653,1.6326530612244898,1.0,0.6542088861090014
5.714285714285714,1.6326530612244898,1.0,0.6422425669496464
5.918367346938775,1.6326530612244898,1.0,0.6523998477346159
6.122448979591837,1.6326530612244898,1.0,0.6544420886372265
6.326530612244898,1.6326530612244898,1.0,0.654448103675446
6.530612244897959,1.6326530612244898,1.0,0.6544427277555348
6.73469387755102,1.6326530612244898,1.0,0.6544457238707249
6.938775510204081,1.6326530612244898,1.0,0.6544482870629083
7.142857142857143,1.6326530612244898,1.0,0.6544170408010885
7.346938775510204,1.6326530612244898,1.0,0.6540673677292006
7.551020408163265,1.6326530612244898,1.0,0.6543964585220683
7.755102040816327,1.6326530612244898,1.0,0.6544481957197035
7.959183673469388,1.6326530612244898,1.0,0.6544484703800996
8.16326530612245,1.6326530612244898,1.0,0.6544484706991804
8.36734693877551,1.6326530612244898,1.0,0.6544484706901408
8.571428571428571,1.6326530612244898,1.0,0.6544484681089137
8.775510204081632,1.6326530612244898,1.0,0.6544483459592554
8.979591836734695,1.6326530612244898,1.0,0.6544332021137689
9.183673469387756,1.6326530612244898,1.0,0.6514878953762517
9.387755102040817,1.6326530612244898,1.0,0.6478496446556749
9.591836734693878,1.6326530612244898,1.0,0.6543716161179882
9.795918367346939,1.6326530612244898,1.0,0.6544482357099605
10.0,1.6326530612244898,1.0,0.6544477828653849
0.0,1.836734693877551,0.9987378172149385,0.6544479547044072
0.20408163265306123,1.836734693877551,0.9588927840630455,0.6538927749239224
0.40816326530612246,1.836734693877551,0.48595616979348577,0.5742606540077718
0.6122448979591837,1.836734693877551,0.8659031575192637,0.5512321689208225
0.8163265306122449,1.836734693877551,0.9513133405017349,0.29252199145732566
1.0204081632653061,1.836734693877551,1.0137354231699596,0.632148668508176
1.2244897959183674,1.836734693877551,1.0010557442521708,0.6539694906069727
1.4285714285714286,1.836734693877551,1.000028389069033,0.5460364193896603
1.6326530612244898,1.836734693877551,0.9999971554194912,0.5195112742653107
1.836734693877551,1.836734693877551,1.0000001678700428,0.60527614062714
2.0408163265306123,1.836734693877551,1.000000010913888,0.654338883264358
2.2448979591836737,1.836734693877551,1.0000000002688,0.6543171398619634
2.4489795918367347,1.836734693877551,1.0000000000046692,0.6498427006747819
2.6530612244897958,1.836734693877551,0.9999999999995133,0.6536382745655688
2.857142857142857,1.836734693877551,0.9999999999999636,0.6544453276238971
3.0612244897959187,1.836734693877551,0.9999999999999989,0.6544480459954855
3.2653061224489797,1.836734693877551,1.0,0.6544423219503327
3.4693877551020407,1.836734693877551,1.0,0.6544377427117661
3.673469387755102,1.836734693877551,1.0,0.6544340928387768
3.8775510204081636,1.836734693877551,1.0,0.6544472240840604
4.081632653061225,1.836734693877551,1.0,0.6536643925501491
4.285714285714286,1.836734693877551,1.0,0.46246761354788485
4.4897959183673475,1.836734693877551,1.0,0.6278628772944584
4.6938775510204085,1.836734693877551,1.0,0.6544065065064267
4.8979591836734695,1.836734693877551,1.0,0.6544484479805259
5.1020408163265305,1.836734693877551,1.0,0.6544484706833268
5.3061224489795915,1.836734693877551,1.0,0.6544484642072474
5.510204081632653,1.836734693877551,1.0,0.6544472879042719
5.714285714285714,1.836734693877551,1.0,0.6544325041117263
5.918367346938775,1.836734693877551,1.0,0.6544432008050083
6.122448979591837,1.836734693877551,1.0,0.6544483983845105
6.326530612244898,1.836734693877551,1.0,0.6544484701840931
6.530612244897959,1.836734693877551,1.0,0.6544484679412769
6.73469387755102,1.836734693877551,1.0,0.6544484678540486
6.938775510204081,1.836734693877551,1.0,0.6544458926742531
7.142857142857143,1.836734693877551,1.0,0.6521276413910821
7.346938775510204,1.836734693877551,1.0,0.5159704035416353
7.551020408163265,1.836734693877551,1.0,0.6497240947241544
7.755102040816327,1.836734693877551,1.0,0.6544422042648572
7.959183673469388,1.836734693877551,1.0,0.6544484503480376
8.16326530612245,1.836734693877551,1.0,0.6544484701569606
8.36734693877551,1.836734693877551,1.0,0.6544484706970669
8.571428571428571,1.836734693877551,1.0,0.6544484706965763
8.775510204081632,1.836734693877551,1.0,0.6544484702961088
8.979591836734695,1.836734693877551,1.0,0.654448350126971
9.183673469387756,1.836734693877551,1.0,0.6544430175166115
9.387755102040817,1.836734693877551,1.0,0.6544395046447287
9.591836734693878,1.836734693877551,1.0,0.6544480469166265
9.795918367346939,1.836734693877551,1.0,0.6544484687471304
10.0,1.836734693877551,1.0,0.6544484704245472
0.0,2.0408163265306123,0.9986009535253552,0.6544479547450153
0.20408163265306123,2.0408163265306123,0.9556748153852203,0.653887396505967
0.40816326530612246,2.0408163265306123,0.3973308125949868,0.5754038162439538
0.6122448979591837,2.0408163265306123,0.03536378996466527,0.217685038462778
0.8163265306122449,2.0408163265306123,1.1703519978323271,0.5961588980585997
1.0204081632653061,2.0408163265306123,1.0142356393437202,0.6348215973757445
1.2244897959183674,2.0408163265306123,1.000181711159282,0.6307359886650604
1.4285714285714286,2.0408163265306123,0.9999867671191175,0.6535788765662567
1.6326530612244898,2.0408163265306123,0.9999992735213555,0.6433121378733688
1.836734693877551,2.0408163265306123,1.0000000767030133,0.647827346541041
2.0408163265306123,2.0408163265306123,1.000000007148372,0.6544167230082205
2.2448979591836737,2.0408163265306123,1.0000000002185203,0.6544480081992086
2.4489795918367347,2.0408163265306123,1.0000000000045406,0.6544437445569447
2.6530612244897958,2.0408163265306123,1.0000000000000544,0.6544469162669314
2.857142857142857,2.0408163265306123,0.9999999999999979,0.6544482804953564
3.0612244897959187,2.0408163265306123,0.9999999999999999,0.6543435093492637
3.2653061224489797,2.0408163265306123,1.0,0.6491306730720008
3.4693877551020407,2.0408163265306123,1.0,0.6530970495010987
3.673469387755102,2.0408163265306123,1.0,0.6544426062301519
3.8775510204081636,2.0408163265306123,1.0,0.6544482599934721
4.081632653061225,2.0408163265306123,1.0,0.6542881276040956
4.285714285714286,2.0408163265306123,1.0,0.6428832346290688
4.4897959183673475,2.0408163265306123,1.0,0.651376446182799
4.6938775510204085,2.0408163265306123,1.0,0.6544372083328677
4.8979591836734695,2.0408163265306123,1.0,0.6544484616951718
5.1020408163265305,2.0408163265306123,1.0,0.6544484706959613
5.3061224489795915,2.0408163265306123,1.0,0.6544484706799586
5.510204081632653,2.0408163265306123,1.0,0.6544484694875944
5.714285714285714,2.0408163265306123,1.0,0.6544484626526191
5.918367346938775,2.0408163265306123,1.0,0.6544484670474813
6.122448979591837,2.0408163265306123,1.0,0.6544484705602773
6.326530612244898,2.0408163265306123,1.0,0.6544484706987918
6.530612244897959,2.0408163265306123,1.0,0.6544484706986347
6.73469387755102,2.0408163265306123,1.0,0.6544484697394033
6.938775510204081,2.0408163265306123,1.0,0.6544466279407386
7.142857142857143,2.0408163265306123,1.0,0.6530775045762808
7.346938775510204,2.0408163265306123,1.0,0.5995597161991935
7.551020408163265,2.0408163265306123,1.0,0.6517534859804164
7.755102040816327,2.0408163265306123,1.0,0.6543733436518506
7.959183673469388,2.0408163265306123,1.0,0.6544279011228972
8.16326530612245,2.0408163265306123,1.0,0.654448259577896
8.36734693877551,2.0408163265306123,1.0,0.6544484703383304
8.571428571428571,2.0408163265306123,1.0,0.6544484706995882
8.775510204081632,2.0408163265306123,1.0,0.6544484706982927
8.979591836734695,2.0408163265306123,1.0,0.6544484705170659
9.183673469387756,2.0408163265306123,1.0,0.6544484674703397
9.387755102040817,2.0408163265306123,1.0,0.6544484660929548
9.591836734693878,2.0408163265306123,1.0,0.654448470215488
9.795918367346939,2.0408163265306123,1.0,0.6544484706893141
10.0,2.0408163265306123,1.0,0.654448470694577
0.0,2.2448979591836737,0.9983213657796315,0.6544482400376643
0.20408163265306123,2.2448979591836737,0.9478104123232612,0.6541536638772834
0.40816326530612246,2.2448979591836737,0.21636772778835822,0.5552526132455253
0.6122448979591837,2.2448979591836737,1.0890649099975662,0.13504712323895496
0.8163265306122449,2.2448979591836737,1.138131780366315,0.6404297688541235
1.0204081632653061,2.2448979591836737,1.006160501234325,0.6175784048184112
1.2244897959183674,2.2448979591836737,0.9996263859818528,0.6052703852092265
1.4285714285714286,2.2448979591836737,0.9999702284160351,0.6542748943506057
1.6326530612244898,2.2448979591836737,0.9999991697481331,0.654428914908688
1.836734693877551,2.2448979591836737,0.9999999870673121,0.6544342369603028
2.0408163265306123,2.2448979591836737,1.000000000442403,0.6544481543193373
2.2448979591836737,2.2448979591836737,1.0000000000357516,0.654448469465254
2.4489795918367347,2.2448979591836737,1.0000000000011693,0.6544484685385038
2.6530612244897958,2.2448979591836737,1.0000000000000262,0.6544484694337357
2.857142857142857,2.2448979591836737,1.0000000000000004,0.6544477152453274
3.0612244897959187,2.2448979591836737,1.0,0.6534431189867916
3.2653061224489797,2.2448979591836737,1.0,0.39570433648534603
3.4693877551020407,2.2448979591836737,1.0,0.6287602609789351
3.673469387755102,2.2448979591836737,1.0,0.6544115273954817
3.8775510204081636,2.2448979591836737,1.0,0.654448447087513
4.081632653061225,2.2448979591836737,1.0,0.6544475472506442
4.285714285714286,2.2448979591836737,1.0,0.6544321174054347
4.4897959183673475,2.2448979591836737,1.0,0.6544412374795647
4.6938775510204085,2.2448979591836737,1.0,0.6544483516491243
4.8979591836734695,2.2448979591836737,1.0,0.654448470415638
5.1020408163265305,2.2448979591836737,1.0,0.6544484706995993
5.3061224489795915,2.2448979591836737,1.0,0.6544484706998236
5.510204081632653,2.2448979591836737,1.0,0.6544484706992394
5.714285714285714,2.2448979591836737,1.0,0.6544484706971759
5.918367346938775,2.2448979591836737,1.0,0.6544484706983197
6.122448979591837,2.2448979591836737,1.0,0.6544484706996831
6.326530612244898,2.2448979591836737,1.0,0.6544484706998381
6.530612244897959,2.2448979591836737,1.0,0.6544484706998067
6.73469387755102,2.2448979591836737,1.0,0.6544484706336625
6.938775510204081,2.2448979591836737,1.0,0.6544484165514183
7.142857142857143,2.2448979591836737,1.0,0.6544383218770037
7.346938775510204,2.2448979591836737,1.0,0.6543461812152757
7.551020408163265,2.2448979591836737,1.0,0.6539091220917373
7.755102040816327,2.2448979591836737,1.0,0.6162589073065992
7.959183673469388,2.2448979591836737,1.0,0.6496000841623415
8.16326530612245,2.2448979591836737,1.0,0.6544376100628488
8.36734693877551,2.2448979591836737,1.0,0.6544484637755446
8.571428571428571,2.2448979591836737,1.0,0.6544484706972523
8.775510204081632,2.2448979591836737,1.0,0.6544484706998424
8.979591836734695,2.2448979591836737,1.0,0.654448470699726
9.183673469387756,2.2448979591836737,1.0,0.6544484706986705
9.387755102040817,2.2448979591836737,1.0,0.654448470693571
9.591836734693878,2.2448979591836737,1.0,0.6544484700830225
9.795918367346939,2.2448979591836737,1.0,0.6544484594875528
10.0,2.2448979591836737,1.0,0.6544484560728544
0.0,2.4489795918367347,0.996857397160878,0.6544478649784219
0.20408163265306123,2.4489795918367347,0.9214637081628734,0.6539753496271113
0.40816326530612246,2.4489795918367347,0.12598155477501205,0.5517349515877298
0.6122448979591837,2.4489795918367347,1.0789424126452152,0.5184674231416424
0.8163265306122449,2.4489795918367347,1.0626151589744575,0.6276464979069363
1.0204081632653061,2.4489795918367347,1.0016004437905632,0.6537570099917214
1.2244897959183674,2.4489795918367347,0.9999882235764577,0.6542234450545731
1.4285714285714286,2.4489795918367347,0.9999950795375117,0.6544441996489827
1.6326530612244898,2.4489795918367347,0.9999997655505237,0.6544484509573006
1.836734693877551,2.4489795918367347,0.9999999937084387,0.6544484618406441
2.0408163265306123,2.4489795918367347,0.9999999998962725,0.6544484701795399
2.2448979591836737,2.4489795918367347,1.0000000000004474,0.6544484706954269
2.4489795918367347,2.4489795918367347,1.000000000000099,0.6544484706991287
2.6530612244897958,2.4489795918367347,1.0000000000000038,0.6544484706153084
2.857142857142857,2.4489795918367347,1.0,0.654448334126235
3.0612244897959187,2.4489795918367347,1.0,0.6543683282313666
3.2653061224489797,2.4489795918367347,1.0,0.6507822607292878
3.4693877551020407,2.4489795918367347,1.0,0.6534739046597852
3.673469387755102,2.4489795918367347,1.0,0.6544438014852155
3.8775510204081636,2.4489795918367347,1.0,0.654448466244714
4.081632653061225,2.4489795918367347,1.0,0.654448469655078
4.285714285714286,2.4489795918367347,1.0,0.6544484621935642
4.4897959183673475,2.4489795918367347,1.0,0.6544484659337313
4.6938775510204085,2.4489795918367347,1.0,0.654448470485732
4.8979591836734695,2.4489795918367347,1.0,0.6544484706983551
5.1020408163265305,2.4489795918367347,1.0,0.6544484706998422
5.3061224489795915,2.4489795918367347,1.0,0.6544484706998401
5.510204081632653,2.4489795918367347,1.0,0.6544484706987995
5.714285714285714,2.4489795918367347,1.0,0.6544484706509983
5.918367346938775,2.4489795918367347,1.0,0.6544484704016424
6.122448979591837,2.4489795918367347,1.0,0.6544484705339939
6.326530612244898,2.4489795918367347,1.0,0.6544484706903184
6.530612244897959,2.4489795918367347,1.0,0.654448470699751
6.73469387755102,2.4489795918367347,1.0,0.6544484706991599
6.938775510204081,2.4489795918367347,1.0,0.6544484704992957
7.142857142857143,2.4489795918367347,1.0,0.654448458728896
7.346938775510204,2.4489795918367347,1.0,0.6544474655253281
7.551020408163265,2.4489795918367347,1.0,0.6534038113582571
7.755102040816327,2.4489795918367347,1.0,0.5211341449227773
7.959183673469388,2.4489795918367347,1.0,0.64292293793931
8.16326530612245,2.4489795918367347,1.0,0.6544300677541971
8.36734693877551,2.4489795918367347,1.0,0.6544484605395066
8.571428571428571,2.4489795918367347,1.0,0.65444847069514
8.775510204081632,2.4489795918367347,1.0,0.6544484706998406
8.979591836734695,2.4489795918367347,1.0,0.6544484706998449
9.183673469387756,2.4489795918367347,1.0,0.6544484706990548
9.387755102040817,2.4489795918367347,1.0,0.6544484698006373
9.591836734693878,2.4489795918367347,1.0,0.6544481182492209
9.795918367346939,2.4489795918367347,1.0,0.6544311111871872
10.0,2.4489795918367347,1.0,0.6544231198792348
0.0,2.6530612244897958,0.9897642072184246,0.654444232935677
0.20408163265306123,2.6530612244897958,0.8016459779066313,0.6514008037284352
0.40816326530612246,2.6530612244897958,0.06379223710356385,0.2796661350740961
0.6122448979591837,2.6530612244897958,1.0851304770757835,0.38811973333816446
0.8163265306122449,2.6530612244897958,0.9880507738162626,0.4550169864516221
1.0204081632653061,2.6530612244897958,0.9979106429980438,0.6529024973546886
1.2244897959183674,2.6530612244897958,0.9999362366027682,0.6544468992232831
1.4285714285714286,2.6530612244897958,0.999998496529723,0.654448459837009
1.6326530612244898,2.6530612244897958,0.9999999581455377,0.6544484706269319
1.836734693877551,2.6530612244897958,0.9999999987880416,0.6544484706964548
2.0408163265306123,2.6530612244897958,0.9999999999703696,0.6544484706994257
2.2448979591836737,2.6530612244897958,0.9999999999994641,0.6544484706993782
2.4489795918367347,2.6530612244897958,0.9999999999999961,0.6544484706994133
2.6530612244897958,2.6530612244897958,1.0000000000000002,0.6544484706938859
2.857142857142857,2.6530612244897958,1.0,0.6544484651262518
3.0612244897959187,2.6530612244897958,1.0,0.6544466525627385
3.2653061224489797,2.6530612244897958,1.0,0.6543774965250735
3.4693877551020407,2.6530612244897958,1.0,0.6543843245309002
3.673469387755102,2.6530612244897958,1.0,0.6544471481104792
3.8775510204081636,2.6530612244897958,1.0,0.6544484675723139
4.081632653061225,2.6530612244897958,1.0,0.6544484706967384
4.285714285714286,2.6530612244897958,1.0,0.6544484706969967
4.4897959183673475,2.6530612244897958,1.0,0.6544484706980249
4.6938775510204085,2.6530612244897958,1.0,0.6544484706996899
4.8979591836734695,2.6530612244897958,1.0,0.6544484706998428
5.1020408163265305,2.6530612244897958,1.0,0.6544484706998445
5.3061224489795915,2.6530612244897958,1.0,0.6544484706988107
5.510204081632653,2.6530612244897958,1.0,0.6544484701642875
5.714285714285714,2.6530612244897958,1.0,0.6544484053584442
5.918367346938775,2.6530612244897958,1.0,0.6544477482410602
6.122448979591837,2.6530612244897958,1.0,0.6544481436518265
6.326530612244898,2.6530612244897958,1.0,0.6544484625664403
6.530612244897959,2.6530612244897958,1.0,0.6544484706697717
6.73469387755102,2.6530612244897958,1.0,0.654448470699159
6.938775510204081,2.6530612244897958,1.0,0.6544484706948486
7.142857142857143,2.6530612244897958,1.0,0.6544484706379415
7.346938775510204,2.6530612244897958,1.0,0.6544484102945288
7.551020408163265,2.6530612244897958,1.0,0.6544280171513399
7.755102040816327,2.6530612244897958,1.0,0.6539929181291388
7.959183673469388,2.6530612244897958,1.0,0.6543325949168401
8.16326530612245,2.6530612244897958,1.0,0.6544450273741491
8.36734693877551,2.6530612244897958,1.0,0.6544483754848005
8.571428571428571,2.6530612244897958,1.0,0.6544484703166288
8.775510204081632,2.6530612244897958,1.0,0.6544484706993801
8.979591836734695,2.6530612244897958,1.0,0.6544484706998416
9.183673469387756,2.6530612244897958,1.0,0.6544484706886652
9.387755102040817,2.6530612244897958,1.0,0.6544484445313647
9.591836734693878,2.6530612244897958,1.0,0.6544168170858905
9.795918367346939,2.6530612244897958,1.0,0.6471100711373478
10.0,2.6530612244897958,1.0,0.6406759565229663
0.0,2.857142857142857,0.9760091825740586,0.6543891452100354
0.20408163265306123,2.857142857142857,0.389586645593305,0.6397055908329018
0.40816326530612246,2.857142857142857,-0.03244214793188149,0.19829171591722985
0.6122448979591837,2.857142857142857,1.1179862984621782,0.629595728028398
0.8163265306122449,2.857142857142857,1.00173135659989,0.6534429022953743
1.0204081632653061,2.857142857142857,0.9996832490385846,0.6542771530888856
1.2244897959183674,2.857142857142857,0.9999793857920124,0.6544452216739856
1.4285714285714286,2.857142857142857,0.9999993711635555,0.6544484631133298
1.6326530612244898,2.857142857142857,0.9999999856722558,0.6544484706936697
1.836734693877551,2.857142857142857,0.9999999996978659,0.6544484706982402
2.0408163265306123,2.857142857142857,0.9999999999935785,0.654448470571652
2.2448979591836737,2.857142857142857,0.9999999999998671,0.6544484692908784
2.4489795918367347,2.857142857142857,0.9999999999999976,0.6544484694149562
2.6530612244897958,2.857142857142857,1.0,0.6544484705659184
2.857142857142857,2.857142857142857,1.0,0.6544483877941335
3.0612244897959187,2.857142857142857,1.0,0.6543449225103196
3.2653061224489797,2.857142857142857,1.0,0.6313023866138805
3.4693877551020407,2.857142857142857,1.0,0.6339932257954816
3.673469387755102,2.857142857142857,1.0,0.6543654163602581
3.8775510204081636,2.857142857142857,1.0,0.6544484062762442
4.081632653061225,2.857142857142857,1.0,0.6544484706734193
4.285714285714286,2.857142857142857,1.0,0.6544484706998362
4.4897959183673475,2.857142857142857,1.0,0.6544484706998445
4.6938775510204085,2.857142857142857,1.0,0.6544484706998452
4.8979591836734695,2.857142857142857,1.0,0.6544484706998454
5.1020408163265305,2.857142857142857,1.0,0.654448470699825
5.3061224489795915,2.857142857142857,1.0,0.6544484706521486
5.510204081632653,2.857142857142857,1.0,0.6544484063602647
5.714285714285714,2.857142857142857,1.0,0.6544205334921028
5.918367346938775,2.857142857142857,1.0,0.6535528230361011
6.122448979591837,2.857142857142857,1.0,0.6541783543054732
6.326530612244898,2.857142857142857,1.0,0.6544466417639115
6.530612244897959,2.857142857142857,1.0,0.6544484685053031
6.73469387755102,2.857142857142857,1.0,0.6544484696567721
6.938775510204081,2.857142857142857,1.0,0.6544484574227581
7.142857142857143,2.857142857142857,1.0,0.654448459220404
7.346938775510204,2.857142857142857,1.0,0.6544484695988552
7.551020408163265,2.857142857142857,1.0,0.6544484055801753
7.755102040816327,2.857142857142857,1.0,0.6544259975325505
7.959183673469388,2.857142857142857,1.0,0.6522024181476109
8.16326530612245,2.857142857142857,1.0,0.6523800319175154
8.36734693877551,2.857142857142857,1.0,0.6544298768832615
8.571428571428571,2.857142857142857,1.0,0.654448448158356
8.775510204081632,2.857142857142857,1.0,0.6544484706879437
8.979591836734695,2.857142857142857,1.0,0.6544484706998359
9.183673469387756,2.857142857142857,1.0,0.6544484706805928
9.387755102040817,2.857142857142857,1.0,0.6544484172146277
9.591836734693878,2.857142857142857,1.0,0.6543595380919808
9.795918367346939,2.857142857142857,1.0,0.6121970064182953
10.0,2.857142857142857,1.0,0.555027850135948
0.0,3.0612244897959187,0.9818851295317677,0.6540067737401526
0.20408163265306123,3.0612244897959187,0.5857947433723991,0.5060459738780372
0.40816326530612246,3.0612244897959187,0.5733657022910696,0.21920062363638132
0.6122448979591837,3.0612244897959187,0.9523887837531393,0.5985697279271827
0.8163265306122449,3.0612244897959187,1.0003131084859311,0.6293779273711947
1.0204081632653061,3.0612244897959187,0.9999231181381921,0.6149782143583011
1.2244897959183674,3.0612244897959187,0.9999921514437178,0.6542735974047517
1.4285714285714286,3.0612244897959187,0.999999733744647,0.6544483337024771
1.6326530612244898,3.0612244897959187,0.9999999936496897,0.6544484706429808
1.836734693877551,3.0612244897959187,0.9999999998732825,0.6544484701838335
2.0408163265306123,3.0612244897959187,0.9999999999976921,0.6544483539667316
2.2448979591836737,3.0612244897959187,0.9999999999999594,0.6544456217281563
2.4489795918367347,3.0612244897959187,0.9999999999999993,0.654445962406003
2.6530612244897958,3.0612244897959187,1.0,0.6544483864908118
2.857142857142857,3.0612244897959187,1.0,0.6544483637790648
3.0612244897959187,3.0612244897959187,1.0,0.6542985879406552
3.2653061224489797,3.0612244897959187,1.0,0.6101746854486858
3.4693877551020407,3.0612244897959187,1.0,0.6158666931274747
3.673469387755102,3.0612244897959187,1.0,0.6543289227868481
3.8775510204081636,3.0612244897959187,1.0,0.6544483880910872
4.081632653061225,3.0612244897959187,1.0,0.654448470667647
4.285714285714286,3.0612244897959187,1.0,0.654448470698028
4.4897959183673475,3.0612244897959187,1.0,0.6544484706985289
4.6938775510204085,3.0612244897959187,1.0,0.6544484706997163
4.8979591836734695,3.0612244897959187,1.0,0.6544484706998429
5.1020408163265305,3.0612244897959187,1.0,0.6544484706997606
5.3061224489795915,3.0612244897959187,1.0,0.6544484704127242
5.510204081632653,3.0612244897959187,1.0,0.6544477726760929
5.714285714285714,3.0612244897959187,1.0,0.6535765101758583
5.918367346938775,3.0612244897959187,1.0,0.4832389685287498
6.122448979591837,3.0612244897959187,1.0,0.634555542388409
6.326530612244898,3.0612244897959187,1.0,0.6544168813734654
6.530612244897959,3.0612244897959187,1.0,0.6544484512679953
6.73469387755102,3.0612244897959187,1.0,0.6544477618297644
6.938775510204081,3.0612244897959187,1.0,0.654425871518698
7.142857142857143,3.0612244897959187,1.0,0.654430101905959
7.346938775510204,3.0612244897959187,1.0,0.6544480465435998
7.551020408163265,3.0612244897959187,1.0,0.6544483324630571
7.755102040816327,3.0612244897959187,1.0,0.654228106837838
7.959183673469388,3.0612244897959187,1.0,0.558159659917175
8.16326530612245,3.0612244897959187,1.0,0.5709783540029167
8.36734693877551,3.0612244897959187,1.0,0.65426861928602
8.571428571428571,3.0612244897959187,1.0,0.6544483612826517
8.775510204081632,3.0612244897959187,1.0,0.6544484706600567
8.979591836734695,3.0612244897959187,1.0,0.6544484706998275
9.183673469387756,3.0612244897959187,1.0,0.6544484706961894
9.387755102040817,3.0612244897959187,1.0,0.6544484645190352
9.591836734693878,3.0612244897959187,1.0,0.6544441328444603
9.795918367346939,3.0612244897959187,1.0,0.6540225569353031
10.0,3.0612244897959187,1.0,0.6537649196841545
0.0,3.2653061224489797,0.9738430793046597,0.6541901449762383
0.20408163265306123,3.2653061224489797,0.8745108767612296,0.5851959313307487
0.40816326530612246,3.2653061224489797,1.0154576818511687,0.28858677377899294
0.6122448979591837,3.2653061224489797,1.0126717767505993,0.4562427029839815
0.8163265306122449,3.2653061224489797,1.0023368788793368,0.6282457371620143
1.0204081632653061,3.2653061224489797,0.9999738269846845,0.6162466325493593
1.2244897959183674,3.2653061224489797,0.9999943532083507,0.6542767900573215
1.4285714285714286,3.2653061224489797,0.9999998195331266,0.654448335396435
1.6326530612244898,3.2653061224489797,0.9999999960598369,0.6544484706266618
1.836734693877551,3.2653061224489797,0.9999999999273069,0.6544484385509952
2.0408163265306123,3.2653061224489797,0.999999999998778,0.6544236181763862
2.2448979591836737,3.2653061224489797,0.9999999999999807,0.6521049990757551
2.4489795918367347,3.2653061224489797,0.9999999999999998,0.6525313263656299
2.6530612244897958,3.2653061224489797,1.0,0.6544322595442988
2.857142857142857,3.2653061224489797,1.0,0.6544484440559265
3.0612244897959187,3.2653061224489797,1.0,0.6544447798807372
3.2653061224489797,3.2653061224489797,1.0,0.6542457804546581
3.4693877551020407,3.2653061224489797,1.0,0.6542608782823589
3.673469387755102,3.2653061224489797,1.0,0.6544453916657584
3.8775510204081636,3.2653061224489797,1.0,0.6544484647846229
4.081632653061225,3.2653061224489797,1.0,0.6544484701048573
4.285714285714286,3.2653061224489797,1.0,0.6544484652764134
4.4897959183673475,3.2653061224489797,1.0,0.6544484670998535
4.6938775510204085,3.2653061224489797,1.0,0.6544484705075464
4.8979591836734695,3.2653061224489797,1.0,0.6544484706983059
5.1020408163265305,3.2653061224489797,1.0,0.6544484706997891
5.3061224489795915,3.2653061224489797,1.0,0.6544484705420058
5.510204081632653,3.2653061224489797,1.0,0.6544481595128651
5.714285714285714,3.2653061224489797,1.0,0.6541912015275931
5.918367346938775,3.2653061224489797,1.0,0.6352866906976523
6.122448979591837,3.2653061224489797,1.0,0.650501860828531
6.326530612244898,3.2653061224489797,1.0,0.6544366421777503
6.530612244897959,3.2653061224489797,1.0,0.6544483851590598
6.73469387755102,3.2653061224489797,1.0,0.6543688170562275
6.938775510204081,3.2653061224489797,1.0,0.6426545749959659
7.142857142857143,3.2653061224489797,1.0,0.6460923927588088
7.346938775510204,3.2653061224489797,1.0,0.6544074180983932
7.551020408163265,3.2653061224489797,1.0,0.6544484016476293
7.755102040816327,3.2653061224489797,1.0,0.6544198314891566
7.959183673469388,3.2653061224489797,1.0,0.6512108430320053
8.16326530612245,3.2653061224489797,1.0,0.6514755359629013
8.36734693877551,3.2653061224489797,1.0,0.654424490695412
8.571428571428571,3.2653061224489797,1.0,0.6544484391023367
8.775510204081632,3.2653061224489797,1.0,0.6544484702953358
8.979591836734695,3.2653061224489797,1.0,0.654448470695447
9.183673469387756,3.2653061224489797,1.0,0.654448470699731
9.387755102040817,3.2653061224489797,1.0,0.6544484706266273
9.591836734693878,3.2653061224489797,1.0,0.6544484548580534
9.795918367346939,3.2653061224489797,1.0,0.6544480306037805
10.0,3.2653061224489797,1.0,0.6544478698518933
0.0,3.4693877551020407,0.9075206872202751,0.6531586736002764
0.20408163265306123,3.4693877551020407,-0.0324718074122734,0.4146602910291946
0.40816326530612246,3.4693877551020407,0.8403100109713316,0.5779538960509809
0.6122448979591837,3.4693877551020407,1.0019652322828894,0.6519512721056636
0.8163265306122449,3.4693877551020407,1.000473919150603,0.6543020131506744
1.0204081632653061,3.4693877551020407,1.000020349165981,0.6543225354385565
1.2244897959183674,3.4693877551020407,0.9999998071275981,0.6544454634708182
1.4285714285714286,3.4693877551020407,0.9999999686575153,0.6544484634544042
1.6326530612244898,3.4693877551020407,0.9999999989265227,0.654448470634647
1.836734693877551,3.4693877551020407,0.9999999999751864,0.654448309552497
2.0408163265306123,3.4693877551020407,0.9999999999995275,0.6541935767635616
2.2448979591836737,3.4693877551020407,0.9999999999999926,0.5479841721431224
2.4489795918367347,3.4693877551020407,1.0000000000000004,0.5793404252842355
2.6530612244897958,3.4693877551020407,1.0,0.654293288071277
2.857142857142857,3.4693877551020407,1.0,0.6544483776803501
3.0612244897959187,3.4693877551020407,1.0,0.6544484617608319
3.2653061224489797,3.4693877551020407,1.0,0.6544483106519582
3.4693877551020407,3.4693877551020407,1.0,0.6544483187788592
3.673469387755102,3.4693877551020407,1.0,0.654448462944025
3.8775510204081636,3.4693877551020407,1.0,0.6544484683392988
4.081632653061225,3.4693877551020407,1.0,0.6544479525930386
4.285714285714286,3.4693877551020407,1.0,0.6544379500147604
4.4897959183673475,3.4693877551020407,1.0,0.6544425482876424
4.6938775510204085,3.4693877551020407,1.0,0.6544483492459784
4.8979591836734695,3.4693877551020407,1.0,0.6544484703653186
5.1020408163265305,3.4693877551020407,1.0,0.6544484706995238
5.3061224489795915,3.4693877551020407,1.0,0.6544484706908428
5.510204081632653,3.4693877551020407,1.0,0.654448463015532
5.714285714285714,3.4693877551020407,1.0,0.6544467379027756
5.918367346938775,3.4693877551020407,1.0,0.6544181864299168
6.122448979591837,3.4693877551020407,1.0,0.6544368754565927
6.326530612244898,3.4693877551020407,1.0,0.654448311317232
6.530612244897959,3.4693877551020407,1.0,0.6544483046731054
6.73469387755102,3.4693877551020407,1.0,0.6542021893530777
6.938775510204081,3.4693877551020407,1.0,0.5701363285901367
7.142857142857143,3.4693877551020407,1.0,0.601834492776974
7.346938775510204,3.4693877551020407,1.0,0.6543278941640182
7.551020408163265,3.4693877551020407,1.0,0.6544483953649568
7.755102040816327,3.4693877551020407,1.0,0.6544483111172386
7.959183673469388,3.4693877551020407,1.0,0.6544440387551123
8.16326530612245,3.4693877551020407,1.0,0.6544440818333939
8.36734693877551,3.4693877551020407,1.0,0.654441408611338
8.571428571428571,3.4693877551020407,1.0,0.654440017179553
8.775510204081632,3.4693877551020407,1.0,0.6544481590691619
8.979591836734695,3.4693877551020407,1.0,0.654448469510252
9.183673469387756,3.4693877551020407,1.0,0.6544484706985013
9.387755102040817,3.4693877551020407,1.0,0.654448470699647
9.591836734693878,3.4693877551020407,1.0,0.6544484706837741
9.795918367346939,3.4693877551020407,1.0,0.6544484704943295
10.0,3.4693877551020407,1.0,0.654448470441056
0.0,3.673469387755102,0.7443243949002818,0.6474496032998674
0.20408163265306123,3.673469387755102,-0.05380194676052241,0.14366905229708965
0.40816326530612246,3.673469387755102,1.0882575923306037,0.6124084173376656
0.6122448979591837,3.673469387755102,1.0098520985768018,0.6541930485229527
0.8163265306122449,3.673469387755102,1.0002980303939433,0.6543489371420993
1.0204081632653061,3.673469387755102,1.0000078316989391,0.6544465697769478
1.2244897959183674,3.673469387755102,1.0000001752575414,0.6544484608435007
1.4285714285714286,3.673469387755102,1.000000001432461,0.654448470649843
1.6326530612244898,3.673469387755102,0.9999999999350192,0.6544484706793429
1.836734693877551,3.673469387755102,0.9999999999967409,0.6544484314301671
2.0408163265306123,3.673469387755102,0.9999999999999103,0.6544156294781012
2.2448979591836737,3.673469387755102,0.9999999999999982,0.6509665604975964
2.4489795918367347,3.673469387755102,1.0,0.6516221116574299
2.6530612244897958,3.673469387755102,1.0,0.6544272005772425
2.857142857142857,3.673469387755102,1.0,0.6544484473243029
3.0612244897959187,3.673469387755102,1.0,0.6544484706810217
3.2653061224489797,3.673469387755102,1.0,0.6544484706339778
3.4693877551020407,3.673469387755102,1.0,0.6544484706364821
3.673469387755102,3.673469387755102,1.0,0.6544484706326503
3.8775510204081636,3.673469387755102,1.0,0.6544483546641102
4.081632653061225,3.673469387755102,1.0,0.6543557687833884
4.285714285714286,3.673469387755102,1.0,0.6467889009775524
4.4897959183673475,3.673469387755102,1.0,0.651421814512451
4.6938775510204085,3.673469387755102,1.0,0.6544343989301139
4.8979591836734695,3.673469387755102,1.0,0.6544484582125508
5.1020408163265305,3.673469387755102,1.0,0.6544484706942606
5.3061224489795915,3.673469387755102,1.0,0.6544484706997555
5.510204081632653,3.673469387755102,1.0,0.6544484706714976
5.714285714285714,3.673469387755102,1.0,0.6544484686305634
5.918367346938775,3.673469387755102,1.0,0.654448454283147
6.122448979591837,3.673469387755102,1.0,0.654448462350937
6.326530612244898,3.673469387755102,1.0,0.6544484703472595
6.530612244897959,3.673469387755102,1.0,0.6544484518655543
6.73469387755102,3.673469387755102,1.0,0.6544381763856205
6.938775510204081,3.673469387755102,1.0,0.6538017348436966
7.142857142857143,3.673469387755102,1.0,0.6539500259974674
7.346938775510204,3.673469387755102,1.0,0.6544427590424394
7.551020408163265,3.673469387755102,1.0,0.6544484621642999
7.755102040816327,3.673469387755102,1.0,0.6544484704913585
7.959183673469388,3.673469387755102,1.0,0.654448443012153
8.16326530612245,3.673469387755102,1.0,0.6544228859723259
8.36734693877551,3.673469387755102,1.0,0.6503503022646913
8.571428571428571,3.673469387755102,1.0,0.6487867446622373
8.775510204081632,3.673469387755102,1.0,0.6543991941245674
8.979591836734695,3.673469387755102,1.0,0.6544484155692102
9.183673469387756,3.673469387755102,1.0,0.6544484706723481
9.387755102040817,3.673469387755102,1.0,0.6544484706997515
9.591836734693878,3.673469387755102,1.0,0.6544484706882462
9.795918367346939,3.673469387755102,1.0,0.6544484704099374
10.0,3.673469387755102,1.0,0.654448469948193
0.0,3.8775510204081636,0.3462939235176563,0.6318242778021677
0.20408163265306123,3.8775510204081636,0.7155332672571397,0.08470847833133051
0.40816326530612246,3.8775510204081636,1.214794918513738,0.6370651999037124
0.6122448979591837,3.8775510204081636,1.0077912133613622,0.6211189416365456
0.8163265306122449,3.8775510204081636,1.0002114648653877,0.627952484489391
1.0204081632653061,3.8775510204081636,1.0000069661196147,0.6543554021853933
1.2244897959183674,3.8775510204081636,1.000000166263794,0.6544484028355421
1.4285714285714286,3.8775510204081636,1.000000003165099,0.6544484706728081
1.6326530612244898,3.8775510204081636,1.000000000048377,0.6544484706989554
1.836734693877551,3.8775510204081636,1.0000000000005107,0.6544484699722135
2.0408163265306123,3.8775510204081636,1.0000000000000004,0.6544482922073864
2.2448979591836737,3.8775510204081636,0.9999999999999999,0.6544437921576893
2.4489795918367347,3.8775510204081636,1.0,0.6544443654254157
2.6530612244897958,3.8775510204081636,1.0,0.6544483427800838
2.857142857142857,3.8775510204081636,1.0,0.654448470234774
3.0612244897959187,3.8775510204081636,1.0,0.6544484706992626
3.2653061224489797,3.8775510204081636,1.0,0.6544484706998116
3.4693877551020407,3.8775510204081636,1.0,0.6544484706997834
3.673469387755102,3.8775510204081636,1.0,0.6544484705510392
3.8775510204081636,3.8775510204081636,1.0,0.6544480867603866
4.081632653061225,3.8775510204081636,1.0,0.6539030475208844
4.285714285714286,3.8775510204081636,1.0,0.48812703807941554
4.4897959183673475,3.8775510204081636,1.0,0.6155687002515949
4.6938775510204085,3.8775510204081636,1.0,0.6543821041208525
4.8979591836734695,3.8775510204081636,1.0,0.6544484336936471
5.1020408163265305,3.8775510204081636,1.0,0.6544484706870201
5.3061224489795915,3.8775510204081636,1.0,0.6544484706996411
5.510204081632653,3.8775510204081636,1.0,0.6544484706983413
5.714285714285714,3.8775510204081636,1.0,0.6544484706973144
5.918367346938775,3.8775510204081636,1.0,0.6544484706940545
6.122448979591837,3.8775510204081636,1.0,0.6544484706934047
6.326530612244898,3.8775510204081636,1.0,0.6544484677265937
6.530612244897959,3.8775510204081636,1.0,0.654447624490879
6.73469387755102,3.8775510204081636,1.0,0.654425380372064
6.938775510204081,3.8775510204081636,1.0,0.6544323626806992
7.142857142857143,3.8775510204081636,1.0,0.6544476562881126
7.346938775510204,3.8775510204081636,1.0,0.654448449966067
7.551020408163265,3.8775510204081636,1.0,0.6544484706012574
7.755102040816327,3.8775510204081636,1.0,0.6544484706709409
7.959183673469388,3.8775510204081636,1.0,0.6544483907082421
8.16326530612245,3.8775510204081636,1.0,0.6543144009030988
8.36734693877551,3.8775510204081636,1.0,0.5890593563389753
8.571428571428571,3.8775510204081636,1.0,0.5456274129946995
8.775510204081632,3.8775510204081636,1.0,0.654169145963932
8.979591836734695,3.8775510204081636,1.0,0.6544482900429992
9.183673469387756,3.8775510204081636,1.0,0.6544484706325374
9.387755102040817,3.8775510204081636,1.0,0.6544484706789061
9.591836734693878,3.8775510204081636,1.0,0.6544484629778513
9.795918367346939,3.8775510204081636,1.0,0.6544479839805334
10.0,3.8775510204081636,1.0,0.6544466935048107
0.0,4.081632653061225,0.7630932977634837,0.6273088880561873
0.20408163265306123,4.081632653061225,0.913492020454566,0.4197537450034928
0.40816326530612246,4.081632653061225,1.0556340098606691,0.5309409665515773
0.6122448979591837,4.081632653061225,0.9946811250760026,0.5558719845251573
0.8163265306122449,4.081632653061225,0.9998071699069409,0.6257031346666473
1.0204081632653061,4.081632653061225,0.9999991788144986,0.6543508858553493
1.2244897959183674,4.081632653061225,1.0000000411038272,0.6544484004787213
1.4285714285714286,4.081632653061225,1.0000000013708013,0.654448470658968
1.6326530612244898,4.081632653061225,1.0000000000287301,0.654448470657446
1.836734693877551,4.081632653061225,1.0000000000004907,0.6544484706832012
2.0408163265306123,4.081632653061225,1.000000000000007,0.654448470489308
2.2448979591836737,4.081632653061225,1.0,0.6544484682920164
2.4489795918367347,4.081632653061225,1.0,0.6544484685079338
2.6530612244897958,4.081632653061225,1.0,0.6544484705314662
2.857142857142857,4.081632653061225,1.0,0.6544484705909074
3.0612244897959187,4.081632653061225,1.0,0.6544484705041153
3.2653061224489797,4.081632653061225,1.0,0.6544484706662873
3.4693877551020407,4.081632653061225,1.0,0.6544484706990698
3.673469387755102,4.081632653061225,1.0,0.6544484706652025
3.8775510204081636,4.081632653061225,1.0,0.6544484152040383
4.081632653061225,4.081632653061225,1.0,0.6544155434865607
4.285714285714286,4.081632653061225,1.0,0.6526503704399654
4.4897959183673475,4.081632653061225,1.0,0.6536499362661504
4.6938775510204085,4.081632653061225,1.0,0.6544429040426186
4.8979591836734695,4.081632653061225,1.0,0.6544484643408901
5.1020408163265305,4.081632653061225,1.0,0.6544484706928844
5.3061224489795915,4.081632653061225,1.0,0.6544484703573269
5.510204081632653,4.081632653061225,1.0,0.6544484664217373
5.714285714285714,4.081632653061225,1.0,0.6544484666498488
5.918367346938775,4.081632653061225,1.0,0.654448470405056
6.122448979591837,4.081632653061225,1.0,0.654448470646171
6.326530612244898,4.081632653061225,1.0,0.6544483634293404
6.530612244897959,4.081632653061225,1.0,0.6543441617858312
6.73469387755102,4.081632653061225,1.0,0.6414980921195101
6.938775510204081,4.081632653061225,1.0,0.6477318487841169
7.142857142857143,4.081632653061225,1.0,0.6544191688433961
7.346938775510204,4.081632653061225,1.0,0.6544484462485578
7.551020408163265,4.081632653061225,1.0,0.6544484706890844
7.755102040816327,4.081632653061225,1.0,0.6544484706925318
7.959183673469388,4.081632653061225,1.0,0.6544484573153028
8.16326530612245,4.081632653061225,1.0,0.6544379217600186
8.36734693877551,4.081632653061225,1.0,0.6532944408968107
8.571428571428571,4.081632653061225,1.0,0.6529135941575628
8.775510204081632,4.081632653061225,1.0,0.65442884226572
8.979591836734695,4.081632653061225,1.0,0.6544484422125401
9.183673469387756,4.081632653061225,1.0,0.6544484706827636
9.387755102040817,4.081632653061225,1.0,0.654448469609333
9.591836734693878,4.081632653061225,1.0,0.6544472902167581
9.795918367346939,4.081632653061225,1.0,0.6541588983373307
10.0,4.081632653061225,1.0,0.6523701790345509
0.0,4.285714285714286,1.0095147495417591,0.6506312328410119
0.20408163265306123,4.285714285714286,1.030842051955865,0.5341781801776618
0.40816326530612246,4.285714285714286,0.9935223602989729,0.5786512379873153
0.6122448979591837,4.285714285714286,0.9982836020658225,0.6414985262567179
0.8163265306122449,4.285714285714286,0.9998796407605828,0.652342537525551
1.0204081632653061,4.285714285714286,0.9999971436027115,0.654439810498497
1.2244897959183674,4.285714285714286,0.9999999644332888,0.6544484608947955
1.4285714285714286,4.285714285714286,0.9999999998228593,0.6544484456849747
1.6326530612244898,4.285714285714286,1.0000000000036549,0.6544483538132392
1.836734693877551,4.285714285714286,1.000000000000136,0.6544484430818011
2.0408163265306123,4.285714285714286,1.0000000000000029,0.6544484701849417
2.2448979591836737,4.285714285714286,1.0,0.6544484706972353
2.4489795918367347,4.285714285714286,1.0,0.6544484706776231
2.6530612244897958,4.285714285714286,1.0,0.6544484651385254
2.857142857142857,4.285714285714286,1.0,0.654448254073739
3.0612244897959187,4.285714285714286,1.0,0.6544479842661671
3.2653061224489797,4.285714285714286,1.0,0.6544484235942163
3.4693877551020407,4.285714285714286,1.0,0.6544484702825238
3.673469387755102,4.285714285714286,1.0,0.6544484706979669
3.8775510204081636,4.285714285714286,1.0,0.6544484700406469
4.081632653061225,4.285714285714286,1.0,0.6544483604573187
4.285714285714286,4.285714285714286,1.0,0.654446702350616
4.4897959183673475,4.285714285714286,1.0,0.6544474234511188
4.6938775510204085,4.285714285714286,1.0,0.6544484423746372
4.8979591836734695,4.285714285714286,1.0,0.6544484705956366
5.1020408163265305,4.285714285714286,1.0,0.6544484697403213
5.3061224489795915,4.285714285714286,1.0,0.6544482063625429
5.510204081632653,4.285714285714286,1.0,0.6544406008963866
5.714285714285714,4.285714285714286,1.0,0.6544411828493933
5.918367346938775,4.285714285714286,1.0,0.6544482529771499
6.122448979591837,4.285714285714286,1.0,0.6544484698660882
6.326530612244898,4.285714285714286,1.0,0.6544482303287157
6.530612244897959,4.285714285714286,1.0,0.6541044118444312
6.73469387755102,4.285714285714286,1.0,0.5491787578095249
6.938775510204081,4.285714285714286,1.0,0.6119614661427805
7.142857142857143,4.285714285714286,1.0,0.6543609394674653
7.346938775510204,4.285714285714286,1.0,0.654448417326945
7.551020408163265,4.285714285714286,1.0,0.6544484706793966
7.755102040816327,4.285714285714286,1.0,0.6544484706995853
7.959183673469388,4.285714285714286,1.0,0.6544484704992188
8.16326530612245,4.285714285714286,1.0,0.6544484228681241
8.36734693877551,4.285714285714286,1.0,0.6544470942577458
8.571428571428571,4.285714285714286,1.0,0.6544468173136483
8.775510204081632,4.285714285714286,1.0,0.6544483938075181
8.979591836734695,4.285714285714286,1.0,0.6544484703166716
9.183673469387756,4.285714285714286,1.0,0.6544484706973638
9.387755102040817,4.285714285714286,1.0,0.6544484646658832
9.591836734693878,4.285714285714286,1.0,0.6544360522412934
9.795918367346939,4.285714285714286,1.0,0.6440443580230836
10.0,4.285714285714286,1.0,0.3085448238887205
0.0,4.4897959183673475,1.0008165044387445,0.654417089838953
0.20408163265306123,4.4897959183673475,0.9998020546891059,0.6523260034056377
0.40816326530612246,4.4897959183673475,0.9984918010814346,0.651530902020391
0.6122448979591837,4.4897959183673475,0.9999236386245928,0.39582518471680905
0.8163265306122449,4.4897959183673475,1.000023470086367,0.6347913794187215
1.0204081632653061,4.4897959183673475,1.0000007586831998,0.6544209784608727
1.2244897959183674,4.4897959183673475,1.0000000136727711,0.6544483492487448
1.4285714285714286,4.4897959183673475,1.0000000002252292,0.6544277088567263
1.6326530612244898,4.4897959183673475,1.0000000000039397,0.6542574403533318
1.836734693877551,4.4897959183673475,1.000000000000054,0.6544246410897427
2.0408163265306123,4.4897959183673475,0.9999999999999999,0.6544483382516553
2.2448979591836737,4.4897959183673475,1.0,0.6544484705389728
2.4489795918367347,4.4897959183673475,1.0,0.6544484689958866
2.6530612244897958,4.4897959183673475,1.0,0.6544471106841989
2.857142857142857,4.4897959183673475,1.0,0.6542588523273934
3.0612244897959187,4.4897959183673475,1.0,0.6538103204808885
3.2653061224489797,4.4897959183673475,1.0,0.654426223821191
3.4693877551020407,4.4897959183673475,1.0,0.6544484147445406
3.673469387755102,4.4897959183673475,1.0,0.6544484706560513
3.8775510204081636,4.4897959183673475,1.0,0.6544484706981915
4.081632653061225,4.4897959183673475,1.0,0.6544484706002487
4.285714285714286,4.4897959183673475,1.0,0.6544484699029594
4.4897959183673475,4.4897959183673475,1.0,0.6544484701563908
4.6938775510204085,4.4897959183673475,1.0,0.6544484706653455
4.8979591836734695,4.4897959183673475,1.0,0.6544484706782788
5.1020408163265305,4.4897959183673475,1.0,0.6544484274575185
5.3061224489795915,4.4897959183673475,1.0,0.654408405473911
5.510204081632653,4.4897959183673475,1.0,0.6493472543233572
5.714285714285714,4.4897959183673475,1.0,0.6499436792952313
5.918367346938775,4.4897959183673475,1.0,0.6544173380131637
6.122448979591837,4.4897959183673475,1.0,0.6544484385937036
6.326530612244898,4.4897959183673475,1.0,0.654448434891309
6.530612244897959,4.4897959183673475,1.0,0.6544239141121089
6.73469387755102,4.4897959183673475,1.0,0.6517794904653911
6.938775510204081,4.4897959183673475,1.0,0.6496003593570218
7.142857142857143,4.4897959183673475,1.0,0.6543833717508675
7.346938775510204,4.4897959183673475,1.0,0.6544483807076378
7.551020408163265,4.4897959183673475,1.0,0.6544484706496967
7.755102040816327,4.4897959183673475,1.0,0.6544484706998256
7.959183673469388,4.4897959183673475,1.0,0.6544484706992286
8.16326530612245,4.4897959183673475,1.0,0.6544484706466152
8.36734693877551,4.4897959183673475,1.0,0.6544484700196824
8.571428571428571,4.4897959183673475,1.0,0.6544484699222428
8.775510204081632,4.4897959183673475,1.0,0.6544484706226843
8.979591836734695,4.4897959183673475,1.0,0.6544484706987781
9.183673469387756,4.4897959183673475,1.0,0.6544484706989098
9.387755102040817,4.4897959183673475,1.0,0.6544484683663679
9.591836734693878,4.4897959183673475,1.0,0.6544451693788803
9.795918367346939,4.4897959183673475,1.0,0.6531801268747391
10.0,4.4897959183673475,1.0,0.6418497331118648
0.0,4.6938775510204085,1.0000158533816053,0.6544475057835745
0.20408163265306123,4.6938775510204085,0.9999717993936862,0.6544456169010707
0.40816326530612246,4.6938775510204085,0.999947493944114,0.6543870562330533
0.6122448979591837,4.6938775510204085,1.0000001484562704,0.6524553952176334
0.8163265306122449,4.6938775510204085,1.0000049762567544,0.6539751539318482
1.0204081632653061,4.6938775510204085,1.000000374170052,0.654446014433385
1.2244897959183674,4.6938775510204085,1.000000011440092,0.6544454707875746
1.4285714285714286,4.6938775510204085,1.000000000237741,0.6521427149111572
1.6326530612244898,4.6938775510204085,1.00000000000293,0.5671426491080904
1.836734693877551,4.6938775510204085,0.9999999999998485,0.6516420136302062
2.0408163265306123,4.6938775510204085,0.999999999999993,0.6544446279061219
2.2448979591836737,4.6938775510204085,0.9999999999999998,0.6544484686638111
2.4489795918367347,4.6938775510204085,1.0,0.6544484554490326
2.6530612244897958,4.6938775510204085,1.0,0.6544207329793892
2.857142857142857,4.6938775510204085,1.0,0.6374945072520622
3.0612244897959187,4.6938775510204085,1.0,0.5067507022845597
3.2653061224489797,4.6938775510204085,1.0,0.6535894896335913
3.4693877551020407,4.6938775510204085,1.0,0.6544477567371316
3.673469387755102,4.6938775510204085,1.0,0.6544484704009413
3.8775510204081636,4.6938775510204085,1.0,0.6544484706997546
4.081632653061225,4.6938775510204085,1.0,0.6544484706997968
4.285714285714286,4.6938775510204085,1.0,0.6544484706995819
4.4897959183673475,4.6938775510204085,1.0,0.6544484706996185
4.6938775510204085,4.6938775510204085,1.0,0.6544484706997927
4.8979591836734695,4.6938775510204085,1.0,0.6544484706480486
5.1020408163265305,4.6938775510204085,1.0,0.6544483298997988
5.3061224489795915,4.6938775510204085,1.0,0.654225045284668
5.510204081632653,4.6938775510204085,1.0,0.5607979961596339
5.714285714285714,4.6938775510204085,1.0,0.5774862196480018
5.918367346938775,4.6938775510204085,1.0,0.6542800453211898
6.122448979591837,4.6938775510204085,1.0,0.6544483677885403
6.326530612244898,4.6938775510204085,1.0,0.6544484300142246
6.530612244897959,4.6938775510204085,1.0,0.6543756933015975
6.73469387755102,4.6938775510204085,1.0,0.611325902332755
6.938775510204081,4.6938775510204085,1.0,0.4799825770999226
7.142857142857143,4.6938775510204085,1.0,0.6539157583267042
7.346938775510204,4.6938775510204085,1.0,0.654448103006692
7.551020408163265,4.6938775510204085,1.0,0.6544484705586049
7.755102040816327,4.6938775510204085,1.0,0.6544484706998052
7.959183673469388,4.6938775510204085,1.0,0.6544484706998152
8.16326530612245,4.6938775510204085,1.0,0.6544484706947316
8.36734693877551,4.6938775510204085,1.0,0.6544484705215715
8.571428571428571,4.6938775510204085,1.0,0.6544484699926225
8.775510204081632,4.6938775510204085,1.0,0.6544484704637118
8.979591836734695,4.6938775510204085,1.0,0.6544484706914009
9.183673469387756,4.6938775510204085,1.0,0.6544484706997222
9.387755102040817,4.6938775510204085,1.0,0.654448470618143
9.591836734693878,4.6938775510204085,1.0,0.6544484296930798
9.795918367346939,4.6938775510204085,1.0,0.6544448103374321
10.0,4.6938775510204085,1.0,0.6544329745339776
0.0,4.8979591836734695,1.0000001441679187,0.6533374252615227
0.20408163265306123,4.8979591836734695,0.999999217210986,0.6542947414661756
0.40816326530612246,4.8979591836734695,0.9999988978978342,0.6544476132628276
0.6122448979591837,4.8979591836734695,0.9999999746534427,0.6544466779062583
0.8163265306122449,4.8979591836734695,1.0000001832429644,0.6544477676695024
1.0204081632653061,4.8979591836734695,1.0000000295756986,0.6544484548965402
1.2244897959183674,4.8979591836734695,1.0000000016646282,0.6544454058126856
1.4285714285714286,4.8979591836734695,1.0000000000533544,0.6520601906840336
1.6326530612244898,4.8979591836734695,1.0000000000000546,0.561687468772954
1.836734693877551,4.8979591836734695,0.9999999999998046,0.6515221196488208
2.0408163265306123,4.8979591836734695,0.9999999999999923,0.6544427390202215
2.2448979591836737,4.8979591836734695,0.9999999999999998,0.6544484567926888
2.4489795918367347,4.8979591836734695,1.0,0.6544484618020966
2.6530612244897958,4.8979591836734695,1.0,0.6544356074364124
2.857142857142857,4.8979591836734695,1.0,0.6496810710467184
3.0612244897959187,4.8979591836734695,1.0,0.6284921450088519
3.2653061224489797,4.8979591836734695,1.0,0.6541211105367642
3.4693877551020407,4.8979591836734695,1.0,0.6544480927434244
3.673469387755102,4.8979591836734695,1.0,0.6544484705130873
3.8775510204081636,4.8979591836734695,1.0,0.6544484706997733
4.081632653061225,4.8979591836734695,1.0,0.6544484706983353
4.285714285714286,4.8979591836734695,1.0,0.6544484706561435
4.4897959183673475,4.8979591836734695,1.0,0.6544484705461866
4.6938775510204085,4.8979591836734695,1.0,0.6544484706486978
4.8979591836734695,4.8979591836734695,1.0,0.6544484706848839
5.1020408163265305,4.8979591836734695,1.0,0.6544484479501292
5.3061224489795915,4.8979591836734695,1.0,0.6544320737601895
5.510204081632653,4.8979591836734695,1.0,0.6530172652645124
5.714285714285714,4.8979591836734695,1.0,0.6531662834175944
5.918367346938775,4.8979591836734695,1.0,0.6544355617545085
6.122448979591837,4.8979591836734695,1.0,0.654448453686147
6.326530612244898,4.8979591836734695,1.0,0.6544484617657885
6.530612244897959,4.8979591836734695,1.0,0.6544399163965007
6.73469387755102,4.8979591836734695,1.0,0.6530519199774638
6.938775510204081,4.8979591836734695,1.0,0.6513248055561781
7.142857142857143,4.8979591836734695,1.0,0.6544009006461505
7.346938775510204,4.8979591836734695,1.0,0.6544484002205586
7.551020408163265,4.8979591836734695,1.0,0.6544484706590664
7.755102040816327,4.8979591836734695,1.0,0.6544484706998249
7.959183673469388,4.8979591836734695,1.0,0.6544484706935647
8.16326530612245,4.8979591836734695,1.0,0.6544484678400546
8.36734693877551,4.8979591836734695,1.0,0.6544482084019009
8.571428571428571,4.8979591836734695,1.0,0.65444678324238
8.775510204081632,4.8979591836734695,1.0,0.6544480891861751
8.979591836734695,4.8979591836734695,1.0,0.6544484653541338
9.183673469387756,4.8979591836734695,1.0,0.6544484706860375
9.387755102040817,4.8979591836734695,1.0,0.6544484704220573
9.591836734693878,4.8979591836734695,1.0,0.654448370317925
9.795918367346939,4.8979591836734695,1.0,0.6544435155692442
10.0,4.8979591836734695,1.0,0.6544392338197633
0.0,5.1020408163265305,1.0000000002235039,0.3938739561351063
0.20408163265306123,5.1020408163265305,0.9999999847642685,0.6463500227776672
0.40816326530612246,5.1020408163265305,0.9999999813593067,0.6544385795441734
0.6122448979591837,5.1020408163265305,0.9999999986251537,0.6544483572888092
0.8163265306122449,5.1020408163265305,1.0000000038968226,0.6544484222543469
1.0204081632653061,5.1020408163265305,1.0000000010693897,0.6544484691087797
1.2244897959183674,5.1020408163265305,1.000000000102442,0.6544483548568804
1.4285714285714286,5.1020408163265305,1.0000000000051548,0.6544227153680027
1.6326530612244898,5.1020408163265305,1.0000000000001144,0.6528870072086723
1.836734693877551,5.1020408163265305,0.9999999999999839,0.6403654771107015
2.0408163265306123,5.1020408163265305,0.9999999999999986,0.6540296300949497
2.2448979591836737,5.1020408163265305,1.0,0.6544477736572638
2.4489795918367347,5.1020408163265305,1.0,0.6544484698987423
2.6530612244897958,5.1020408163265305,1.0,0.6544482691022999
2.857142857142857,5.1020408163265305,1.0,0.6544323329572922
3.0612244897959187,5.1020408163265305,1.0,0.6544037083534192
3.2653061224489797,5.1020408163265305,1.0,0.6544459710178406
3.4693877551020407,5.1020408163265305,1.0,0.6544484601709106
3.673469387755102,5.1020408163265305,1.0,0.6544484706880254
3.8775510204081636,5.1020408163265305,1.0,0.6544484706969201
4.081632653061225,5.1020408163265305,1.0,0.6544484696397244
4.285714285714286,5.1020408163265305,1.0,0.6544483959668729
4.4897959183673475,5.1020408163265305,1.0,0.6544480722392988
4.6938775510204085,5.1020408163265305,1.0,0.6544483788469725
4.8979591836734695,5.1020408163265305,1.0,0.6544484691939176
5.1020408163265305,5.1020408163265305,1.0,0.6544484703775534
5.3061224489795915,5.1020408163265305,1.0,0.6544484032283151
5.510204081632653,5.1020408163265305,1.0,0.6544468784941277
5.714285714285714,5.1020408163265305,1.0,0.6544469870726733
5.918367346938775,5.1020408163265305,1.0,0.6544484142409123
6.122448979591837,5.1020408163265305,1.0,0.6544484677338066
6.326530612244898,5.1020408163265305,1.0,0.6544484683340885
6.530612244897959,5.1020408163265305,1.0,0.6544484184512593
6.73469387755102,5.1020408163265305,1.0,0.6544463851134461
6.938775510204081,5.1020408163265305,1.0,0.6544449926395886
7.142857142857143,5.1020408163265305,1.0,0.6544482768664688
7.346938775510204,5.1020408163265305,1.0,0.6544484696772127
7.551020408163265,5.1020408163265305,1.0,0.6544484706984112
7.755102040816327,5.1020408163265305,1.0,0.6544484706997197
7.959183673469388,5.1020408163265305,1.0,0.6544484704139234
8.16326530612245,5.1020408163265305,1.0,0.654448111990497
8.36734693877551,5.1020408163265305,1.0,0.6543234445172991
8.571428571428571,5.1020408163265305,1.0,0.6524332571833268
8.775510204081632,5.1020408163265305,1.0,0.6542355656768346
8.979591836734695,5.1020408163265305,1.0,0.6544476980885173
9.183673469387756,5.1020408163265305,1.0,0.6544484700136132
9.387755102040817,5.1020408163265305,1.0,0.6544484600170514
9.591836734693878,5.1020408163265305,1.0,0.6544365066303031
9.795918367346939,5.1020408163265305,1.0,0.6518684168066705
10.0,5.1020408163265305,1.0,0.647425387282086
0.0,5.3061224489795915,1.0000000001341016,0.6320023021886843
0.20408163265306123,5.3061224489795915,0.9999999997953671,0.6526911450180833
0.40816326530612246,5.3061224489795915,0.9999999997208595,0.6544365764189978
0.6122448979591837,5.3061224489795915,0.9999999999635902,0.6542794264335833
0.8163265306122449,5.3061224489795915,1.0000000000638474,0.6543964905940776
1.0204081632653061,5.3061224489795915,1.0000000000257545,0.6544479908692866
1.2244897959183674,5.3061224489795915,1.0000000000037508,0.6544484636868255
1.4285714285714286,5.3061224489795915,1.0000000000002827,0.6544364996053139
1.6326530612244898,5.3061224489795915,1.0000000000000122,0.6444664797538625
1.836734693877551,5.3061224489795915,1.0000000000000002,0.3236972365440642
2.0408163265306123,5.3061224489795915,1.0,0.6519891714213587
2.2448979591836737,5.3061224489795915,1.0,0.6544462619100746
2.4489795918367347,5.3061224489795915,1.0,0.6544484697428491
2.6530612244897958,5.3061224489795915,1.0,0.6544484702479366
2.857142857142857,5.3061224489795915,1.0,0.6544484584351355
3.0612244897959187,5.3061224489795915,1.0,0.6544484456431906
3.2653061224489797,5.3061224489795915,1.0,0.6544484675623923
3.4693877551020407,5.3061224489795915,1.0,0.6544484706582958
3.673469387755102,5.3061224489795915,1.0,0.6544484706996265
3.8775510204081636,5.3061224489795915,1.0,0.6544484705085956
4.081632653061225,5.3061224489795915,1.0,0.6544482747570561
4.285714285714286,5.3061224489795915,1.0,0.6543991007111195
4.4897959183673475,5.3061224489795915,1.0,0.6538765327992717
4.6938775510204085,5.3061224489795915,1.0,0.6543825137686613
4.8979591836734695,5.3061224489795915,1.0,0.6544481687313253
5.1020408163265305,5.3061224489795915,1.0,0.6544484703844421
5.3061224489795915,5.3061224489795915,1.0,0.6544484706297303
5.510204081632653,5.3061224489795915,1.0,0.6544484699384037
5.714285714285714,5.3061224489795915,1.0,0.6544484689685727
5.918367346938775,5.3061224489795915,1.0,0.6544482388015367
6.122448979591837,5.3061224489795915,1.0,0.6544431040758553
6.326530612244898,5.3061224489795915,1.0,0.6544444914497628
6.530612244897959,5.3061224489795915,1.0,0.6544483623990209
6.73469387755102,5.3061224489795915,1.0,0.6544484691972892
6.938775510204081,5.3061224489795915,1.0,0.6544484690489427
7.142857142857143,5.3061224489795915,1.0,0.6544484705076983
7.346938775510204,5.3061224489795915,1.0,0.6544484706969801
7.551020408163265,5.3061224489795915,1.0,0.6544484706998349
7.755102040816327,5.3061224489795915,1.0,0.6544484706993862
7.959183673469388,5.3061224489795915,1.0,0.6544484692059689
8.16326530612245,5.3061224489795915,1.0,0.6544451014199321
8.36734693877551,5.3061224489795915,1.0,0.6509183954750456
8.571428571428571,5.3061224489795915,1.0,0.28095082346418393
8.775510204081632,5.3061224489795915,1.0,0.6472289856303078
8.979591836734695,5.3061224489795915,1.0,0.6544405005005376
9.183673469387756,5.3061224489795915,1.0,0.6544484669352246
9.387755102040817,5.3061224489795915,1.0,0.6544484373072393
9.591836734693878,5.3061224489795915,1.0,0.6543878329087108
9.795918367346939,5.3061224489795915,1.0,0.6177035701509299
10.0,5.3061224489795915,1.0,0.47303691333493253
0.0,5.510204081632653,1.0000000000056273,0.6544166791154391
0.20408163265306123,5.510204081632653,0.999999999999213,0.6544413110411442
0.40816326530612246,5.510204081632653,0.9999999999963297,0.6538169837849127
0.6122448979591837,5.510204081632653,0.9999999999992923,0.5865731630227846
0.8163265306122449,5.510204081632653,1.0000000000009006,0.6455116066758149
1.0204081632653061,5.510204081632653,1.00000000000049,0.6544306857867671
1.2244897959183674,5.510204081632653,1.000000000000099,0.6544484590378029
1.4285714285714286,5.510204081632653,1.0000000000000104,0.6544473990853129
1.6326530612244898,5.510204081632653,1.0000000000000007,0.6541906793772164
1.836734693877551,5.510204081632653,1.0,0.6525969493210176
2.0408163265306123,5.510204081632653,1.0,0.6543573009079303
2.2448979591836737,5.510204081632653,1.0,0.6544482320451809
2.4489795918367347,5.510204081632653,1.0,0.6544484705165815
2.6530612244897958,5.510204081632653,1.0,0.6544484706976357
2.857142857142857,5.510204081632653,1.0,0.6544484706880975
3.0612244897959187,5.510204081632653,1.0,0.6544484706881484
3.2653061224489797,5.510204081632653,1.0,0.6544484706979243
3.4693877551020407,5.510204081632653,1.0,0.6544484706997905
3.673469387755102,5.510204081632653,1.0,0.6544484706993369
3.8775510204081636,5.510204081632653,1.0,0.6544484691023741
4.081632653061225,5.510204081632653,1.0,0.6544450818187928
4.285714285714286,5.510204081632653,1.0,0.6513576165104967
4.4897959183673475,5.510204081632653,1.0,0.4721148262317365
4.6938775510204085,5.510204081632653,1.0,0.6498127390469604
4.8979591836734695,5.510204081632653,1.0,0.6544428934565785
5.1020408163265305,5.510204081632653,1.0,0.6544484679704764
5.3061224489795915,5.510204081632653,1.0,0.654448470698913
5.510204081632653,5.510204081632653,1.0,0.654448470669898
5.714285714285714,5.510204081632653,1.0,0.6544484146853412
5.918367346938775,5.510204081632653,1.0,0.6544037713189423
6.122448979591837,5.510204081632653,1.0,0.6503214252093591
6.326530612244898,5.510204081632653,1.0,0.651888791896026
6.530612244897959,5.510204081632653,1.0,0.6544319104374109
6.73469387755102,5.510204081632653,1.0,0.6544484535456462
6.938775510204081,5.510204081632653,1.0,0.6544484706909234
7.142857142857143,5.510204081632653,1.0,0.6544484706997463
7.346938775510204,5.510204081632653,1.0,0.6544484706998422
7.551020408163265,5.510204081632653,1.0,0.6544484706998452
7.755102040816327,5.510204081632653,1.0,0.6544484706996152
7.959183673469388,5.510204081632653,1.0,0.6544484700806787
8.16326530612245,5.510204081632653,1.0,0.6544474638937683
8.36734693877551,5.510204081632653,1.0,0.6539033659693236
8.571428571428571,5.510204081632653,1.0,0.6406507435104435
8.775510204081632,5.510204081632653,1.0,0.6534581972197933
8.979591836734695,5.510204081632653,1.0,0.6544462132440549
9.183673469387756,5.510204081632653,1.0,0.6544484691855205
9.387755102040817,5.510204081632653,1.0,0.6544484645690981
9.591836734693878,5.510204081632653,1.0,0.6544429060544807
9.795918367346939,5.510204081632653,1.0,0.6535909835815928
10.0,5.510204081632653,1.0,0.6523477288330759
0.0,5.714285714285714,1.0000000000001326,0.6544484538973777
0.20408163265306123,5.714285714285714,1.0000000000000333,0.6544478344923785
0.40816326530612246,5.714285714285714,0.999999999999962,0.6537975767166307
0.6122448979591837,5.714285714285714,0.999999999999997,0.5827348432211741
0.8163265306122449,5.714285714285714,1.0000000000000144,0.6451527285122717
1.0204081632653061,5.714285714285714,1.0000000000000082,0.654430258230285
1.2244897959183674,5.714285714285714,1.000000000000002,0.6544484598442437
1.4285714285714286,5.714285714285714,1.0000000000000002,0.6544484639024541
1.6326530612244898,5.714285714285714,1.0,0.6544480475525447
1.836734693877551,5.714285714285714,1.0,0.6544469190810056
2.0408163265306123,5.714285714285714,1.0,0.6544482672385847
2.2448979591836737,5.714285714285714,1.0,0.6544484687021327
2.4489795918367347,5.714285714285714,1.0,0.6544484706345326
2.6530612244897958,5.714285714285714,1.0,0.6544484671790151
2.857142857142857,5.714285714285714,1.0,0.6544484508212058
3.0612244897959187,5.714285714285714,1.0,0.6544484637432181
3.2653061224489797,5.714285714285714,1.0,0.6544484704980081
3.4693877551020407,5.714285714285714,1.0,0.6544484706988354
3.673469387755102,5.714285714285714,1.0,0.6544484706994712
3.8775510204081636,5.714285714285714,1.0,0.6544484696259614
4.081632653061225,5.714285714285714,1.0,0.6544465117543357
4.285714285714286,5.714285714285714,1.0,0.6531425816911072
4.4897959183673475,5.714285714285714,1.0,0.6137644154601332
4.6938775510204085,5.714285714285714,1.0,0.6525533248548623
4.8979591836734695,5.714285714285714,1.0,0.6544452926107462
5.1020408163265305,5.714285714285714,1.0,0.6544484688790133
5.3061224489795915,5.714285714285714,1.0,0.6544484706988906
5.510204081632653,5.714285714285714,1.0,0.6544484706079324
5.714285714285714,5.714285714285714,1.0,0.6544482412721158
5.918367346938775,5.714285714285714,1.0,0.6540995793051245
6.122448979591837,5.714285714285714,1.0,0.5230109954397981
6.326530612244898,5.714285714285714,1.0,0.5950499770476225
6.530612244897959,5.714285714285714,1.0,0.6543337729706233
6.73469387755102,5.714285714285714,1.0,0.6544483974317634
6.938775510204081,5.714285714285714,1.0,0.6544484706689409
7.142857142857143,5.714285714285714,1.0,0.654448470699835
7.346938775510204,5.714285714285714,1.0,0.6544484706998454
7.551020408163265,5.714285714285714,1.0,0.6544484706998454
7.755102040816327,5.714285714285714,1.0,0.6544484706998273
7.959183673469388,5.714285714285714,1.0,0.654448470674819
8.16326530612245,5.714285714285714,1.0,0.65444845494184
8.36734693877551,5.714285714285714,1.0,0.6544463599284713
8.571428571428571,5.714285714285714,1.0,0.6544315395478167
8.775510204081632,5.714285714285714,1.0,0.6544452740310287
8.979591836734695,5.714285714285714,1.0,0.6544484399479309
9.183673469387756,5.714285714285714,1.0,0.6544484706434779
9.387755102040817,5.714285714285714,1.0,0.6544484695873947
9.591836734693878,5.714285714285714,1.0,0.6544473883914003
9.795918367346939,5.714285714285714,1.0,0.6542036917824052
10.0,5.714285714285714,1.0,0.6527765493309634
0.0,5.918367346938775,1.0000000000000024,0.6544484667337108
0.20408163265306123,5.918367346938775,1.000000000000001,0.6544484406730807
0.40816326530612246,5.918367346938775,0.9999999999999999,0.6544398011990022
0.6122448979591837,5.918367346938775,1.0000000000000002,0.6542648748779637
0.8163265306122449,5.918367346938775,1.0000000000000004,0.6543923717700707
1.0204081632653061,5.918367346938775,1.0000000000000002,0.6544479607488688
1.2244897959183674,5.918367346938775,1.0,0.6544484696582615
1.4285714285714286,5.918367346938775,1.0,0.6544484706809475
1.6326530612244898,5.918367346938775,1.0,0.654448470450151
1.836734693877551,5.918367346938775,1.0,0.6544484700494382
2.0408163265306123,5.918367346938775,1.0,0.6544484705560728
2.2448979591836737,5.918367346938775,1.0,0.6544484706714281
2.4489795918367347,5.918367346938775,1.0,0.6544484519177676
2.6530612244897958,5.918367346938775,1.0,0.6544451236304978
2.857142857142857,5.918367346938775,1.0,0.6544109505988787
3.0612244897959187,5.918367346938775,1.0,0.6544399827708764
3.2653061224489797,5.918367346938775,1.0,0.654448388403306
3.4693877551020407,5.918367346938775,1.0,0.6544484705569592
3.673469387755102,5.918367346938775,1.0,0.6544484706997041
3.8775510204081636,5.918367346938775,1.0,0.654448470635928
4.081632653061225,5.918367346938775,1.0,0.6544484228124277
4.285714285714286,5.918367346938775,1.0,0.6544406321362086
4.4897959183673475,5.918367346938775,1.0,0.6543810702407166
4.6938775510204085,5.918367346938775,1.0,0.6544383137697279
4.8979591836734695,5.918367346938775,1.0,0.6544483987903454
5.1020408163265305,5.918367346938775,1.0,0.6544484705953623
5.3061224489795915,5.918367346938775,1.0,0.6544484704150467
5.510204081632653,5.918367346938775,1.0,0.654448458659962
5.714285714285714,5.918367346938775,1.0,0.6544483650836969
5.918367346938775,5.918367346938775,1.0,0.6543868613794317
6.122448979591837,5.918367346938775,1.0,0.6413803238309291
6.326530612244898,5.918367346938775,1.0,0.6199797161536222
6.530612244897959,5.918367346938775,1.0,0.6541967563023265
6.73469387755102,5.918367346938775,1.0,0.654448231945647
6.938775510204081,5.918367346938775,1.0,0.654448470592041
7.142857142857143,5.918367346938775,1.0,0.6544484706997773
7.346938775510204,5.918367346938775,1.0,0.6544484706998144
7.551020408163265,5.918367346938775,1.0,0.6544484706998348
7.755102040816327,5.918367346938775,1.0,0.6544484706989314
7.959183673469388,5.918367346938775,1.0,0.6544484706704911
8.16326530612245,5.918367346938775,1.0,0.654448470541031
8.36734693877551,5.918367346938775,1.0,0.6544484688001507
8.571428571428571,5.918367346938775,1.0,0.6544484623816159
8.775510204081632,5.918367346938775,1.0,0.6544484681826334
8.979591836734695,5.918367346938775,1.0,0.6544484706298537
9.183673469387756,5.918367346938775,1.0,0.6544484706969389
9.387755102040817,5.918367346938775,1.0,0.6544484645947606
9.591836734693878,5.918367346938775,1.0,0.6544360574284619
9.795918367346939,5.918367346938775,1.0,0.6442477180635723
10.0,5.918367346938775,1.0,0.34316165286482936
0.0,6.122448979591837,1.0,0.6544400148445827
0.20408163265306123,6.122448979591837,1.0,0.6544470039914562
0.40816326530612246,6.122448979591837,1.0,0.6544484425065912
0.6122448979591837,6.122448979591837,1.0,0.6544483475907177
0.8163265306122449,6.122448979591837,1.0,0.6544480057317091
1.0204081632653061,6.122448979591837,1.0,0.654446234426518
1.2244897959183674,6.122448979591837,1.0,0.6544480641431644
1.4285714285714286,6.122448979591837,1.0,0.654448465915059
1.6326530612244898,6.122448979591837,1.0,0.6544484706889363
1.836734693877551,6.122448979591837,1.0,0.6544484706996418
2.0408163265306123,6.122448979591837,1.0,0.6544484706996275
2.2448979591836737,6.122448979591837,1.0,0.6544484702402672
2.4489795918367347,6.122448979591837,1.0,0.6544476254629323
2.6530612244897958,6.122448979591837,1.0,0.6538585269477033
2.857142857142857,6.122448979591837,1.0,0.6292787334851673
3.0612244897959187,6.122448979591837,1.0,0.6521981306506991
3.2653061224489797,6.122448979591837,1.0,0.6544435086077773
3.4693877551020407,6.122448979591837,1.0,0.654448467497928
3.673469387755102,6.122448979591837,1.0,0.6544484706986329
3.8775510204081636,6.122448979591837,1.0,0.6544484706992557
4.081632653061225,6.122448979591837,1.0,0.6544484705424276
4.285714285714286,6.122448979591837,1.0,0.6544484625698751
4.4897959183673475,6.122448979591837,1.0,0.6544484335158691
4.6938775510204085,6.122448979591837,1.0,0.6544484608835853
4.8979591836734695,6.122448979591837,1.0,0.6544484704811101
5.1020408163265305,6.122448979591837,1.0,0.6544484705581811
5.3061224489795915,6.122448979591837,1.0,0.654448375088225
5.510204081632653,6.122448979591837,1.0,0.6544357722703578
5.714285714285714,6.122448979591837,1.0,0.6543744129368151
5.918367346938775,6.122448979591837,1.0,0.6543935104640979
6.122448979591837,6.122448979591837,1.0,0.6326476189031752
6.326530612244898,6.122448979591837,1.0,0.575398607906894
6.530612244897959,6.122448979591837,1.0,0.6540558627962522
6.73469387755102,6.122448979591837,1.0,0.65444815687525
6.938775510204081,6.122448979591837,1.0,0.6544484705571378
7.142857142857143,6.122448979591837,1.0,0.6544484705844139
7.346938775510204,6.122448979591837,1.0,0.6544484705988981
7.551020408163265,6.122448979591837,1.0,0.6544484706891592
7.755102040816327,6.122448979591837,1.0,0.6544484700789229
7.959183673469388,6.122448979591837,1.0,0.6544484222425352
8.16326530612245,6.122448979591837,1.0,0.6544481618654135
8.36734693877551,6.122448979591837,1.0,0.6544483823623355
8.571428571428571,6.122448979591837,1.0,0.6544484689683889
8.775510204081632,6.122448979591837,1.0,0.6544484706929313
8.979591836734695,6.122448979591837,1.0,0.6544484706991052
9.183673469387756,6.122448979591837,1.0,0.6544484703763351
9.387755102040817,6.122448979591837,1.0,0.6544484319328856
9.591836734693878,6.122448979591837,1.0,0.654444363100495
9.795918367346939,6.122448979591837,1.0,0.6529516583819356
10.0,6.122448979591837,1.0,0.6391769984782696
0.0,6.326530612244898,1.0,0.6465632547140843
0.20408163265306123,6.326530612244898,1.0,0.653926455831294
0.40816326530612246,6.326530612244898,1.0,0.6544472070338896
0.6122448979591837,6.326530612244898,1.0,0.6544478553756716
0.8163265306122449,6.326530612244898,1.0,0.6542477342498424
1.0204081632653061,6.326530612244898,1.0,0.6518720404058491
1.2244897959183674,6.326530612244898,1.0,0.6542518078322666
1.4285714285714286,6.326530612244898,1.0,0.6544478740644926
1.6326530612244898,6.326530612244898,1.0,0.6544484702177336
1.836734693877551,6.326530612244898,1.0,0.6544484706996342
2.0408163265306123,6.326530612244898,1.0,0.6544484706995937
2.2448979591836737,6.326530612244898,1.0,0.654448469877424
2.4489795918367347,6.326530612244898,1.0,0.6544465984801419
2.6530612244897958,6.326530612244898,1.0,0.652436292050179
2.857142857142857,6.326530612244898,1.0,0.427720297980377
3.0612244897959187,6.326530612244898,1.0,0.6452605573169707
3.2653061224489797,6.326530612244898,1.0,0.6544365749348054
3.4693877551020407,6.326530612244898,1.0,0.6544484647221884
3.673469387755102,6.326530612244898,1.0,0.654448470697879
3.8775510204081636,6.326530612244898,1.0,0.654448470699843
4.081632653061225,6.326530612244898,1.0,0.654448470699675
4.285714285714286,6.326530612244898,1.0,0.6544484706958572
4.4897959183673475,6.326530612244898,1.0,0.654448470687034
4.6938775510204085,6.326530612244898,1.0,0.6544484706952287
4.8979591836734695,6.326530612244898,1.0,0.6544484706987407
5.1020408163265305,6.326530612244898,1.0,0.6544484682323181
5.3061224489795915,6.326530612244898,1.0,0.6544442279469205
5.510204081632653,6.326530612244898,1.0,0.652027054182228
5.714285714285714,6.326530612244898,1.0,0.611206359763758
5.918367346938775,6.326530612244898,1.0,0.6533269775433
6.122448979591837,6.326530612244898,1.0,0.654300731749878
6.326530612244898,6.326530612244898,1.0,0.6541463436852623
6.530612244897959,6.326530612244898,1.0,0.6544399937824317
6.73469387755102,6.326530612244898,1.0,0.6544484500101617
6.938775510204081,6.326530612244898,1.0,0.6544484545170846
7.142857142857143,6.326530612244898,1.0,0.6544481942129613
7.346938775510204,6.326530612244898,1.0,0.6544482396494402
7.551020408163265,6.326530612244898,1.0,0.6544484605410016
7.755102040816327,6.326530612244898,1.0,0.6544483584555678
7.959183673469388,6.326530612244898,1.0,0.6544176462825698
8.16326530612245,6.326530612244898,1.0,0.6539965325490276
8.36734693877551,6.326530612244898,1.0,0.6543769859708608
8.571428571428571,6.326530612244898,1.0,0.6544480737281575
8.775510204081632,6.326530612244898,1.0,0.6544484702433212
8.979591836734695,6.326530612244898,1.0,0.6544484706638941
9.183673469387756,6.326530612244898,1.0,0.6544484257681378
9.387755102040817,6.326530612244898,1.0,0.654430887124676
9.591836734693878,6.326530612244898,1.0,0.6539370046725865
9.795918367346939,6.326530612244898,1.0,0.6542737548218763
10.0,6.326530612244898,1.0,0.6544111785095258
0.0,6.530612244897959,1.0,0.1441943875599134
0.20408163265306123,6.530612244897959,1.0,0.648460250771243
0.40816326530612246,6.530612244897959,1.0,0.6544423635723681
0.6122448979591837,6.530612244897959,1.0,0.6544430948061781
0.8163265306122449,6.530612244897959,1.0,0.649151737756563
1.0204081632653061,6.530612244897959,1.0,0.21833008884179164
1.2244897959183674,6.530612244897959,1.0,0.6492942210203911
1.4285714285714286,6.530612244897959,1.0,0.6544432706190407
1.6326530612244898,6.530612244897959,1.0,0.6544484683405805
1.836734693877551,6.530612244897959,1.0,0.6544484706991112
2.0408163265306123,6.530612244897959,1.0,0.6544484706997891
2.2448979591836737,6.530612244897959,1.0,0.654448470575924
2.4489795918367347,6.530612244897959,1.0,0.6544483224429034
2.6530612244897958,6.530612244897959,1.0,0.6543985708667258
2.857142857142857,6.530612244897959,1.0,0.6535218845790252
3.0612244897959187,6.530612244897959,1.0,0.6542985728615793
3.2653061224489797,6.530612244897959,1.0,0.6544477206238414
3.4693877551020407,6.530612244897959,1.0,0.6544484699044217
3.673469387755102,6.530612244897959,1.0,0.6544484706950658
3.8775510204081636,6.530612244897959,1.0,0.6544484706993763
4.081632653061225,6.530612244897959,1.0,0.6544484706998365
4.285714285714286,6.530612244897959,1.0,0.6544484706998439
4.4897959183673475,6.530612244897959,1.0,0.6544484706998419
4.6938775510204085,6.530612244897959,1.0,0.6544484706998436
4.8979591836734695,6.530612244897959,1.0,0.6544484706986688
5.1020408163265305,6.530612244897959,1.0,0.6544484671242266
5.3061224489795915,6.530612244897959,1.0,0.654441352946545
5.510204081632653,6.530612244897959,1.0,0.6489026448949168
5.714285714285714,6.530612244897959,1.0,0.48699393248997547
5.918367346938775,6.530612244897959,1.0,0.6520371651892902
6.122448979591837,6.530612244897959,1.0,0.6544457834824197
6.326530612244898,6.530612244897959,1.0,0.6544482475858729
6.530612244897959,6.530612244897959,1.0,0.6544484530601424
6.73469387755102,6.530612244897959,1.0,0.6544484580465272
6.938775510204081,6.530612244897959,1.0,0.6544421073572424
7.142857142857143,6.530612244897959,1.0,0.6541102821572318
7.346938775510204,6.530612244897959,1.0,0.6541900625747704
7.551020408163265,6.530612244897959,1.0,0.6544450523111014
7.755102040816327,6.530612244897959,1.0,0.6544464640674631
7.959183673469388,6.530612244897959,1.0,0.6525105571964405
8.16326530612245,6.530612244897959,1.0,0.5036277567490012
8.36734693877551,6.530612244897959,1.0,0.6481243205714359
8.571428571428571,6.530612244897959,1.0,0.654439842371339
8.775510204081632,6.530612244897959,1.0,0.6544484662040192
8.979591836734695,6.530612244897959,1.0,0.6544484704320457
9.183673469387756,6.530612244897959,1.0,0.654447852983116
9.387755102040817,6.530612244897959,1.0,0.6537072010284344
9.591836734693878,6.530612244897959,1.0,0.5275713954719916
9.795918367346939,6.530612244897959,1.0,0.6355178127737613
10.0,6.530612244897959,1.0,0.6418457988735237
0.0,6.73469387755102,1.0,0.6507031762153127
0.20408163265306123,6.73469387755102,1.0,0.6541579047137233
0.40816326530612246,6.73469387755102,1.0,0.6544476306087301
0.6122448979591837,6.73469387755102,1.0,0.6544470953357794
0.8163265306122449,6.73469387755102,1.0,0.6538128419143984
1.0204081632653061,6.73469387755102,1.0,0.6432031900276245
1.2244897959183674,6.73469387755102,1.0,0.6538269119170915
1.4285714285714286,6.73469387755102,1.0,0.654447137285173
1.6326530612244898,6.73469387755102,1.0,0.6544484698216839
1.836734693877551,6.73469387755102,1.0,0.6544484706995062
2.0408163265306123,6.73469387755102,1.0,0.654448470699843
2.2448979591836737,6.73469387755102,1.0,0.6544484706975002
2.4489795918367347,6.73469387755102,1.0,0.6544484696705054
2.6530612244897958,6.73469387755102,1.0,0.6544483753874859
2.857142857142857,6.73469387755102,1.0,0.6544477688549406
3.0612244897959187,6.73469387755102,1.0,0.6544482628038413
3.2653061224489797,6.73469387755102,1.0,0.6544484656923973
3.4693877551020407,6.73469387755102,1.0,0.6544484563945507
3.673469387755102,6.73469387755102,1.0,0.6544484589556558
3.8775510204081636,6.73469387755102,1.0,0.654448470015994
4.081632653061225,6.73469387755102,1.0,0.6544484706943818
4.285714285714286,6.73469387755102,1.0,0.6544484706998333
4.4897959183673475,6.73469387755102,1.0,0.6544484706998452
4.6938775510204085,6.73469387755102,1.0,0.6544484706998452
4.8979591836734695,6.73469387755102,1.0,0.6544484706996397
5.1020408163265305,6.73469387755102,1.0,0.6544484703100241
5.3061224489795915,6.73469387755102,1.0,0.6544481148554091
5.510204081632653,6.73469387755102,1.0,0.6543781620909034
5.714285714285714,6.73469387755102,1.0,0.6539342765905488
5.918367346938775,6.73469387755102,1.0,0.6544096460809409
6.122448979591837,6.73469387755102,1.0,0.6544483243844835
6.326530612244898,6.73469387755102,1.0,0.6544484704718475
6.530612244897959,6.73469387755102,1.0,0.6544484706263226
6.73469387755102,6.73469387755102,1.0,0.6544483149688678
6.938775510204081,6.73469387755102,1.0,0.6542287795540664
7.142857142857143,6.73469387755102,1.0,0.5899962784465687
7.346938775510204,6.73469387755102,1.0,0.6146810884831733
7.551020408163265,6.73469387755102,1.0,0.6543465856776574
7.755102040816327,6.73469387755102,1.0,0.6544470976539934
7.959183673469388,6.73469387755102,1.0,0.653449358202348
8.16326530612245,6.73469387755102,1.0,0.6081051890845155
8.36734693877551,6.73469387755102,1.0,0.6514314616156438
8.571428571428571,6.73469387755102,1.0,0.6544429239782358
8.775510204081632,6.73469387755102,1.0,0.654448331904225
8.979591836734695,6.73469387755102,1.0,0.6544484602890519
9.183673469387756,6.73469387755102,1.0,0.654448108280283
9.387755102040817,6.73469387755102,1.0,0.6541181506078891
9.591836734693878,6.73469387755102,1.0,0.624916969411616
9.795918367346939,6.73469387755102,1.0,0.6326465881346106
10.0,6.73469387755102,1.0,0.38483639054678487
0.0,6.938775510204081,1.0,0.6544450013022928
0.20408163265306123,6.938775510204081,1.0,0.6544478220126743
0.40816326530612246,6.938775510204081,1.0,0.6544484632423613
0.6122448979591837,6.938775510204081,1.0,0.6544484522960059
0.8163265306122449,6.938775510204081,1.0,0.6544464049904016
1.0204081632653061,6.938775510204081,1.0,0.6544354293557763
1.2244897959183674,6.938775510204081,1.0,0.6544464369083195
1.4285714285714286,6.938775510204081,1.0,0.6544484527695928
1.6326530612244898,6.938775510204081,1.0,0.6544484706677051
1.836734693877551,6.938775510204081,1.0,0.6544484706992147
2.0408163265306123,6.938775510204081,1.0,0.6544484706997646
2.2448979591836737,6.938775510204081,1.0,0.6544484706998333
2.4489795918367347,6.938775510204081,1.0,0.6544484706981114
2.6530612244897958,6.938775510204081,1.0,0.6544484706368333
2.857142857142857,6.938775510204081,1.0,0.6544484704147934
3.0612244897959187,6.938775510204081,1.0,0.6544484677887448
3.2653061224489797,6.938775510204081,1.0,0.6544476672745368
3.4693877551020407,6.938775510204081,1.0,0.6544240271319881
3.673469387755102,6.938775510204081,1.0,0.6544299933209743
3.8775510204081636,6.938775510204081,1.0,0.6544480690448472
4.081632653061225,6.938775510204081,1.0,0.6544484696386544
4.285714285714286,6.938775510204081,1.0,0.6544484706988024
4.4897959183673475,6.938775510204081,1.0,0.6544484706996379
4.6938775510204085,6.938775510204081,1.0,0.6544484706997803
4.8979591836734695,6.938775510204081,1.0,0.6544484706998247
5.1020408163265305,6.938775510204081,1.0,0.6544484706924285
5.3061224489795915,6.938775510204081,1.0,0.6544484689556063
5.510204081632653,6.938775510204081,1.0,0.6544483782562177
5.714285714285714,6.938775510204081,1.0,0.6544481154985472
5.918367346938775,6.938775510204081,1.0,0.6544484104485314
6.122448979591837,6.938775510204081,1.0,0.6544484698944879
6.326530612244898,6.938775510204081,1.0,0.6544484706976507
6.530612244897959,6.938775510204081,1.0,0.6544484706566723
6.73469387755102,6.938775510204081,1.0,0.6544483718493951
6.938775510204081,6.938775510204081,1.0,0.6543362250032031
7.142857142857143,6.938775510204081,1.0,0.6346941136064758
7.346938775510204,6.938775510204081,1.0,0.6411963976931652
7.551020408163265,6.938775510204081,1.0,0.6543946413595007
7.755102040816327,6.938775510204081,1.0,0.6544483909796165
7.959183673469388,6.938775510204081,1.0,0.6544411695360162
8.16326530612245,6.938775510204081,1.0,0.6543657778696217
8.36734693877551,6.938775510204081,1.0,0.6544312337550716
8.571428571428571,6.938775510204081,1.0,0.654335031871186
8.775510204081632,6.938775510204081,1.0,0.6542586393671912
8.979591836734695,6.938775510204081,1.0,0.6544426998289843
9.183673469387756,6.938775510204081,1.0,0.6544484218983304
9.387755102040817,6.938775510204081,1.0,0.6544456654709921
9.591836734693878,6.938775510204081,1.0,0.6543923021424415
9.795918367346939,6.938775510204081,1.0,0.6540628459038459
10.0,6.938775510204081,1.0,0.6526812615266605
0.0,7.142857142857143,1.0,0.6544483965865256
0.20408163265306123,7.142857142857143,1.0,0.6544484520214169
0.40816326530612246,7.142857142857143,1.0,0.6544484703156378
0.6122448979591837,7.142857142857143,1.0,0.6544484706162967
0.8163265306122449,7.142857142857143,1.0,0.6544484674466194
1.0204081632653061,7.142857142857143,1.0,0.6544484581672851
1.2244897959183674,7.142857142857143,1.0,0.6544484673517194
1.4285714285714286,7.142857142857143,1.0,0.6544484704524356
1.6326530612244898,7.142857142857143,1.0,0.6544484688063451
1.836734693877551,7.142857142857143,1.0,0.6544484688920377
2.0408163265306123,7.142857142857143,1.0,0.6544484705579244
2.2448979591836737,7.142857142857143,1.0,0.65444847069828
2.4489795918367347,7.142857142857143,1.0,0.6544484706998395
2.6530612244897958,7.142857142857143,1.0,0.6544484706996783
2.857142857142857,7.142857142857143,1.0,0.6544484704786303
3.0612244897959187,7.142857142857143,1.0,0.6544482830176098
3.2653061224489797,7.142857142857143,1.0,0.6543503327769118
3.4693877551020407,7.142857142857143,1.0,0.6415812567634253
3.673469387755102,7.142857142857143,1.0,0.6463709281782184
3.8775510204081636,7.142857142857143,1.0,0.6544112324857138
4.081632653061225,7.142857142857143,1.0,0.6544484392017181
4.285714285714286,7.142857142857143,1.0,0.6544484704330036
4.4897959183673475,7.142857142857143,1.0,0.6544484700054606
4.6938775510204085,7.142857142857143,1.0,0.65444847053931
4.8979591836734695,7.142857142857143,1.0,0.6544484706932581
5.1020408163265305,7.142857142857143,1.0,0.6544484695680913
5.3061224489795915,7.142857142857143,1.0,0.6544483475474123
5.510204081632653,7.142857142857143,1.0,0.6544473819164708
5.714285714285714,7.142857142857143,1.0,0.6544481048860648
5.918367346938775,7.142857142857143,1.0,0.6544484636214305
6.122448979591837,7.142857142857143,1.0,0.6544484706732921
6.326530612244898,7.142857142857143,1.0,0.6544484706843454
6.530612244897959,7.142857142857143,1.0,0.6544484706886332
6.73469387755102,7.142857142857143,1.0,0.654448466976541
6.938775510204081,7.142857142857143,1.0,0.6544471647807487
7.142857142857143,7.142857142857143,1.0,0.654401949712359
7.346938775510204,7.142857142857143,1.0,0.6544116994329573
7.551020408163265,7.142857142857143,1.0,0.6544477350962482
7.755102040816327,7.142857142857143,1.0,0.6544484687947424
7.959183673469388,7.142857142857143,1.0,0.6544484622645359
8.16326530612245,7.142857142857143,1.0,0.6544483868560541
8.36734693877551,7.142857142857143,1.0,0.6543917970762884
8.571428571428571,7.142857142857143,1.0,0.6324679178213425
8.775510204081632,7.142857142857143,1.0,0.5989680958521729
8.979591836734695,7.142857142857143,1.0,0.6533807010934957
9.183673469387756,7.142857142857143,1.0,0.654443812804308
9.387755102040817,7.142857142857143,1.0,0.6544484624683623
9.591836734693878,7.142857142857143,1.0,0.6544484292991483
9.795918367346939,7.142857142857143,1.0,0.6544479111912681
10.0,7.142857142857143,1.0,0.6544469436959188
0.0,7.346938775510204,1.0,0.6543244187569421
0.20408163265306123,7.346938775510204,1.0,0.654431362548007
0.40816326530612246,7.346938775510204,1.0,0.6544483642818084
0.6122448979591837,7.346938775510204,1.0,0.6544484536885945
0.8163265306122449,7.346938775510204,1.0,0.6544465110115406
1.0204081632653061,7.346938775510204,1.0,0.6544354158022658
1.2244897959183674,7.346938775510204,1.0,0.6544463220563121
1.4285714285714286,7.346938775510204,1.0,0.6544483127893761
1.6326530612244898,7.346938775510204,1.0,0.6544447635237831
1.836734693877551,7.346938775510204,1.0,0.6544449931319457
2.0408163265306123,7.346938775510204,1.0,0.6544483532214037
2.2448979591836737,7.346938775510204,1.0,0.6544484702457521
2.4489795918367347,7.346938775510204,1.0,0.6544484706993134
2.6530612244897958,7.346938775510204,1.0,0.6544484706983522
2.857142857142857,7.346938775510204,1.0,0.6544484666998581
3.0612244897959187,7.346938775510204,1.0,0.6544421138993337
3.2653061224489797,7.346938775510204,1.0,0.6513572571256786
3.4693877551020407,7.346938775510204,1.0,0.5378744446416789
3.673469387755102,7.346938775510204,1.0,0.6069142690762439
3.8775510204081636,7.346938775510204,1.0,0.6543432493974681
4.081632653061225,7.346938775510204,1.0,0.6544483998683838
4.285714285714286,7.346938775510204,1.0,0.6544480498249838
4.4897959183673475,7.346938775510204,1.0,0.6544468165908717
4.6938775510204085,7.346938775510204,1.0,0.6544482409276334
4.8979591836734695,7.346938775510204,1.0,0.6544484682655537
5.1020408163265305,7.346938775510204,1.0,0.6544483331837334
5.3061224489795915,7.346938775510204,1.0,0.6543936246366018
5.510204081632653,7.346938775510204,1.0,0.6531128085834141
5.714285714285714,7.346938775510204,1.0,0.6541926439070952
5.918367346938775,7.346938775510204,1.0,0.6544471706084627
6.122448979591837,7.346938775510204,1.0,0.6544484630717703
6.326530612244898,7.346938775510204,1.0,0.6544484267554067
6.530612244897959,7.346938775510204,1.0,0.6544484526373502
6.73469387755102,7.346938775510204,1.0,0.6544484695839337
6.938775510204081,7.346938775510204,1.0,0.654448468482495
7.142857142857143,7.346938775510204,1.0,0.6544484413114252
7.346938775510204,7.346938775510204,1.0,0.6544484457367776
7.551020408163265,7.346938775510204,1.0,0.6544484693029041
7.755102040816327,7.346938775510204,1.0,0.6544484706680562
7.959183673469388,7.346938775510204,1.0,0.6544484704497707
8.16326530612245,7.346938775510204,1.0,0.6544484375705867
8.36734693877551,7.346938775510204,1.0,0.654401719009857
8.571428571428571,7.346938775510204,1.0,0.6384059225888277
8.775510204081632,7.346938775510204,1.0,0.38066417347968184
8.979591836734695,7.346938775510204,1.0,0.6277543907851161
9.183673469387756,7.346938775510204,1.0,0.6544062977754324
9.387755102040817,7.346938775510204,1.0,0.6544484448494965
9.591836734693878,7.346938775510204,1.0,0.6544484706645813
9.795918367346939,7.346938775510204,1.0,0.6544484703896924
10.0,7.346938775510204,1.0,0.6544484700506733
0.0,7.551020408163265,1.0,0.5904805146527805
0.20408163265306123,7.551020408163265,1.0,0.6519676567556069
0.40816326530612246,7.551020408163265,1.0,0.6544447605637522
0.6122448979591837,7.551020408163265,1.0,0.6544472305889405
0.8163265306122449,7.551020408163265,1.0,0.6538597020760718
1.0204081632653061,7.551020408163265,1.0,0.6431970287201705
1.2244897959183674,7.551020408163265,1.0,0.6537766285308972
1.4285714285714286,7.551020408163265,1.0,0.6544206356101302
1.6326530612244898,7.551020408163265,1.0,0.6516246989049566
1.836734693877551,7.551020408163265,1.0,0.6518973073308967
2.0408163265306123,7.551020408163265,1.0,0.6544271792603468
2.2448979591836737,7.551020408163265,1.0,0.6544484460595282
2.4489795918367347,7.551020408163265,1.0,0.6544484706871835
2.6530612244897958,7.551020408163265,1.0,0.654448470697633
2.857142857142857,7.551020408163265,1.0,0.6544484640725552
3.0612244897959187,7.551020408163265,1.0,0.6544356095507211
3.2653061224489797,7.551020408163265,1.0,0.645115168537828
3.4693877551020407,7.551020408163265,1.0,0.4697984945114757
3.673469387755102,7.551020408163265,1.0,0.6524619510839846
3.8775510204081636,7.551020408163265,1.0,0.6544423768983726
4.081632653061225,7.551020408163265,1.0,0.6544474929772698
4.285714285714286,7.551020408163265,1.0,0.6542016457607145
4.4897959183673475,7.551020408163265,1.0,0.6524815803908878
4.6938775510204085,7.551020408163265,1.0,0.6543439808791812
4.8979591836734695,7.551020408163265,1.0,0.6544481893447113
5.1020408163265305,7.551020408163265,1.0,0.6544470796988041
5.3061224489795915,7.551020408163265,1.0,0.6528266420899465
5.510204081632653,7.551020408163265,1.0,0.4013275817375839
5.714285714285714,7.551020408163265,1.0,0.641214901901432
5.918367346938775,7.551020408163265,1.0,0.6544307982941385
6.122448979591837,7.551020408163265,1.0,0.6544434866871319
6.326530612244898,7.551020408163265,1.0,0.654372060764151
6.530612244897959,7.551020408163265,1.0,0.6544268135962853
6.73469387755102,7.551020408163265,1.0,0.6544470668228182
6.938775510204081,7.551020408163265,1.0,0.6544484275775724
7.142857142857143,7.551020408163265,1.0,0.6544484705076071
7.346938775510204,7.551020408163265,1.0,0.654448470660357
7.551020408163265,7.551020408163265,1.0,0.6544484675364102
7.755102040816327,7.551020408163265,1.0,0.6544484278091817
7.959183673469388,7.551020408163265,1.0,0.654448100665956
8.16326530612245,7.551020408163265,1.0,0.654446656170201
8.36734693877551,7.551020408163265,1.0,0.6544469239736596
8.571428571428571,7.551020408163265,1.0,0.6539654416644886
8.775510204081632,7.551020408163265,1.0,0.5341233465245883
8.979591836734695,7.551020408163265,1.0,0.6080182789164509
9.183673469387756,7.551020408163265,1.0,0.6543547773427659
9.387755102040817,7.551020408163265,1.0,0.654448414233624
9.591836734693878,7.551020408163265,1.0,0.6544484706781224
9.795918367346939,7.551020408163265,1.0,0.6544484706765712
10.0,7.551020408163265,1.0,0.65444847064626
0.0,7.755102040816327,1.0,0.5304195662563995
0.20408163265306123,7.755102040816327,1.0,0.6507681802853067
0.40816326530612246,7.755102040816327,1.0,0.6544437175353439
0.6122448979591837,7.755102040816327,1.0,0.6544436691810346
0.8163265306122449,7.755102040816327,1.0,0.6496283824006113
1.0204081632653061,7.755102040816327,1.0,0.2195131492928727
1.2244897959183674,7.755102040816327,1.0,0.6487878179810712
1.4285714285714286,7.755102040816327,1.0,0.6542170954771351
1.6326530612244898,7.755102040816327,1.0,0.5562634007362085
1.836734693877551,7.755102040816327,1.0,0.5718383348160826
2.0408163265306123,7.755102040816327,1.0,0.6542719878611786
2.2448979591836737,7.755102040816327,1.0,0.6544483636547093
2.4489795918367347,7.755102040816327,1.0,0.6544484706611945
2.6530612244897958,7.755102040816327,1.0,0.6544484706994224
2.857142857142857,7.755102040816327,1.0,0.6544484699226625
3.0612244897959187,7.755102040816327,1.0,0.6544477795476155
3.2653061224489797,7.755102040816327,1.0,0.6543246761695231
3.4693877551020407,7.755102040816327,1.0,0.6537699828408948
3.673469387755102,7.755102040816327,1.0,0.6544125379201418
3.8775510204081636,7.755102040816327,1.0,0.654448345052639
4.081632653061225,7.755102040816327,1.0,0.6544381076054339
4.285714285714286,7.755102040816327,1.0,0.6455122542279739
4.4897959183673475,7.755102040816327,1.0,0.3024607763596341
4.6938775510204085,7.755102040816327,1.0,0.6516358890375047
4.8979591836734695,7.755102040816327,1.0,0.6544458936339846
5.1020408163265305,7.755102040816327,1.0,0.6544479509538219
5.3061224489795915,7.755102040816327,1.0,0.6540886221882954
5.510204081632653,7.755102040816327,1.0,0.6374567130944543
5.714285714285714,7.755102040816327,1.0,0.6522854360518356
5.918367346938775,7.755102040816327,1.0,0.6544420256484693
6.122448979591837,7.755102040816327,1.0,0.6538490424387132
6.326530612244898,7.755102040816327,1.0,0.6133324536943174
6.530612244897959,7.755102040816327,1.0,0.6486038603963096
6.73469387755102,7.755102040816327,1.0,0.6533922815688129
6.938775510204081,7.755102040816327,1.0,0.6544388247819841
7.142857142857143,7.755102040816327,1.0,0.6544484583658882
7.346938775510204,7.755102040816327,1.0,0.6544484649923737
7.551020408163265,7.755102040816327,1.0,0.6544465401668829
7.755102040816327,7.755102040816327,1.0,0.6543861831006692
7.959183673469388,7.755102040816327,1.0,0.65423427491073
8.16326530612245,7.755102040816327,1.0,0.6522961612641651
8.36734693877551,7.755102040816327,1.0,0.6542809733989172
8.571428571428571,7.755102040816327,1.0,0.6543580382307156
8.775510204081632,7.755102040816327,1.0,0.6441971035297116
8.979591836734695,7.755102040816327,1.0,0.6490739408084156
9.183673469387756,7.755102040816327,1.0,0.6544232563854873
9.387755102040817,7.755102040816327,1.0,0.6544484488165452
9.591836734693878,7.755102040816327,1.0,0.6544484695725
9.795918367346939,7.755102040816327,1.0,0.6544484228793991
10.0,7.755102040816327,1.0,0.6544483261738944
0.0,7.959183673469388,1.0,0.6541303422802444
0.20408163265306123,7.959183673469388,1.0,0.6544095008005252
0.40816326530612246,7.959183673469388,1.0,0.6544482702438903
0.6122448979591837,7.959183673469388,1.0,0.6544479155977511
0.8163265306122449,7.959183673469388,1.0,0.6542616575334315
1.0204081632653061,7.959183673469388,1.0,0.6518763230460197
1.2244897959183674,7.959183673469388,1.0,0.6542376338002178
1.4285714285714286,7.959183673469388,1.0,0.6544227732731086
1.6326530612244898,7.959183673469388,1.0,0.6518231189827247
1.836734693877551,7.959183673469388,1.0,0.6520748805383465
2.0408163265306123,7.959183673469388,1.0,0.6544282287751368
2.2448979591836737,7.959183673469388,1.0,0.6544484469407574
2.4489795918367347,7.959183673469388,1.0,0.6544484706875342
2.6530612244897958,7.959183673469388,1.0,0.6544484706998271
2.857142857142857,7.959183673469388,1.0,0.6544484706890185
3.0612244897959187,7.959183673469388,1.0,0.6544484675055817
3.2653061224489797,7.959183673469388,1.0,0.6544483125890107
3.4693877551020407,7.959183673469388,1.0,0.6544479754398285
3.673469387755102,7.959183673469388,1.0,0.6544484051766658
3.8775510204081636,7.959183673469388,1.0,0.6544484679861439
4.081632653061225,7.959183673469388,1.0,0.6544455716429084
4.285714285714286,7.959183673469388,1.0,0.6532606158006719
4.4897959183673475,7.959183673469388,1.0,0.6407988690115973
4.6938775510204085,7.959183673469388,1.0,0.6539959082380253
4.8979591836734695,7.959183673469388,1.0,0.6544476777760965
5.1020408163265305,7.959183673469388,1.0,0.654448455927288
5.3061224489795915,7.959183673469388,1.0,0.6544465836941987
5.510204081632653,7.959183673469388,1.0,0.6544249969881603
5.714285714285714,7.959183673469388,1.0,0.6544419075856986
5.918367346938775,7.959183673469388,1.0,0.6544473222044889
6.122448979591837,7.959183673469388,1.0,0.6532972823472544
6.326530612244898,7.959183673469388,1.0,0.520776158773373
6.530612244897959,7.959183673469388,1.0,0.5348417344425386
6.73469387755102,7.959183673469388,1.0,0.591822168240306
6.938775510204081,7.959183673469388,1.0,0.6543207264104636
7.142857142857143,7.959183673469388,1.0,0.6544483945812263
7.346938775510204,7.959183673469388,1.0,0.654448323929745
7.551020408163265,7.959183673469388,1.0,0.6542852723992608
7.755102040816327,7.959183673469388,1.0,0.6282947597159518
7.959183673469388,7.959183673469388,1.0,0.6366979579456501
8.16326530612245,7.959183673469388,1.0,0.25589346045543576
8.36734693877551,7.959183673469388,1.0,0.6495130889484365
8.571428571428571,7.959183673469388,1.0,0.6544428159030498
8.775510204081632,7.959183673469388,1.0,0.6544316571586952
8.979591836734695,7.959183673469388,1.0,0.6544371234037186
9.183673469387756,7.959183673469388,1.0,0.6544482268406462
9.387755102040817,7.959183673469388,1.0,0.6544484696203635
9.591836734693878,7.959183673469388,1.0,0.654448155437443
9.795918367346939,7.959183673469388,1.0,0.6544031730742486
10.0,7.959183673469388,1.0,0.6542210958622688
0.0,8.16326530612245,1.0,0.6544482642655035
0.20408163265306123,8.16326530612245,1.0,0.6544484212220133
0.40816326530612246,8.16326530612245,1.0,0.6544484694916477
0.6122448979591837,8.16326530612245,1.0,0.6544484642091952
0.8163265306122449,8.16326530612245,1.0,0.6544480764020633
1.0204081632653061,8.16326530612245,1.0,0.6544462395074294
1.2244897959183674,8.16326530612245,1.0,0.6544480435737599
1.4285714285714286,8.16326530612245,1.0,0.6544483375825806
1.6326530612244898,8.16326530612245,1.0,0.6544450878989431
1.836734693877551,8.16326530612245,1.0,0.6544452964236774
2.0408163265306123,8.16326530612245,1.0,0.6544483620015275
2.2448979591836737,8.16326530612245,1.0,0.6544484702734046
2.4489795918367347,8.16326530612245,1.0,0.6544484706993392
2.6530612244897958,8.16326530612245,1.0,0.6544484706991444
2.857142857142857,8.16326530612245,1.0,0.6544484705585728
3.0612244897959187,8.16326530612245,1.0,0.6544484656630124
3.2653061224489797,8.16326530612245,1.0,0.6544484551862442
3.4693877551020407,8.16326530612245,1.0,0.6544484674999921
3.673469387755102,8.16326530612245,1.0,0.6544484706001011
3.8775510204081636,8.16326530612245,1.0,0.6544484706267905
4.081632653061225,8.16326530612245,1.0,0.6544484327880111
4.285714285714286,8.16326530612245,1.0,0.654444833263771
4.4897959183673475,8.16326530612245,1.0,0.6544315465182249
4.6938775510204085,8.16326530612245,1.0,0.6544457445907302
4.8979591836734695,8.16326530612245,1.0,0.6544345429076649
5.1020408163265305,8.16326530612245,1.0,0.6544426883555349
5.3061224489795915,8.16326530612245,1.0,0.6544454834955326
5.510204081632653,8.16326530612245,1.0,0.6544443984027034
5.714285714285714,8.16326530612245,1.0,0.6544482762045019
5.918367346938775,8.16326530612245,1.0,0.6544484040850646
6.122448979591837,8.16326530612245,1.0,0.6544272300618487
6.326530612244898,8.16326530612245,1.0,0.6539697976118927
6.530612244897959,8.16326530612245,1.0,0.6482346065655662
6.73469387755102,8.16326530612245,1.0,0.6501560515210534
6.938775510204081,8.16326530612245,1.0,0.654422705890223
7.142857142857143,8.16326530612245,1.0,0.6544484455322889
7.346938775510204,8.16326530612245,1.0,0.6544482584291361
7.551020408163265,8.16326530612245,1.0,0.6541658521704306
7.755102040816327,8.16326530612245,1.0,0.5850055664060921
7.959183673469388,8.16326530612245,1.0,0.6241925810722685
8.16326530612245,8.16326530612245,1.0,0.6411375546180553
8.36734693877551,8.16326530612245,1.0,0.6537575068340049
8.571428571428571,8.16326530612245,1.0,0.6544470534020256
8.775510204081632,8.16326530612245,1.0,0.6544484604944009
8.979591836734695,8.16326530612245,1.0,0.6544484636532997
9.183673469387756,8.16326530612245,1.0,0.6544484702957926
9.387755102040817,8.16326530612245,1.0,0.654448465442691
9.591836734693878,8.16326530612245,1.0,0.6544389412353915
9.795918367346939,8.16326530612245,1.0,0.6485028671441999
10.0,8.16326530612245,1.0,0.5616477747948605
0.0,8.36734693877551,1.0,0.6544481468915383
0.20408163265306123,8.36734693877551,1.0,0.6544467900547463
0.40816326530612246,8.36734693877551,1.0,0.6544480629893705
0.6122448979591837,8.36734693877551,1.0,0.6544448396927011
0.8163265306122449,8.36734693877551,1.0,0.6544436739569216
1.0204081632653061,8.36734693877551,1.0,0.6544482624615158
1.2244897959183674,8.36734693877551,1.0,0.6544484695069609
1.4285714285714286,8.36734693877551,1.0,0.6544484705426696
1.6326530612244898,8.36734693877551,1.0,0.6544484689851405
1.836734693877551,8.36734693877551,1.0,0.6544484690621624
2.0408163265306123,8.36734693877551,1.0,0.6544484705702215
2.2448979591836737,8.36734693877551,1.0,0.6544484706983992
2.4489795918367347,8.36734693877551,1.0,0.6544484706997681
2.6530612244897958,8.36734693877551,1.0,0.6544484705985114
2.857142857142857,8.36734693877551,1.0,0.6544484124240774
3.0612244897959187,8.36734693877551,1.0,0.654442308853034
3.2653061224489797,8.36734693877551,1.0,0.6544186091118587
3.4693877551020407,8.36734693877551,1.0,0.6544454210474112
3.673469387755102,8.36734693877551,1.0,0.654448451713525
3.8775510204081636,8.36734693877551,1.0,0.654448470672762
4.081632653061225,8.36734693877551,1.0,0.6544484706167173
4.285714285714286,8.36734693877551,1.0,0.6544484678012747
4.4897959183673475,8.36734693877551,1.0,0.6544482377964513
4.6938775510204085,8.36734693877551,1.0,0.6542829560309635
4.8979591836734695,8.36734693877551,1.0,0.6440224776919768
5.1020408163265305,8.36734693877551,1.0,0.6519654864940012
5.3061224489795915,8.36734693877551,1.0,0.6524790368523047
5.510204081632653,8.36734693877551,1.0,0.6510968658789072
5.714285714285714,8.36734693877551,1.0,0.654407844195802
5.918367346938775,8.36734693877551,1.0,0.6544484160427307
6.122448979591837,8.36734693877551,1.0,0.6544484325077347
6.326530612244898,8.36734693877551,1.0,0.654447844734844
6.530612244897959,8.36734693877551,1.0,0.6544390891918064
6.73469387755102,8.36734693877551,1.0,0.6544409943508154
6.938775510204081,8.36734693877551,1.0,0.6544482527639554
7.142857142857143,8.36734693877551,1.0,0.6544484670923135
7.346938775510204,8.36734693877551,1.0,0.6544484554552125
7.551020408163265,8.36734693877551,1.0,0.6544415103377903
7.755102040816327,8.36734693877551,1.0,0.6541432017508815
7.959183673469388,8.36734693877551,1.0,0.6542571648682334
8.16326530612245,8.36734693877551,1.0,0.6544303483414823
8.36734693877551,8.36734693877551,1.0,0.6544460527050601
8.571428571428571,8.36734693877551,1.0,0.6544484501877786
8.775510204081632,8.36734693877551,1.0,0.6544484656009344
8.979591836734695,8.36734693877551,1.0,0.6544484471829146
9.183673469387756,8.36734693877551,1.0,0.6544484640693038
9.387755102040817,8.36734693877551,1.0,0.6544484656298032
9.591836734693878,8.36734693877551,1.0,0.6544398083834668
9.795918367346939,8.36734693877551,1.0,0.6493573545362504
10.0,8.36734693877551,1.0,0.581402474218315
0.0,8.571428571428571,1.0,0.654279068755016
0.20408163265306123,8.571428571428571,1.0,0.6524319654765307
0.40816326530612246,8.571428571428571,1.0,0.6542758131230294
0.6122448979591837,8.571428571428571,1.0,0.6520447730569329
0.8163265306122449,8.571428571428571,1.0,0.6506980520622232
1.0204081632653061,8.571428571428571,1.0,0.6544075186420932
1.2244897959183674,8.571428571428571,1.0,0.6544484188396724
1.4285714285714286,8.571428571428571,1.0,0.6544484706720702
1.6326530612244898,8.571428571428571,1.0,0.6544484706992677
1.836734693877551,8.571428571428571,1.0,0.6544484706992973
2.0408163265306123,8.571428571428571,1.0,0.654448470699772
2.2448979591836737,8.571428571428571,1.0,0.6544484706998427
2.4489795918367347,8.571428571428571,1.0,0.6544484706989385
2.6530612244897958,8.571428571428571,1.0,0.6544484683125388
2.857142857142857,8.571428571428571,1.0,0.6544447825502733
3.0612244897959187,8.571428571428571,1.0,0.6527602454524558
3.2653061224489797,8.571428571428571,1.0,0.6330665062718174
3.4693877551020407,8.571428571428571,1.0,0.6538349520978854
3.673469387755102,8.571428571428571,1.0,0.6544475116067711
3.8775510204081636,8.571428571428571,1.0,0.6544484701565852
4.081632653061225,8.571428571428571,1.0,0.6544484706994999
4.285714285714286,8.571428571428571,1.0,0.6544484704133637
4.4897959183673475,8.571428571428571,1.0,0.6544477614143777
4.6938775510204085,8.571428571428571,1.0,0.6535195148240176
4.8979591836734695,8.571428571428571,1.0,0.4344411696630311
5.1020408163265305,8.571428571428571,1.0,0.6300775875442329
5.3061224489795915,8.571428571428571,1.0,0.5982035488615395
5.510204081632653,8.571428571428571,1.0,0.5140790670131078
5.714285714285714,8.571428571428571,1.0,0.6540679293753558
5.918367346938775,8.571428571428571,1.0,0.6544482189718147
6.122448979591837,8.571428571428571,1.0,0.654448470576751
6.326530612244898,8.571428571428571,1.0,0.6544484698949224
6.530612244897959,8.571428571428571,1.0,0.6544483245842995
6.73469387755102,8.571428571428571,1.0,0.6544363915276308
6.938775510204081,8.571428571428571,1.0,0.6544096786371373
7.142857142857143,8.571428571428571,1.0,0.6544459204441418
7.346938775510204,8.571428571428571,1.0,0.6544484586241975
7.551020408163265,8.571428571428571,1.0,0.6544484547732524
7.755102040816327,8.571428571428571,1.0,0.6544482355637328
7.959183673469388,8.571428571428571,1.0,0.6544482984082562
8.16326530612245,8.571428571428571,1.0,0.6544484562916746
8.36734693877551,8.571428571428571,1.0,0.6544484686232164
8.571428571428571,8.571428571428571,1.0,0.6544484379891902
8.775510204081632,8.571428571428571,1.0,0.6544433643465273
8.979591836734695,8.571428571428571,1.0,0.6544042382733848
9.183673469387756,8.571428571428571,1.0,0.6544410827756866
9.387755102040817,8.571428571428571,1.0,0.654448411755945
9.591836734693878,8.571428571428571,1.0,0.6544482226525119
9.795918367346939,8.571428571428571,1.0,0.6544153102367242
10.0,8.571428571428571,1.0,0.65428776434803
0.0,8.775510204081632,1.0,0.6491134487619589
0.20408163265306123,8.775510204081632,1.0,0.26930415939502955
0.40816326530612246,8.775510204081632,1.0,0.6495343601984592
0.6122448979591837,8.775510204081632,1.0,0.5932687587031642
0.8163265306122449,8.775510204081632,1.0,0.5252581894445084
1.0204081632653061,8.775510204081632,1.0,0.6541106222134367
1.2244897959183674,8.775510204081632,1.0,0.654448250150049
1.4285714285714286,8.775510204081632,1.0,0.6544484706173503
1.6326530612244898,8.775510204081632,1.0,0.6544484706998218
1.836734693877551,8.775510204081632,1.0,0.6544484706998134
2.0408163265306123,8.775510204081632,1.0,0.6544484706991285
2.2448979591836737,8.775510204081632,1.0,0.6544484706974204
2.4489795918367347,8.775510204081632,1.0,0.6544484706972583
2.6530612244897958,8.775510204081632,1.0,0.6544484658524525
2.857142857142857,8.775510204081632,1.0,0.6544385634966404
3.0612244897959187,8.775510204081632,1.0,0.6462731144799305
3.2653061224489797,8.775510204081632,1.0,0.3851153470423486
3.4693877551020407,8.775510204081632,1.0,0.6519051522294366
3.673469387755102,8.775510204081632,1.0,0.6544460657561112
3.8775510204081636,8.775510204081632,1.0,0.6544484696363022
4.081632653061225,8.775510204081632,1.0,0.6544484706994921
4.285714285714286,8.775510204081632,1.0,0.6544484706390611
4.4897959183673475,8.775510204081632,1.0,0.6544483804984843
4.6938775510204085,8.775510204081632,1.0,0.6544027461766183
4.8979591836734695,8.775510204081632,1.0,0.6526822524725722
5.1020408163265305,8.775510204081632,1.0,0.6539180466346353
5.3061224489795915,8.775510204081632,1.0,0.6525267202301737
5.510204081632653,8.775510204081632,1.0,0.6511722063134555
5.714285714285714,8.775510204081632,1.0,0.6544084934005843
5.918367346938775,8.775510204081632,1.0,0.6544484170670897
6.122448979591837,8.775510204081632,1.0,0.6544484706678733
6.326530612244898,8.775510204081632,1.0,0.6544484644664181
6.530612244897959,8.775510204081632,1.0,0.6544393289311397
6.73469387755102,8.775510204081632,1.0,0.6508920799090241
6.938775510204081,8.775510204081632,1.0,0.6301664916457766
7.142857142857143,8.775510204081632,1.0,0.6540679642154447
7.346938775510204,8.775510204081632,1.0,0.6544479942242521
7.551020408163265,8.775510204081632,1.0,0.6544484704432169
7.755102040816327,8.775510204081632,1.0,0.6544484706043816
7.959183673469388,8.775510204081632,1.0,0.6544484706240737
8.16326530612245,8.775510204081632,1.0,0.6544484706908907
8.36734693877551,8.775510204081632,1.0,0.6544484698391392
8.571428571428571,8.775510204081632,1.0,0.6544469450232867
8.775510204081632,8.775510204081632,1.0,0.6534793574375982
8.979591836734695,8.775510204081632,1.0,0.6250201835585873
9.183673469387756,8.775510204081632,1.0,0.6527995157822897
9.387755102040817,8.775510204081632,1.0,0.6544454011980128
9.591836734693878,8.775510204081632,1.0,0.6544484680389477
9.795918367346939,8.775510204081632,1.0,0.6544484375980435
10.0,8.775510204081632,1.0,0.6544483723930986
0.0,8.979591836734695,1.0,0.6536721878054551
0.20408163265306123,8.979591836734695,1.0,0.6403818596075858
0.40816326530612246,8.979591836734695,1.0,0.6537252252819824
0.6122448979591837,8.979591836734695,1.0,0.6526999992666969
0.8163265306122449,8.979591836734695,1.0,0.6517595057109054
1.0204081632653061,8.979591836734695,1.0,0.6544161032263829
1.2244897959183674,8.979591836734695,1.0,0.6544484268769317
1.4285714285714286,8.979591836734695,1.0,0.6544484706755039
1.6326530612244898,8.979591836734695,1.0,0.6544484706996844
1.836734693877551,8.979591836734695,1.0,0.6544484706666437
2.0408163265306123,8.979591836734695,1.0,0.6544484691353029
2.2448979591836737,8.979591836734695,1.0,0.6544484632111527
2.4489795918367347,8.979591836734695,1.0,0.6544484682593906
2.6530612244897958,8.979591836734695,1.0,0.6544484699195653
2.857142857142857,8.979591836734695,1.0,0.6544477546884768
3.0612244897959187,8.979591836734695,1.0,0.6542874374560346
3.2653061224489797,8.979591836734695,1.0,0.6532710725619721
3.4693877551020407,8.979591836734695,1.0,0.6543794842718017
3.673469387755102,8.979591836734695,1.0,0.6544482353495162
3.8775510204081636,8.979591836734695,1.0,0.6544484702414269
4.081632653061225,8.979591836734695,1.0,0.6544484706991284
4.285714285714286,8.979591836734695,1.0,0.6544484706982381
4.4897959183673475,8.979591836734695,1.0,0.6544484697689242
4.6938775510204085,8.979591836734695,1.0,0.6544483405469337
4.8979591836734695,8.979591836734695,1.0,0.6544468685769149
5.1020408163265305,8.979591836734695,1.0,0.6544476722557205
5.3061224489795915,8.979591836734695,1.0,0.6544456390888271
5.510204081632653,8.979591836734695,1.0,0.6544445235111299
5.714285714285714,8.979591836734695,1.0,0.6544482857013941
5.918367346938775,8.979591836734695,1.0,0.6544484698324529
6.122448979591837,8.979591836734695,1.0,0.6544484706948546
6.326530612244898,8.979591836734695,1.0,0.654448459290145
6.530612244897959,8.979591836734695,1.0,0.6544269819519983
6.73469387755102,8.979591836734695,1.0,0.6400593209899123
6.938775510204081,8.979591836734695,1.0,0.4743558705103729
7.142857142857143,8.979591836734695,1.0,0.6532918042228912
7.346938775510204,8.979591836734695,1.0,0.6544474824867104
7.551020408163265,8.979591836734695,1.0,0.6544484702813141
7.755102040816327,8.979591836734695,1.0,0.6544484706996919
7.959183673469388,8.979591836734695,1.0,0.6544484706998218
8.16326530612245,8.979591836734695,1.0,0.6544484706993768
8.36734693877551,8.979591836734695,1.0,0.6544484692164597
8.571428571428571,8.979591836734695,1.0,0.6544452377678465
8.775510204081632,8.979591836734695,1.0,0.6513133379941107
8.979591836734695,8.979591836734695,1.0,0.42337001178094064
9.183673469387756,8.979591836734695,1.0,0.6487544845056343
9.387755102040817,8.979591836734695,1.0,0.6544417776176579
9.591836734693878,8.979591836734695,1.0,0.6544484674600454
9.795918367346939,8.979591836734695,1.0,0.6544484706831771
10.0,8.979591836734695,1.0,0.654448470664193
0.0,9.183673469387756,1.0,0.6544457551012032
0.20408163265306123,9.183673469387756,1.0,0.6544312615457228
0.40816326530612246,9.183673469387756,1.0,0.6544458459384173
0.6122448979591837,9.183673469387756,1.0,0.654446037397569
0.8163265306122449,9.183673469387756,1.0,0.6544452998472406
1.0204081632653061,9.183673469387756,1.0,0.654448325492082
1.2244897959183674,9.183673469387756,1.0,0.6544484699961522
1.4285714285714286,9.183673469387756,1.0,0.6544484706863994
1.6326530612244898,9.183673469387756,1.0,0.6544484706688034
1.836734693877551,9.183673469387756,1.0,0.6544484573404329
2.0408163265306123,9.183673469387756,1.0,0.6544467133158227
2.2448979591836737,9.183673469387756,1.0,0.6544331490225243
2.4489795918367347,9.183673469387756,1.0,0.6544452645001737
2.6530612244897958,9.183673469387756,1.0,0.6544484374360949
2.857142857142857,9.183673469387756,1.0,0.6544484653341706
3.0612244897959187,9.183673469387756,1.0,0.6544472943378735
3.2653061224489797,9.183673469387756,1.0,0.6543281712464613
3.4693877551020407,9.183673469387756,1.0,0.6540488000199949
3.673469387755102,9.183673469387756,1.0,0.6544327208547741
3.8775510204081636,9.183673469387756,1.0,0.6544484266381639
4.081632653061225,9.183673469387756,1.0,0.6544484706605873
4.285714285714286,9.183673469387756,1.0,0.6544484706963567
4.4897959183673475,9.183673469387756,1.0,0.6544484706971462
4.6938775510204085,9.183673469387756,1.0,0.6544484705932047
4.8979591836734695,9.183673469387756,1.0,0.654448470002912
5.1020408163265305,9.183673469387756,1.0,0.654448470211615
5.3061224489795915,9.183673469387756,1.0,0.6544484691598769
5.510204081632653,9.183673469387756,1.0,0.6544484687601535
5.714285714285714,9.183673469387756,1.0,0.6544484705016348
5.918367346938775,9.183673469387756,1.0,0.6544484706971767
6.122448979591837,9.183673469387756,1.0,0.6544484706990871
6.326530612244898,9.183673469387756,1.0,0.6544484693071019
6.530612244897959,9.183673469387756,1.0,0.6544472761364938
6.73469387755102,9.183673469387756,1.0,0.6542569178936064
6.938775510204081,9.183673469387756,1.0,0.6536569789215864
7.142857142857143,9.183673469387756,1.0,0.6544174376869918
7.346938775510204,9.183673469387756,1.0,0.6544483899662384
7.551020408163265,9.183673469387756,1.0,0.6544484706361001
7.755102040816327,9.183673469387756,1.0,0.6544484706998173
7.959183673469388,9.183673469387756,1.0,0.6544484706998441
8.16326530612245,9.183673469387756,1.0,0.6544484706996553
8.36734693877551,9.183673469387756,1.0,0.6544484704927387
8.571428571428571,9.183673469387756,1.0,0.6544482444668615
8.775510204081632,9.183673469387756,1.0,0.6543844752647692
8.979591836734695,9.183673469387756,1.0,0.6536034899372678
9.183673469387756,9.183673469387756,1.0,0.654350019212015
9.387755102040817,9.183673469387756,1.0,0.6544480431555606
9.591836734693878,9.183673469387756,1.0,0.6544484702726794
9.795918367346939,9.183673469387756,1.0,0.6544484706944241
10.0,9.183673469387756,1.0,0.6544484706968348
0.0,9.387755102040817,1.0,0.654448424753952
0.20408163265306123,9.387755102040817,1.0,0.6544484208703102
0.40816326530612246,9.387755102040817,1.0,0.6544484593860187
0.6122448979591837,9.387755102040817,1.0,0.6544484682797229
0.8163265306122449,9.387755102040817,1.0,0.6544484690605337
1.0204081632653061,9.387755102040817,1.0,0.6544484639670588
1.2244897959183674,9.387755102040817,1.0,0.6544484121296281
1.4285714285714286,9.387755102040817,1.0,0.654448441477726
1.6326530612244898,9.387755102040817,1.0,0.6544484667012221
1.836734693877551,9.387755102040817,1.0,0.6544468967603252
2.0408163265306123,9.387755102040817,1.0,0.6539866319654322
2.2448979591836737,9.387755102040817,1.0,0.6418078553342025
2.4489795918367347,9.387755102040817,1.0,0.6533856812143074
2.6530612244897958,9.387755102040817,1.0,0.6544458747954818
2.857142857142857,9.387755102040817,1.0,0.654448455010109
3.0612244897959187,9.387755102040817,1.0,0.6544245874884956
3.2653061224489797,9.387755102040817,1.0,0.6407815391538415
3.4693877551020407,9.387755102040817,1.0,0.5393840701464331
3.673469387755102,9.387755102040817,1.0,0.6536567980584385
3.8775510204081636,9.387755102040817,1.0,0.6544477655515688
4.081632653061225,9.387755102040817,1.0,0.6544484643188351
4.285714285714286,9.387755102040817,1.0,0.6544484604865739
4.4897959183673475,9.387755102040817,1.0,0.6544484695358097
4.6938775510204085,9.387755102040817,1.0,0.6544484706845174
4.8979591836734695,9.387755102040817,1.0,0.6544484706994066
5.1020408163265305,9.387755102040817,1.0,0.6544484706654801
5.3061224489795915,9.387755102040817,1.0,0.6544484694672765
5.510204081632653,9.387755102040817,1.0,0.6544484663549406
5.714285714285714,9.387755102040817,1.0,0.6544484696009603
5.918367346938775,9.387755102040817,1.0,0.6544484706719529
6.122448979591837,9.387755102040817,1.0,0.6544484706996838
6.326530612244898,9.387755102040817,1.0,0.6544484706801904
6.530612244897959,9.387755102040817,1.0,0.6544484652236054
6.73469387755102,9.387755102040817,1.0,0.6544482313192622
6.938775510204081,9.387755102040817,1.0,0.6544478551305082
7.142857142857143,9.387755102040817,1.0,0.654448404434917
7.346938775510204,9.387755102040817,1.0,0.6544484700712919
7.551020408163265,9.387755102040817,1.0,0.6544484706984804
7.755102040816327,9.387755102040817,1.0,0.6544484706998429
7.959183673469388,9.387755102040817,1.0,0.6544484706992222
8.16326530612245,9.387755102040817,1.0,0.6544484705873583
8.36734693877551,9.387755102040817,1.0,0.6544484671835419
8.571428571428571,9.387755102040817,1.0,0.6544484597766981
8.775510204081632,9.387755102040817,1.0,0.654448361451962
8.979591836734695,9.387755102040817,1.0,0.654447849706732
9.183673469387756,9.387755102040817,1.0,0.6544483247518996
9.387755102040817,9.387755102040817,1.0,0.6544484683474425
9.591836734693878,9.387755102040817,1.0,0.6544484686739702
9.795918367346939,9.387755102040817,1.0,0.654448455383484
10.0,9.387755102040817,1.0,0.6544484632152848
0.0,9.591836734693878,1.0,0.6543827964901002
0.20408163265306123,9.591836734693878,1.0,0.6543891470326678
0.40816326530612246,9.591836734693878,1.0,0.6544333431068378
0.6122448979591837,9.591836734693878,1.0,0.6544473934380874
0.8163265306122449,9.591836734693878,1.0,0.654448448773918
1.0204081632653061,9.591836734693878,1.0,0.6544439661710684
1.2244897959183674,9.591836734693878,1.0,0.654352252669573
1.4285714285714286,9.591836734693878,1.0,0.6544133082931437
1.6326530612244898,9.591836734693878,1.0,0.6544480007375626
1.836734693877551,9.591836734693878,1.0,0.6543610713649942
2.0408163265306123,9.591836734693878,1.0,0.6373514972902636
2.2448979591836737,9.591836734693878,1.0,0.27309281042228256
2.4489795918367347,9.591836734693878,1.0,0.6459292110145275
2.6530612244897958,9.591836734693878,1.0,0.6544387842103839
2.857142857142857,9.591836734693878,1.0,0.6544484447398575
3.0612244897959187,9.591836734693878,1.0,0.6544123477589336
3.2653061224489797,9.591836734693878,1.0,0.6352283102916835
3.4693877551020407,9.591836734693878,1.0,0.5018488294789581
3.673469387755102,9.591836734693878,1.0,0.6533635361082839
3.8775510204081636,9.591836734693878,1.0,0.6544473069845957
4.081632653061225,9.591836734693878,1.0,0.654439286355606
4.285714285714286,9.591836734693878,1.0,0.6544293065498072
4.4897959183673475,9.591836734693878,1.0,0.6544474922869057
4.6938775510204085,9.591836734693878,1.0,0.6544484664652304
4.8979591836734695,9.591836734693878,1.0,0.6544484706644106
5.1020408163265305,9.591836734693878,1.0,0.6544484546710843
5.3061224489795915,9.591836734693878,1.0,0.6544468446425284
5.510204081632653,9.591836734693878,1.0,0.6544391952594721
5.714285714285714,9.591836734693878,1.0,0.6544470772247215
5.918367346938775,9.591836734693878,1.0,0.6544484582316329
6.122448979591837,9.591836734693878,1.0,0.6544484706772805
6.326530612244898,9.591836734693878,1.0,0.6544484706030458
6.530612244897959,9.591836734693878,1.0,0.6544484231262365
6.73469387755102,9.591836734693878,1.0,0.6544444657549917
6.938775510204081,9.591836734693878,1.0,0.6544330793902353
7.142857142857143,9.591836734693878,1.0,0.6544470360636657
7.346938775510204,9.591836734693878,1.0,0.6544484616254406
7.551020408163265,9.591836734693878,1.0,0.6544484706865971
7.755102040816327,9.591836734693878,1.0,0.6544484706997576
7.959183673469388,9.591836734693878,1.0,0.654448470597924
8.16326530612245,9.591836734693878,1.0,0.6544484182952296
8.36734693877551,9.591836734693878,1.0,0.654443780735152
8.571428571428571,9.591836734693878,1.0,0.6544294433557877
8.775510204081632,9.591836734693878,1.0,0.6544466775518895
8.979591836734695,9.591836734693878,1.0,0.6544484592855948
9.183673469387756,9.591836734693878,1.0,0.65444847059086
9.387755102040817,9.591836734693878,1.0,0.6544484626639868
9.591836734693878,9.591836734693878,1.0,0.6544467322263783
9.795918367346939,9.591836734693878,1.0,0.6544198934611979
10.0,9.591836734693878,1.0,0.6544381152093428
0.0,9.795918367346939,1.0,0.6303614664754151
0.20408163265306123,9.795918367346939,1.0,0.6337260513715683
0.40816326530612246,9.795918367346939,1.0,0.6433397193461633
0.6122448979591837,9.795918367346939,1.0,0.6542285412304021
0.8163265306122449,9.795918367346939,1.0,0.6544477253447396
1.0204081632653061,9.795918367346939,1.0,0.6540272146585007
1.2244897959183674,9.795918367346939,1.0,0.61026626311217
1.4285714285714286,9.795918367346939,1.0,0.6464690369093584
1.6326530612244898,9.795918367346939,1.0,0.6544294931106989
1.836734693877551,9.795918367346939,1.0,0.6542472028681978
2.0408163265306123,9.795918367346939,1.0,0.5882516654369827
2.2448979591836737,9.795918367346939,1.0,0.6050582444945982
2.4489795918367347,9.795918367346939,1.0,0.6541038098906217
2.6530612244897958,9.795918367346939,1.0,0.6544474811291964
2.857142857142857,9.795918367346939,1.0,0.6544484600778155
3.0612244897959187,9.795918367346939,1.0,0.6544339510023435
3.2653061224489797,9.795918367346939,1.0,0.6486527564404233
3.4693877551020407,9.795918367346939,1.0,0.6212763373202841
3.673469387755102,9.795918367346939,1.0,0.6540688289999026
3.8775510204081636,9.795918367346939,1.0,0.6544338270434793
4.081632653061225,9.795918367346939,1.0,0.65062391494649
4.285714285714286,9.795918367346939,1.0,0.6417105710423626
4.4897959183673475,9.795918367346939,1.0,0.6542944291303912
4.6938775510204085,9.795918367346939,1.0,0.6544482854818789
4.8979591836734695,9.795918367346939,1.0,0.65444846965436
5.1020408163265305,9.795918367346939,1.0,0.6544471054630161
5.3061224489795915,9.795918367346939,1.0,0.6538797574087716
5.510204081632653,9.795918367346939,1.0,0.6459425654961184
5.714285714285714,9.795918367346939,1.0,0.6539927969227428
5.918367346938775,9.795918367346939,1.0,0.6544474642559772
6.122448979591837,9.795918367346939,1.0,0.6544484700210023
6.326530612244898,9.795918367346939,1.0,0.654448467837619
6.530612244897959,9.795918367346939,1.0,0.6544445049045132
6.73469387755102,9.795918367346939,1.0,0.6530048754152243
6.938775510204081,9.795918367346939,1.0,0.6420755464238413
7.142857142857143,9.795918367346939,1.0,0.654118367170947
7.346938775510204,9.795918367346939,1.0,0.6544479351719045
7.551020408163265,9.795918367346939,1.0,0.6544484703872854
7.755102040816327,9.795918367346939,1.0,0.654448470698617
7.959183673469388,9.795918367346939,1.0,0.6544484678849801
8.16326530612245,9.795918367346939,1.0,0.6544444429387859
8.36734693877551,9.795918367346939,1.0,0.6528839269251339
8.571428571428571,9.795918367346939,1.0,0.6397162048040451
8.775510204081632,9.795918367346939,1.0,0.654055919432583
8.979591836734695,9.795918367346939,1.0,0.6544478465745287
9.183673469387756,9.795918367346939,1.0,0.6544484701659348
9.387755102040817,9.795918367346939,1.0,0.6544481319378781
9.591836734693878,9.795918367346939,1.0,0.6541771725492871
9.795918367346939,9.795918367346939,1.0,0.6358230822653232
10.0,9.795918367346939,1.0,0.6509250208998145
0.0,10.0,1.0,0.6040293921156437
0.20408163265306123,10.0,1.0,0.499832365188855
0.40816326530612246,10.0,1.0,0.4175581102672846
0.6122448979591837,10.0,1.0,0.6532279257360285
0.8163265306122449,10.0,1.0,0.654446922397816
1.0204081632653061,10.0,1.0,0.6538143333388731
1.2244897959183674,10.0,1.0,0.5618593294134677
1.4285714285714286,10.0,1.0,0.6406298980347125
1.6326530612244898,10.0,1.0,0.65442226079412
1.836734693877551,10.0,1.0,0.6544415990610358
2.0408163265306123,10.0,1.0,0.6540346140978783
2.2448979591836737,10.0,1.0,0.6540998321994267
2.4489795918367347,10.0,1.0,0.6544436346852759
2.6530612244897958,10.0,1.0,0.6544484578699375
2.857142857142857,10.0,1.0,0.6544484702049602
3.0612244897959187,10.0,1.0,0.6544482116306014
3.2653061224489797,10.0,1.0,0.6544263343733271
3.4693877551020407,10.0,1.0,0.6543858378799587
3.673469387755102,10.0,1.0,0.6544451289472331
3.8775510204081636,10.0,1.0,0.6544000084777698
4.081632653061225,10.0,1.0,0.6254558387049807
4.285714285714286,10.0,1.0,0.4883109943134194
4.4897959183673475,10.0,1.0,0.6537917799422602
4.6938775510204085,10.0,1.0,0.6544479822653806
4.8979591836734695,10.0,1.0,0.6544484676084033
5.1020408163265305,10.0,1.0,0.6544421349578516
5.3061224489795915,10.0,1.0,0.6482887802736053
5.510204081632653,10.0,1.0,0.16111663607679458
5.714285714285714,10.0,1.0,0.6497714401861899
5.918367346938775,10.0,1.0,0.6544439151404475
6.122448979591837,10.0,1.0,0.6544484686610327
6.326530612244898,10.0,1.0,0.654448463264227
6.530612244897959,10.0,1.0,0.6544334010242272
6.73469387755102,10.0,1.0,0.6423002577527944
6.938775510204081,10.0,1.0,0.33103339737148063
7.142857142857143,10.0,1.0,0.6523926750258692
7.346938775510204,10.0,1.0,0.6544466950069402
7.551020408163265,10.0,1.0,0.6544484699454975
7.755102040816327,10.0,1.0,0.6544484706974195
7.959183673469388,10.0,1.0,0.6544484639393717
8.16326530612245,10.0,1.0,0.6544347588027274
8.36734693877551,10.0,1.0,0.6433707896095867
8.571428571428571,10.0,1.0,0.34818099069071157
8.775510204081632,10.0,1.0,0.652305467103201
8.979591836734695,10.0,1.0,0.654446580212164
9.183673469387756,10.0,1.0,0.6544484695631415
9.387755102040817,10.0,1.0,0.6544476815628556
9.591836734693878,10.0,1.0,0.6534728534379708
9.795918367346939,10.0,1.0,0.46924164164332455
10.0,10.0,1.0,0.6357840913455748


==> figures/data/gp_polytope.csv <==
h,v
0.727437,0.056851
0.869565,-0.0
1.070234,-0.0
1.070234,0.133779
1.036789,0.501672
1.003344,0.702341
0.936455,1.070234
0.802676,1.73913
0.267559,3.712375
0.167224,4.013378
0.142826,4.037776
0.727437,0.056851


==> figures/data/gp_samples.csv <==
h,v,label
2.4875590935710177,1.6306678318635648,1
7.836432556412277,8.085233888414788,1
6.256284278232958,6.041136332754239,1
8.857019031149136,7.591174678329832,1
1.8110505614124406,1.501693161428389,1
4.3567937114395825,3.8527255265008966,1
5.757098698077493,1.4609069445663325,1
6.865930187051551,4.688040050612288,1
5.699991476659645,6.4570101480485365,1
7.233406440863501,6.806707599795607,1
1.809171394037925,1.181584834964634,1
2.4273439553436815,0.08183416121430698,1
3.6006849771133487,1.460417453061661,1
5.427230570313438,8.571034377480242,1
2.0021216458487414,1.3463345870123333,1
2.1359356064866954,9.731556538429636,1
8.583297869224262,5.337853219096339,1
4.344585909891222,1.8719256650424365,1
2.8827597995581735,6.271673310895936,1
3.5570587151583357,7.294554143716817,1
0.2983381053080858,9.985008593531738,1
9.895980979331807,0.12908256459240763,1
0.019721498458412645,5.151827084613943,1
9.845646753741269,9.950330619168136,1
9.917246468868422,2.804783070115331,1
0.3535008569078113,9.970679430087051,1
0.4982157609417437,4.083855208924918,1
0.005912595671333509,7.666864447761616,1
7.484478223624645,0.11128963559353111,1
6.909295931279413,9.969972753556068,1
9.983549662588903,0.10049119518570793,1
7.796475299939112,2.3744264050179,1
4.222160403628399,9.959538087326784,1
4.747545320036047,0.010882709631790943,1
9.975363818473971,5.955031970038983,1
0.0939525995915158,9.916942574230331,1
0.7685280829343455,0.22769629245371625,0
0.5723831594413442,1.4005058874590626,0
0.4420360663312861,2.637620484407688,0
2.3396656375980185,3.4763550258815465,1
1.1295609776884075,2.1615649639116796,1
1.7310989364776475,7.753813891222826,1
4.470608660394449,7.787116096097348,1
8.829971951449153,7.354879671202786,1
7.359262486716211,1.9193998103343812,1
1.0994125903195062,0.36080305774275234,1
8.69744598217801,7.23637235116686,1
9.975944118790206,4.31553969863179,1
9.972297302321355,8.26020551213253,1
5.971182035081675,3.1129896510613477,1
0.7827481650448054,2.595301739057688,1
8.544090206952918,9.964188413894858,1
3.0103758489969357,4.756535536893046,1
8.943235113682986,1.1480227118811404,1
4.496728947539573,5.580884292294717,1
9.312688274839566,1.4496414362533527,1
0.20413232454918995,3.701417011370949,0
1.341232772391121,1.2304255647229467,1
8.48016669321649,3.8546621606726372,1
3.2457271861639048,8.727501875552798,1
0.8617420713885149,1.1642097434466436,0
3.5256784361154625,0.016145374477801733,1
3.3639385200765757,2.9759890791156565,1
6.277669650556502,0.050571008772329895,1
5.50566567513639,9.985175636367972,1
0.29788604274658126,4.274847450050884,1
3.440202298244998,7.486875977069668,1
0.6055217149868986,3.195969403112102,1
0.7298713801091317,8.76971693844249,1
1.019957401438436,6.554874278644949,1
0.8624058853362715,1.8422320686525273,1
5.608095755893848,4.6713977270728835,1
6.3642481532012525,7.882844200135649,1
3.590201052790314,1.3272124873423297,1
0.9104703435095618,0.06540000221860298,0
0.6392947860670739,2.2097614359882014,1
0.0034280750420534467,6.518360505605766,1
3.42007778124,9.465353401895783,1
8.908311230124344,0.018822738258026384,1
3.418492951655616,9.663815223334671,1
8.058247242715952,3.06769646814953,1
0.1542721757210641,4.1322666157248955,1
1.0630380585732846,0.14013935570768132,0
8.162129023473966,7.989137639958216,1
1.2084003756365391,0.12077051305955155,1
0.6161503339852525,1.0301906322366439,0
0.5083858377219108,2.27925010130557,0
0.4692131564855295,3.280864788164105,1
9.959893250109507,6.701915182062726,1
0.44810663611557056,3.023835429217333,1
0.46513588153043517,1.9472383860989517,0
0.9841555069071195,0.6137092549773571,0
1.0855125089374573,0.9172087510347793,1
0.9227402161218545,1.254690056881207,1
0.2801147354790101,3.603460493636572,1
0.6584537487444253,4.461977834716544,1
1.8134577001227847,5.272569905913432,1
0.7537161015747695,1.5279765320358818,0
0.3759991913016736,2.974961645819456,0
1.0423011313895458,0.4417092409482126,0
0.2913698218507643,3.063588229070712,0
1.0725901047911879,0.6115565532439327,1
8.989681808572968,8.920848222115552,1
1.1408742351139578,0.02487525962472814,1
9.931790559217909,5.285505766329318,1
0.5624798763607597,2.234341149592715,0
0.6900679451777869,2.018770756978169,1
0.27957256407194264,3.4184233652316767,0
0.5592683690023026,2.6302631543283095,1
0.17870321368930409,3.8329134567471703,0
0.6072662286206332,1.9991859928029065,0
0.8530063191478421,1.3848044926307301,1
6.896065736144315,8.92212657621458,1
0.19931949772722612,3.90545160890301,1
0.8030280639425846,1.385974656169251,0
0.965008214974733,0.9172056196644018,1
3.318852461712576,2.238638216814567,1
0.7378400482629666,1.7772941307846801,1
1.0728966048782185,0.01878540915995819,0
0.30510097412375314,3.5514509265052396,1
0.7680235661070134,0.6547592273154657,0
1.092374129397019,0.17431989922785052,1
0.7226632188907534,1.7137306900003824,0
0.9546407737742868,0.7132559216172363,0
0.5418841259819285,2.5751506153811796,1
1.4544458996982346,1.2009430576256053,1
0.46991689299957673,2.7673996681522817,1
0.2602064859329867,3.6006109465917335,1
1.0052323376053873,0.6569729592914975,0
1.278404057072764,9.914692705087008,1
0.7709994191922254,0.9955675236806139,0
0.26015264403307703,3.5071195417916834,0
1.718713333971571,1.88207885066343,1
1.0566777952785622,0.5106087475491661,1
0.4376341764221492,2.7737819664964958,1
0.6528740484583151,1.1809329184892203,0
0.6772883604450175,1.963116658304086,1
1.077375116954723,0.06272563690891464,0
0.34538351639510134,3.2539822206019897,1
1.119366845215063,0.04266429465404897,1
0.89777640445585,0.30417267523335734,0
1.6361505030651569,4.79717936226534,1
7.0302412605672915,3.418223282090854,1
0.2320672336224372,3.6552296411914584,0
0.7207146511021845,1.7464248542831595,1
0.6610115044306297,0.9059024056608789,0
0.2023190303763578,8.807512955934968,1
0.8973808876961364,1.139523296758902,1
0.5084836054501429,2.4627248240144795,0
2.261908561459327,9.562881252199919,1
0.760224879592647,0.5481755581616987,0
0.5892769140050014,2.2588906452726465,1
0.5384901044871249,2.3762692832489107,1
0.39205370021042407,2.8945454432310704,0
0.8249923167586115,1.3220560646812018,0
0.7155522391296487,0.3364305220335906,0
5.545311003240268,7.593398958616362,1
0.3628107740694553,3.1607666878195495,1
0.8045378162682992,1.4760279556772182,1
0.3157985926894713,3.3039351667216863,1
0.608393084545692,1.6815212015983094,0
0.931487834585627,3.162448025805187,1
1.0304207941273746,0.5127873159630392,0
0.4168235854225921,2.7958559771553535,0
0.3859006806592502,2.9913121279942922,1
0.5027312830677244,1.7266581442819284,0
0.20129906836543254,3.761051075174553,0
0.5204936858554954,2.4049566562908686,0
0.16397150985423936,3.948292600441391,0
0.8740151564472587,1.1887483128494558,1
0.849163568757012,1.6429330379291984,1
0.8654182743713612,1.101719028867152,0
0.7328478953019313,1.599935039227347,0
0.3192903491427779,3.123039080935982,0
1.075328084088868,0.2672024839633136,1
6.591397911567628,1.2306198548744751,1
0.7225866683336213,1.67133433896558,0
0.21987384191119452,3.8870549618776984,1
0.22257092139216672,3.800238664257971,1
1.023813176757622,0.6219079644299053,1
0.7654782789976433,0.7762882590467002,0
4.9522728043165385,8.541481074062728,1
0.5997673934014502,2.110431565728028,0
0.35435982995396187,3.086800521967985,0
0.7185408114618075,1.7360201352640081,1
9.645732123470868,6.599475145126109,1
9.999292035332234,1.1683813590442682,1
0.9067611305462364,1.056695869399381,0
1.0723166979526944,0.09816257389698713,0
0.4096440551608549,2.9257817187193824,1
0.7471308758548711,0.14442840760469533,0
0.35952577638610705,3.0783237868907873,0
0.9887067397359062,0.7429319782076715,1
0.44451398327218117,2.788074387779141,1
0.7628474598202328,1.568997692718963,0
0.8250553598961319,0.845963840398084,0
0.5694756415739688,2.2870328215990776,1
6.816434239259319,4.236321050609479,1
1.5066478403434047,1.7838873006099365,1
6.207894954337906,5.705556639861843,1
0.6596520351315438,5.613465945573463,1
0.34764182040145086,3.1502984271293877,1
0.37473114751924164,2.988813746792902,0
1.1170355964966294,0.01804040387944017,1
0.7833593547387085,1.5608476346321076,1
0.6638887632762824,0.5821168616791139,0
0.17776016881462686,3.8627115553589544,0
8.41400698770988,0.3732565924371134,1
0.9582162064515842,0.8737963311215258,1
0.9014587666219764,1.0660407556695362,0
0.5312787765699456,1.5421767598255864,0
0.7089917521235334,3.9818342600965417,1
1.0830431989603662,0.04435376568984739,0
0.5199289691738962,2.4246590256984235,0
8.183651538072214,6.607713667725577,1
6.620629323610466,7.9846049842173965,1
0.2239558790352647,3.8241294181203522,1
1.02306503026935,7.730802158026066,1
0.1485369192936592,4.002585921924009,0
0.1916006904415557,3.9339414736949063,1


==> figures/data/mixture.csv <==
h,v,pdf
-0.4,-0.4,4557615.869727785
-0.38389261744966446,-0.4,4741043.851515796
-0.3677852348993289,-0.4,4923863.402678713
-0.3516778523489933,-0.4,5105447.218200338
-0.33557046979865773,-0.4,5285150.459560012
-0.3194630872483222,-0.4,5462314.3624704275
-0.30335570469798656,-0.4,5636270.089298591
-0.287248322147651,-0.4,5806342.796705646
-0.27114093959731544,-0.4,5971855.885550123
-0.2550335570469799,-0.4,6132135.396925046
-0.2389261744966443,-0.4,6286514.515399077
-0.22281879194630871,-0.4,6434338.138158626
-0.20671140939597316,-0.4,6574967.466849335
-0.1906040268456376,-0.4,6707784.577532323
-0.174496644295302,-0.4,6832196.923337149
-0.15838926174496643,-0.4,6947641.72413521
-0.14228187919463087,-0.4,7053590.197890858
-0.1261744966442953,-0.4,7149551.58928069
-0.11006711409395975,-0.4,7235076.95270207
-0.09395973154362414,-0.4,7309762.648907744
-0.07785234899328858,-0.4,7373253.51718341
-0.06174496644295302,-0.4,7425245.688197439
-0.045637583892617406,-0.4,7465489.006356881
-0.029530201342281848,-0.4,7493789.034652366
-0.01342281879194629,-0.4,7510008.619510198
0.002684563758389269,-0.4,7514068.998029658
0.018791946308724827,-0.4,7505950.435098048
0.03489932885906044,-0.4,7485692.383172323
0.051006711409396,-0.4,7453393.1629171735
0.06711409395973156,-0.4,7409209.168316875
0.08322147651006717,-0.4,7353353.605252977
0.09932885906040273,-0.4,7286094.777784022
0.11543624161073829,-0.4,7207753.941401025
0.1315436241610739,-0.4,7118702.74729156
0.1476510067114094,-0.4,7019360.306058634
0.16375838926174502,-0.4,6910189.903347033
0.17986577181208052,-0.4,6791695.403375631
0.19597315436241614,-0.4,6664417.379413068
0.21208053691275175,-0.4,6528929.012729023
0.22818791946308725,-0.4,6385831.803476214
0.24429530201342287,-0.4,6235751.138290267
0.2604026845637585,-0.4,6079331.760127888
0.276510067114094,-0.4,5917233.1859986195
0.2926174496644296,-0.4,5750125.117793248
0.3087248322147652,-0.4,5578682.8903920185
0.3248322147651007,-0.4,5403582.9996768
0.3409395973154363,-0.4,5225498.751009711
0.35704697986577183,-0.4,5045096.066219546
0.37315436241610744,-0.4,4863029.484206299
0.38926174496644306,-0.4,4679938.386987806
-0.4,-0.38389261744966446,4741043.851515797
-0.38389261744966446,-0.38389261744966446,20543470.014325153
-0.3677852348993289,-0.38389261744966446,20733647.40832953
-0.3516778523489933,-0.38389261744966446,20922539.332686685
-0.33557046979865773,-0.38389261744966446,21109474.99639733
-0.3194630872483222,-0.38389261744966446,21293769.122232497
-0.30335570469798656,-0.38389261744966446,21474725.95420085
-0.287248322147651,-0.38389261744966446,21651643.488896687
-0.27114093959731544,-0.38389261744966446,6212202.045456034
-0.2550335570469799,-0.38389261744966446,6378932.242481925
-0.2389261744966443,-0.38389261744966446,6539524.576580376
-0.22281879194630871,-0.38389261744966446,6693297.579357552
-0.20671140939597316,-0.38389261744966446,6839586.743075884
-0.1906040268456376,-0.38389261744966446,6977749.274534965
-0.174496644295302,-0.38389261744966446,7107168.778940426
-0.15838926174496643,-0.38389261744966446,7227259.82624622
-0.14228187919463087,-0.38389261744966446,7337472.352802719
-0.1261744966442953,-0.38389261744966446,7437295.852113737
-0.11006711409395975,-0.38389261744966446,7526263.31009782
-0.09395973154362414,-0.38389261744966446,7603954.842450071
-0.07785234899328858,-0.38389261744966446,7670000.994488707
-0.06174496644295302,-0.38389261744966446,7724085.667212067
-0.045637583892617406,-0.38389261744966446,7765948.637145911
-0.029530201342281848,-0.38389261744966446,7795387.64187626
-0.01342281879194629,-0.38389261744966446,7812260.007881285
0.002684563758389269,-0.38389261744966446,7816483.802331005
0.018791946308724827,-0.38389261744966446,7808038.495843966
0.03489932885906044,-0.38389261744966446,7786965.128699514
0.051006711409396,-0.38389261744966446,7753365.978622705
0.06711409395973156,-0.38389261744966446,7707403.733904687
0.08322147651006717,-0.38389261744966446,7649300.181212596
0.09932885906040273,-0.38389261744966446,7579334.422898062
0.11543624161073829,-0.38389261744966446,7497840.6438538
0.1315436241610739,-0.38389261744966446,7405205.452918318
0.1476510067114094,-0.38389261744966446,7301864.828419822
0.16375838926174502,-0.38389261744966446,7188300.701618091
0.17986577181208052,-0.38389261744966446,7065037.215491649
0.19597315436241614,-0.38389261744966446,6932636.699478693
0.21208053691275175,-0.38389261744966446,6791695.403375631
0.22818791946308725,-0.38389261744966446,6642839.035597184
0.24429530201342287,-0.38389261744966446,6486718.1523877485
0.2604026845637585,-0.38389261744966446,6324003.445336545
0.276510067114094,-0.38389261744966446,6155380.9746892
0.2926174496644296,-0.38389261744966446,5981547.395478175
0.3087248322147652,-0.38389261744966446,5803205.222433362
0.3248322147651007,-0.38389261744966446,5621058.178012512
0.3409395973154363,-0.38389261744966446,5435806.665746442
0.35704697986577183,-0.38389261744966446,5248143.408471441
0.37315436241610744,-0.38389261744966446,5058749.287972217
0.38926174496644306,-0.38389261744966446,4868289.419140213
-0.4,-0.3677852348993289,4923863.402678716
-0.38389261744966446,-0.3677852348993289,20733647.40832953
-0.3677852348993289,-0.3677852348993289,20931158.239210285
-0.3516778523489933,-0.3677852348993289,21127334.03140558
-0.33557046979865773,-0.3677852348993289,21321478.127521887
-0.3194630872483222,-0.3677852348993289,21512878.825331993
-0.30335570469798656,-0.3677852348993289,21700813.53977442
-0.287248322147651,-0.3677852348993289,21884553.19746657
-0.27114093959731544,-0.3677852348993289,6451750.977137088
-0.2550335570469799,-0.3677852348993289,6624910.462889307
-0.2389261744966443,-0.3677852348993289,6791695.403375631
-0.22281879194630871,-0.3677852348993289,6951398.052076608
-0.20671140939597316,-0.3677852348993289,7103328.2771494845
-0.1906040268456376,-0.3677852348993289,7246818.498623668
-0.174496644295302,-0.3677852348993289,7381228.552884423
-0.15838926174496643,-0.3677852348993289,7505950.435098045
-0.14228187919463087,-0.3677852348993289,7620412.870592032
-0.1261744966442953,-0.3677852348993289,7724085.667212063
-0.11006711409395975,-0.3677852348993289,7816483.802331004
-0.09395973154362414,-0.3677852348993289,7897171.20047118
-0.07785234899328858,-0.3677852348993289,7965764.16039641
-0.06174496644295302,-0.3677852348993289,8021934.394000825
-0.045637583892617406,-0.3677852348993289,8065411.643324049
-0.029530201342281848,-0.3677852348993289,8095985.846504368
-0.01342281879194629,-0.3677852348993289,8113508.828381489
0.002684563758389269,-0.3677852348993289,8117895.496710821
0.018791946308724827,-0.3677852348993289,8109124.530476739
0.03489932885906044,-0.3677852348993289,8087238.552514185
0.051006711409396,-0.3677852348993289,8052343.784483002
0.06711409395973156,-0.3677852348993289,8004609.188102998
0.08322147651006717,-0.3677852348993289,7944265.102364426
0.09932885906040273,-0.3677852348993289,7871601.392094068
0.11543624161073829,-0.3677852348993289,7786965.128699514
0.1315436241610739,-0.3677852348993289,7690757.829055671
0.1476510067114094,-0.3677852348993289,7583432.283265701
0.16375838926174502,-0.3677852348993289,7465489.006356878
0.17986577181208052,-0.3677852348993289,7337472.352802717
0.19597315436241614,-0.3677852348993289,7199966.336045765
0.21208053691275175,-0.3677852348993289,7053590.197890856
0.22818791946308725,-0.3677852348993289,6898993.774715894
0.24429530201342287,-0.3677852348993289,6736852.708886468
0.2604026845637585,-0.3677852348993289,6567863.554552692
0.276510067114094,-0.3677852348993289,6392738.827152357
0.2926174496644296,-0.3677852348993289,6212202.045456031
0.3087248322147652,-0.3677852348993289,6026982.813887694
0.3248322147651007,-0.3677852348993289,5837811.99117042
0.3409395973154363,-0.3677852348993289,5645416.989119097
0.35704697986577183,-0.3677852348993289,5450517.242678569
0.37315436241610744,-0.3677852348993289,5253819.889138905
0.38926174496644306,-0.3677852348993289,5056015.690909212
-0.4,-0.3516778523489933,5105447.21820034
-0.38389261744966446,-0.3516778523489933,20922539.332686685
-0.3677852348993289,-0.3516778523489933,21127334.03140558
-0.3516778523489933,-0.3516778523489933,21330744.457453717
-0.33557046979865773,-0.3516778523489933,21532048.26188253
-0.3194630872483222,-0.3516778523489933,21730507.49608155
-0.30335570469798656,-0.3516778523489933,21925372.927265402
-0.287248322147651,-0.3516778523489933,22115888.595049184
-0.27114093959731544,-0.3516778523489933,6689680.721204842
-0.2550335570469799,-0.3516778523489933,6869226.038070803
-0.2389261744966443,-0.3516778523489933,7042161.727143812
-0.22281879194630871,-0.3516778523489933,7207753.941401025
-0.20671140939597316,-0.3516778523489933,7365287.098096008
-0.1906040268456376,-0.3516778523489933,7514068.9980296595
-0.174496644295302,-0.3516778523489933,7653435.869427923
-0.15838926174496643,-0.3516778523489933,7782757.285259606
-0.14228187919463087,-0.3516778523489933,7901440.903201426
-0.1261744966442953,-0.3516778523489933,8008936.978502547
-0.11006711409395975,-0.3516778523489933,8104742.601715665
-0.09395973154362414,-0.3516778523489933,8188405.61563162
-0.07785234899328858,-0.3516778523489933,8259528.168756853
-0.06174496644295302,-0.3516778523489933,8317769.866271308
-0.045637583892617406,-0.3516778523489933,8362850.483554781
-0.029530201342281848,-0.3516778523489933,8394552.212016772
-0.01342281879194629,-0.3516778523489933,8412721.41204585
0.002684563758389269,-0.3516778523489933,8417269.853338307
0.018791946308724827,-0.3516778523489933,8408175.428595256
0.03489932885906044,-0.3516778523489933,8385482.332510233
0.051006711409396,-0.3516778523489933,8349300.704019558
0.06711409395973156,-0.3516778523489933,8299805.735867593
0.08322147651006717,-0.3516778523489933,8237236.261559831
0.09932885906040273,-0.3516778523489933,8161892.835651208
0.11543624161073829,-0.3516778523489933,8074135.328960116
0.1315436241610739,-0.3516778523489933,7974380.065629698
0.1476510067114094,-0.3516778523489933,7863096.5339019215
0.16375838926174502,-0.3516778523489933,7740803.706957943
0.17986577181208052,-0.3516778523489933,7608066.01415033
0.19597315436241614,-0.3516778523489933,7465489.006356884
0.21208053691275175,-0.3516778523489933,7313714.76198054
0.22818791946308725,-0.3516778523489933,7153417.082273799
0.24429530201342287,-0.3516778523489933,6985296.526158344
0.2604026845637585,-0.3516778523489933,6810075.335531888
0.276510067114094,-0.3516778523489933,6628492.302205308
0.2926174496644296,-0.3516778523489933,6441297.627106704
0.3087248322147652,-0.3516778523489933,6249247.8212462645
0.3248322147651007,-0.3516778523489933,6053100.696189717
0.3409395973154363,-0.3516778523489933,5853610.4894784205
0.35704697986577183,-0.3516778523489933,5651523.167610104
0.37315436241610744,-0.3516778523489933,5447571.945910877
0.38926174496644306,-0.3516778523489933,5242473.0609477535
-0.4,-0.33557046979865773,5285150.459560014
-0.38389261744966446,-0.33557046979865773,21109474.99639733
-0.3677852348993289,-0.33557046979865773,21321478.127521887
-0.3516778523489933,-0.33557046979865773,21532048.26188253
-0.33557046979865773,-0.33557046979865773,21740437.625050433
-0.3194630872483222,-0.33557046979865773,21945882.293852754
-0.30335570469798656,-0.33557046979865773,22147606.663757555
-0.287248322147651,-0.33557046979865773,22344828.16583309
-0.27114093959731544,-0.33557046979865773,6925146.344074523
-0.2550335570469799,-0.33557046979865773,7111011.357145892
-0.2389261744966443,-0.33557046979865773,7290034.094531221
-0.22281879194630871,-0.33557046979865773,7461454.879014345
-0.20671140939597316,-0.33557046979865773,7624532.940527611
-0.1906040268456376,-0.33557046979865773,7778551.715612655
-0.174496644295302,-0.33557046979865773,7922824.068834163
-0.15838926174496643,-0.33557046979865773,8056697.383179133
-0.14228187919463087,-0.33557046979865773,8179558.466860761
-0.1261744966442953,-0.33557046979865773,8290838.22502833
-0.11006711409395975,-0.33557046979865773,8390016.046659347
-0.09395973154362414,-0.33557046979865773,8476623.859363744
-0.07785234899328858,-0.33557046979865773,8550249.807937825
-0.06174496644295302,-0.33557046979865773,8610541.516230637
-0.045637583892617406,-0.33557046979865773,8657208.896181924
-0.029530201342281848,-0.33557046979865773,8690026.47270146
-0.01342281879194629,-0.33557046979865773,8708835.198319305
0.002684563758389269,-0.33557046979865773,8713543.737171965
0.018791946308724827,-0.33557046979865773,8704129.203820445
0.03489932885906044,-0.33557046979865773,8680637.348537909
0.051006711409396,-0.33557046979865773,8643182.186967846
0.06711409395973156,-0.33557046979865773,8591945.07834752
0.08322147651006717,-0.33557046979865773,8527173.262724156
0.09932885906040273,-0.33557046979865773,8449177.873672586
0.11543624161073829,-0.33557046979865773,8358331.448864817
0.1315436241610739,-0.33557046979865773,8255064.966360639
0.1476510067114094,-0.33557046979865773,8139864.439606425
0.16375838926174502,-0.33557046979865773,8013267.108775201
0.17986577181208052,-0.33557046979865773,7875857.270192954
0.19597315436241614,-0.33557046979865773,7728261.789120123
0.21208053691275175,-0.33557046979865773,7571145.34405035
0.22818791946308725,-0.33557046979865773,7405205.452918321
0.24429530201342287,-0.33557046979865773,7231167.333153312
0.2604026845637585,-0.33557046979865773,7049778.64836528
0.276510067114094,-0.33557046979865773,6861804.19460674
0.2926174496644296,-0.33557046979865773,6668020.578629349
0.3087248322147652,-0.33557046979865773,6469210.939371241
0.3248322147651007,-0.33557046979865773,6266159.762103482
0.3409395973154363,-0.33557046979865773,6059647.832273056
0.35704697986577183,-0.33557046979865773,5850447.373156358
0.37315436241610744,-0.33557046979865773,5639317.408038148
0.38926174496644306,-0.33557046979865773,5426999.383820046
-0.4,-0.3194630872483222,5462314.362470428
-0.38389261744966446,-0.3194630872483222,21293769.122232497
-0.3677852348993289,-0.3194630872483222,21512878.825331993
-0.3516778523489933,-0.3194630872483222,21730507.49608155
-0.33557046979865773,-0.3194630872483222,21945882.293852754
-0.3194630872483222,-0.3194630872483222,22158213.687949963
-0.30335570469798656,-0.3194630872483222,22366700.074746795
-0.287248322147651,-0.3194630872483222,22570532.65276292
-0.27114093959731544,-0.3194630872483222,7157284.665193233
-0.2550335570469799,-0.3194630872483222,7349380.072532876
-0.2389261744966443,-0.3194630872483222,7534403.843778563
-0.22281879194630871,-0.3194630872483222,7711570.836520345
-0.20671140939597316,-0.3194630872483222,7880115.449284674
-0.1906040268456376,-0.3194630872483222,8039297.098638735
-0.174496644295302,-0.3194630872483222,8188405.615631619
-0.15838926174496643,-0.3194630872483222,8326766.506829204
-0.14228187919463087,-0.3194630872483222,8453746.025599366
-0.1261744966442953,-0.3194630872483222,8568756.000422591
-0.11006711409395975,-0.3194630872483222,8671258.368837422
-0.09395973154362414,-0.3194630872483222,8760769.368166052
-0.07785234899328858,-0.3194630872483222,8836863.337377325
-0.06174496644295302,-0.3194630872483222,8899176.088294376
-0.045637583892617406,-0.3194630872483222,8947407.808794536
-0.029530201342281848,-0.3194630872483222,8981325.4656211
-0.01342281879194629,-0.3194630872483222,9000764.679862631
0.002684563758389269,-0.3194630872483222,9005631.053979686
0.018791946308724827,-0.3194630872483222,8995900.935388846
0.03489932885906044,-0.3194630872483222,8971621.607961418
0.051006711409396,-0.3194630872483222,8932910.909267355
0.06711409395973156,-0.3194630872483222,8879956.277899763
0.08322147651006717,-0.3194630872483222,8813013.241656998
0.09932885906040273,-0.3194630872483222,8732403.363644496
0.11543624161073829,-0.3194630872483222,8638511.669395952
0.1315436241610739,-0.3194630872483222,8531783.583817225
0.1476510067114094,-0.3194630872483222,8412721.412045848
0.16375838926174502,-0.3194630872483222,8281880.403120742
0.17986577181208052,-0.3194630872483222,8139864.439606425
0.19597315436241614,-0.3194630872483222,7987321.399958132
0.21208053691275175,-0.3194630872483222,7824938.24340437
0.22818791946308725,-0.3194630872483222,7653435.869427923
0.24429530201342287,-0.3194630872483222,7473563.805522877
0.2604026845637585,-0.3194630872483222,7286094.777784022
0.276510067114094,-0.3194630872483222,7091819.2190465145
0.2926174496644296,-0.3194630872483222,6891539.768751947
0.3087248322147652,-0.3194630872483222,6686065.817494271
0.3248322147651007,-0.3194630872483222,6476208.147330886
0.3409395973154363,-0.3194630872483222,6262773.716473048
0.35704697986577183,-0.3194630872483222,6046560.633948303
0.37315436241610744,-0.3194630872483222,5828353.366314699
0.38926174496644306,-0.3194630872483222,5608918.214567963
-0.4,-0.30335570469798656,5636270.089298593
-0.38389261744966446,-0.30335570469798656,21474725.95420085
-0.3677852348993289,-0.30335570469798656,21700813.53977442
-0.3516778523489933,-0.30335570469798656,21925372.927265402
-0.33557046979865773,-0.30335570469798656,22147606.663757555
-0.3194630872483222,-0.30335570469798656,22366700.0747468
-0.30335570469798656,-0.30335570469798656,22581826.028317418
-0.287248322147651,-0.30335570469798656,22792149.96547311
-0.27114093959731544,-0.30335570469798656,7385219.304877107
-0.2550335570469799,-0.30335570469798656,7583432.283265703
-0.2389261744966443,-0.30335570469798656,7774348.418529959
-0.22281879194630871,-0.30335570469798656,7957157.564203126
-0.20671140939597316,-0.30335570469798656,8131069.7370657595
-0.1906040268456376,-0.30335570469798656,8295320.768676788
-0.174496644295302,-0.30335570469798656,8449177.873672586
-0.15838926174496643,-0.30335570469798656,8591945.078347519
-0.14228187919463087,-0.30335570469798656,8722968.453441976
-0.1261744966442953,-0.30335570469798656,8841641.096217874
-0.11006711409395975,-0.30335570469798656,8947407.808794536
-0.09395973154362414,-0.30335570469798656,9039769.422334297
-0.07785234899328858,-0.30335570469798656,9118286.719981652
-0.06174496644295302,-0.30335570469798656,9182583.915432127
-0.045637583892617406,-0.30335570469798656,9232351.648589011
-0.029530201342281848,-0.30335570469798656,9267349.46489635
-0.01342281879194629,-0.30335570469798656,9287407.750545705
0.002684563758389269,-0.30335570469798656,9292429.101764105
0.018791946308724827,-0.30335570469798656,9282389.112715567
0.03489932885906044,-0.30335570469798656,9257336.573098345
0.051006711409396,-0.30335570469798656,9217393.07319943
0.06711409395973156,-0.30335570469798656,9162752.020879623
0.08322147651006717,-0.30335570469798656,9093677.081609504
0.09932885906040273,-0.30335570469798656,9010500.059161754
0.11543624161073829,-0.30335570469798656,8913618.240795061
0.1315436241610739,-0.30335570469798656,8803491.236650351
0.1476510067114094,-0.30335570469798656,8680637.348537907
0.16375838926174502,-0.30335570469798656,8545629.508248633
0.17986577181208052,-0.30335570469798656,8399090.82990778
0.19597315436241614,-0.30335570469798656,8241689.824647528
0.21208053691275175,-0.30335570469798656,8074135.328960113
0.22818791946308725,-0.30335570469798656,7897171.2004711805
0.24429530201342287,-0.30335570469798656,7711570.83652034
0.2604026845637585,-0.30335570469798656,7518131.5718427
0.276510067114094,-0.30335570469798656,7317669.011811872
0.2926174496644296,-0.30335570469798656,7111011.357145892
0.3087248322147652,-0.30335570469798656,6898993.774715893
0.3248322147651007,-0.30335570469798656,6682452.867169732
0.3409395973154363,-0.30335570469798656,6462221.291532912
0.35704697986577183,-0.30335570469798656,6239122.573831478
0.37315436241610744,-0.30335570469798656,6013966.163156751
0.38926174496644306,-0.30335570469798656,5787542.764527702
-0.4,-0.287248322147651,5806342.796705646
-0.38389261744966446,-0.287248322147651,21651643.488896687
-0.3677852348993289,-0.287248322147651,21884553.197466567
-0.3516778523489933,-0.287248322147651,22115888.595049184
-0.33557046979865773,-0.287248322147651,22344828.16583309
-0.3194630872483222,-0.287248322147651,22570532.652762916
-0.30335570469798656,-0.287248322147651,22792149.965473108
-0.287248322147651,-0.287248322147651,23008820.362407673
-0.27114093959731544,-0.287248322147651,7608066.014150332
-0.2550335570469799,-0.287248322147651,7812260.007881285
-0.2389261744966443,-0.287248322147651,8008936.978502547
-0.22281879194630871,-0.287248322147651,8197262.333628212
-0.20671140939597316,-0.287248322147651,8376422.252539416
-0.1906040268456376,-0.287248322147651,8545629.508248635
-0.174496644295302,-0.287248322147651,8704129.203820445
-0.15838926174496643,-0.287248322147651,8851204.36475782
-0.14228187919463087,-0.287248322147651,8986181.329687908
-0.1261744966442953,-0.287248322147651,9108434.88277014
-0.11006711409395975,-0.287248322147651,9217393.073199434
-0.09395973154362414,-0.287248322147651,9312541.66987278
-0.07785234899328858,-0.287248322147651,9393428.20270184
-0.06174496644295302,-0.287248322147651,9459665.546146588
-0.045637583892617406,-0.287248322147651,9510935.00526504
-0.029530201342281848,-0.287248322147651,9546988.869859353
-0.01342281879194629,-0.287248322147651,9567652.408076858
0.002684563758389269,-0.287248322147651,9572825.27701585
0.018791946308724827,-0.287248322147651,9562482.334401783
0.03489932885906044,-0.287248322147651,9536673.842146982
0.051006711409396,-0.287248322147651,9495525.059487749
0.06711409395973156,-0.287248322147651,9439235.23030729
0.08322147651006717,-0.287248322147651,9368075.976100253
0.09932885906040273,-0.287248322147651,9282389.112715567
0.11543624161073829,-0.287248322147651,9182583.915432129
0.1315436241610739,-0.287248322147651,9069133.86298477
0.1476510067114094,-0.287248322147651,8942572.896780655
0.16375838926174502,-0.287248322147651,8803491.236650353
0.17986577181208052,-0.287248322147651,8652530.798995199
0.19597315436241614,-0.287248322147651,8490380.267064104
0.21208053691275175,-0.287248322147651,8317769.866271308
0.22818791946308725,-0.287248322147651,8135465.899916339
0.24429530201342287,-0.287248322147651,7944265.102364424
0.2604026845637585,-0.287248322147651,7744988.867679786
0.276510067114094,-0.287248322147651,7538477.4118760405
0.2926174496644296,-0.287248322147651,7325583.926371831
0.3087248322147652,-0.287248322147651,7107168.778940426
0.3248322147651007,-0.287248322147651,6884093.816455934
0.3409395973154363,-0.287248322147651,6657216.821112171
0.35704697986577183,-0.287248322147651,6427386.168578414
0.37315436241610744,-0.287248322147651,6195435.732822062
0.38926174496644306,-0.287248322147651,5962180.078141576
-0.4,-0.27114093959731544,5971855.885550122
-0.38389261744966446,-0.27114093959731544,21823817.896446824
-0.3677852348993289,-0.27114093959731544,22063366.828127876
-0.3516778523489933,-0.27114093959731544,22301296.572195627
-0.33557046979865773,-0.27114093959731544,22536762.195065312
-0.3194630872483222,-0.27114093959731544,22768900.51618402
-0.30335570469798656,-0.27114093959731544,22996835.155867897
-0.287248322147651,-0.27114093959731544,7608066.014150332
-0.27114093959731544,-0.27114093959731544,7824938.2434043735
-0.2550335570469799,-0.27114093959731544,8034952.902536803
-0.2389261744966443,-0.27114093959731544,8237236.261559827
-0.22281879194630871,-0.27114093959731544,8430929.937559046
-0.20671140939597316,-0.27114093959731544,8615196.911395246
-0.1906040268456376,-0.27114093959731544,8789227.515729906
-0.174496644295302,-0.27114093959731544,8952245.334863055
-0.15838926174496643,-0.27114093959731544,9103512.956533689
-0.14228187919463087,-0.27114093959731544,9242337.516270118
-0.1261744966442953,-0.27114093959731544,9368075.97610025
-0.11006711409395975,-0.27114093959731544,9480140.081437474
-0.09395973154362414,-0.27114093959731544,9578000.94273005
-0.07785234899328858,-0.27114093959731544,9661193.191973591
-0.06174496644295302,-0.27114093959731544,9729318.668395368
-0.045637583892617406,-0.27114093959731544,9782049.592473641
-0.029530201342281848,-0.27114093959731544,9819131.19289112
-0.01342281879194629,-0.27114093959731544,9840383.75696476
0.002684563758389269,-0.27114093959731544,9845704.081461621
0.018791946308724827,-0.27114093959731544,9835066.307412393
0.03489932885906044,-0.27114093959731544,9808522.129473666
0.051006711409396,-0.27114093959731544,9766200.377467189
0.06711409395973156,-0.27114093959731544,9708305.97483587
0.08322147651006717,-0.27114093959731544,9635118.285798848
0.09932885906040273,-0.27114093959731544,9546988.869859353
0.11543624161073829,-0.27114093959731544,9444338.66891983
0.1315436241610739,-0.27114093959731544,9327654.658494517
0.1476510067114094,-0.27114093959731544,9197486.000292704
0.16375838926174502,-0.27114093959731544,9054439.738695389
0.17986577181208052,-0.27114093959731544,8899176.088294376
0.19597315436241614,-0.27114093959731544,8732403.363644496
0.21208053691275175,-0.27114093959731544,8554872.605648866
0.22818791946308725,-0.27114093959731544,8367371.961516428
0.24429530201342287,-0.27114093959731544,8170720.876976582
0.2604026845637585,-0.27114093959731544,7965764.160396412
0.276510067114094,-0.27114093959731544,7753365.978622708
0.2926174496644296,-0.27114093959731544,7534403.843778563
0.3087248322147652,-0.27114093959731544,7309762.648907742
0.3248322147651007,-0.27114093959731544,7080328.808317462
0.3409395973154363,-0.27114093959731544,6846984.555768629
0.35704697986577183,-0.27114093959731544,6610602.450359307
0.37315436241610744,-0.27114093959731544,6372040.136106453
0.38926174496644306,-0.27114093959731544,6132135.396925045
-0.4,-0.2550335570469799,6132135.396925048
-0.38389261744966446,-0.2550335570469799,21990548.093472715
-0.3677852348993289,-0.2550335570469799,22236526.313880097
-0.3516778523489933,-0.2550335570469799,22480841.889061593
-0.33557046979865773,-0.2550335570469799,22722627.208136685
-0.3194630872483222,-0.2550335570469799,22960995.92352367
-0.30335570469798656,-0.2550335570469799,23195048.134256493
-0.287248322147651,-0.2550335570469799,7812260.0078812875
-0.27114093959731544,-0.2550335570469799,8034952.902536806
-0.2550335570469799,-0.2550335570469799,8250604.175745737
-0.2389261744966443,-0.2550335570469799,8458316.647353666
-0.22281879194630871,-0.2550335570469799,8657208.896181926
-0.20671140939597316,-0.2550335570469799,8846421.438212506
-0.1906040268456376,-0.2550335570469799,9025122.87532706
-0.174496644295302,-0.2550335570469799,9192515.953491375
-0.15838926174496643,-0.2550335570469799,9347843.468929186
-0.14228187919463087,-0.2550335570469799,9490393.961278161
-0.1261744966442953,-0.2550335570469799,9619507.133976258
-0.11006711409395975,-0.2550335570469799,9734578.9441862
-0.09395973154362414,-0.2550335570469799,9835066.307412393
-0.07785234899328858,-0.2550335570469799,9920491.365570698
-0.06174496644295302,-0.2550335570469799,9990445.27159331
-0.045637583892617406,-0.2550335570469799,10044591.448636087
-0.029530201342281848,-0.2550335570469799,10082668.287537185
-0.01342281879194629,-0.2550335570469799,10104491.252278635
0.002684563758389269,-0.2550335570469799,10109954.36974088
0.018791946308724827,-0.2550335570469799,10099031.086921943
0.03489932885906044,-0.2550335570469799,10071774.485918863
0.051006711409396,-0.2550335570469799,10028316.854235763
0.06711409395973156,-0.2550335570469799,9968868.61528573
0.08322147651006717,-0.2550335570469799,9893716.63118494
0.09932885906040273,-0.2550335570469799,9803221.896993421
0.11543624161073829,-0.2550335570469799,9697816.652334752
0.1315436241610739,-0.2550335570469799,9578000.942730047
0.1476510067114094,-0.2550335570469799,9444338.668919826
0.16375838926174502,-0.2550335570469799,9297453.167837797
0.17986577181208052,-0.2550335570469799,9138022.373671511
0.19597315436241614,-0.2550335570469799,8966773.611533483
0.21208053691275175,-0.2550335570469799,8784478.079623198
0.22818791946308725,-0.2550335570469799,8591945.078347523
0.24429530201342287,-0.2550335570469799,8390016.046659343
0.2604026845637585,-0.2550335570469799,8179558.466860761
0.276510067114094,-0.2550335570469799,7961459.6992986435
0.2926174496644296,-0.2550335570469799,7736620.807771984
0.3087248322147652,-0.2550335570469799,7505950.435098047
0.3248322147651007,-0.2550335570469799,7270358.786186961
0.3409395973154363,-0.2550335570469799,7030751.77320026
0.35704697986577183,-0.2550335570469799,6788025.37397694
0.37315436241610744,-0.2550335570469799,6543060.250966854
0.38926174496644306,-0.2550335570469799,6296716.673489707
-0.4,-0.2389261744966443,6286514.515399078
-0.38389261744966446,-0.2389261744966443,22151140.427571166
-0.3677852348993289,-0.2389261744966443,22403311.25436642
-0.3516778523489933,-0.2389261744966443,22653777.578134604
-0.33557046979865773,-0.2389261744966443,22901649.94552201
-0.3194630872483222,-0.2389261744966443,23146019.694769353
-0.30335570469798656,-0.2389261744966443,23385964.26952075
-0.287248322147651,-0.2389261744966443,8008936.97850255
-0.27114093959731544,-0.2389261744966443,8237236.261559831
-0.2550335570469799,-0.2389261744966443,8458316.647353666
-0.2389261744966443,-0.2389261744966443,8671258.368837418
-0.22281879194630871,-0.2389261744966443,8875157.814679109
-0.20671140939597316,-0.2389261744966443,9069133.86298477
-0.1906040268456376,-0.2389261744966443,9252334.184834588
-0.174496644295302,-0.2389261744966443,9423941.454984719
-0.15838926174496643,-0.2389261744966443,9583179.406731565
-0.14228187919463087,-0.2389261744966443,9729318.668395368
-0.1261744966442953,-0.2389261744966443,9861682.32016712
-0.11006711409395975,-0.2389261744966443,9979651.112174027
-0.09395973154362414,-0.2389261744966443,10082668.287537185
-0.07785234899328858,-0.2389261744966443,10170243.957891801
-0.06174496644295302,-0.2389261744966443,10241958.98327114
-0.045637583892617406,-0.2389261744966443,10297468.313365754
-0.029530201342281848,-0.2389261744966443,10336503.75289181
-0.01342281879194629,-0.2389261744966443,10358876.120058551
0.002684563758389269,-0.2389261744966443,10364476.773828026
0.018791946308724827,-0.2389261744966443,10353278.492715145
0.03489932885906044,-0.2389261744966443,10325335.69518131
0.051006711409396,-0.2389261744966443,10280783.99912488
0.06711409395973156,-0.2389261744966443,10219839.125457922
0.08322147651006717,-0.2389261744966443,10142795.158172468
0.09932885906040273,-0.2389261744966443,10050022.180532828
0.11543624161073829,-0.2389261744966443,9941963.313979069
0.1315436241610739,-0.2389261744966443,9819131.192891117
0.1476510067114094,-0.2389261744966443,9682103.91445063
0.16375838926174502,-0.2389261744966443,9531520.508363927
0.17986577181208052,-0.2389261744966443,9368075.97610025
0.19597315436241614,-0.2389261744966443,9192515.953491375
0.21208053691275175,-0.2389261744966443,9005631.053979686
0.22818791946308725,-0.2389261744966443,8808250.952454234
0.24429530201342287,-0.2389261744966443,8601238.271451663
0.2604026845637585,-0.2389261744966443,8385482.33251023
0.276510067114094,-0.2389261744966443,8161892.835651205
0.2926174496644296,-0.2389261744966443,7931393.529338209
0.3087248322147652,-0.2389261744966443,7694915.931858156
0.3248322147651007,-0.2389261744966443,7453393.162917174
0.3409395973154363,-0.2389261744966443,7207753.9414010225
0.35704697986577183,-0.2389261744966443,6958916.801772124
0.37315436241610744,-0.2389261744966443,6707784.57753232
0.38926174496644306,-0.2389261744966443,6455239.19564757
-0.4,-0.22281879194630871,6434338.138158627
-0.38389261744966446,-0.22281879194630871,22304913.430348344
-0.3677852348993289,-0.22281879194630871,22563013.903067395
-0.3516778523489933,-0.22281879194630871,22819369.792391814
-0.33557046979865773,-0.22281879194630871,23073070.730005134
-0.3194630872483222,-0.22281879194630871,23323186.687511135
-0.30335570469798656,-0.22281879194630871,23568773.415193915
-0.287248322147651,-0.22281879194630871,8197262.333628214
-0.27114093959731544,-0.22281879194630871,8430929.93755905
-0.2550335570469799,-0.22281879194630871,8657208.896181926
-0.2389261744966443,-0.22281879194630871,8875157.814679109
-0.22281879194630871,-0.22281879194630871,9083851.83383947
-0.20671140939597316,-0.22281879194630871,9282389.112715568
-0.1906040268456376,-0.22281879194630871,9469897.280383639
-0.174496644295302,-0.22281879194630871,9645539.792686367
-0.15838926174496643,-0.22281879194630871,9808522.129473664
-0.14228187919463087,-0.22281879194630871,9958097.768327663
-0.1261744966442953,-0.22281879194630871,10093573.87207557
-0.11006711409395975,-0.22281879194630871,10214316.629554812
-0.09395973154362414,-0.22281879194630871,10319756.192082005
-0.07785234899328858,-0.22281879194630871,10409391.151860947
-0.06174496644295302,-0.22281879194630871,10482792.51309967
-0.045637583892617406,-0.22281879194630871,10539607.111837415
-0.029530201342281848,-0.22281879194630871,10579560.44633892
-0.01342281879194629,-0.22281879194630871,10602458.886316944
0.002684563758389269,-0.22281879194630871,10608191.236104617
0.018791946308724827,-0.22281879194630871,10596729.634119932
0.03489932885906044,-0.22281879194630871,10568129.778441817
0.051006711409396,-0.22281879194630871,10522530.47594226
0.06711409395973156,-0.22281879194630871,10460152.520081343
0.08322147651006717,-0.22281879194630871,10381296.91006
0.09932885906040273,-0.22281879194630871,10286342.431428786
0.11543624161073829,-0.22281879194630871,10175742.625362974
0.1315436241610739,-0.22281879194630871,10050022.180532828
0.1476510067114094,-0.22281879194630871,9909772.78772892
0.16375838926174502,-0.22281879194630871,9755648.503058271
0.17986577181208052,-0.22281879194630871,9588360.670533333
0.19597315436241614,-0.22281879194630871,9408672.459165772
0.21208053691275175,-0.22281879194630871,9217393.073199434
0.22818791946308725,-0.22281879194630871,9015371.696831355
0.24429530201342287,-0.22281879194630871,8803491.236650351
0.2604026845637585,-0.22281879194630871,8582661.92605789
0.276510067114094,-0.22281879194630871,8353814.856126263
0.2926174496644296,-0.22281879194630871,8117895.496710822
0.3087248322147652,-0.22281879194630871,7875857.270192954
0.3248322147651007,-0.22281879194630871,7628655.238029671
0.3409395973154363,-0.22281879194630871,7377239.957374959
0.35704697986577183,-0.22281879194630871,7122551.5614788635
0.37315436241610744,-0.22281879194630871,6865514.113432153
0.38926174496644306,-0.22281879194630871,6607030.278185057
-0.4,-0.20671140939597316,6574967.466849337
-0.38389261744966446,-0.20671140939597316,22451202.594066676
-0.3677852348993289,-0.20671140939597316,22714944.128140274
-0.3516778523489933,-0.20671140939597316,22976902.9490868
-0.33557046979865773,-0.20671140939597316,23236148.791518405
-0.3194630872483222,-0.20671140939597316,23491731.300275467
-0.30335570469798656,-0.20671140939597316,23742685.58805655
-0.287248322147651,-0.20671140939597316,8376422.252539419
-0.27114093959731544,-0.20671140939597316,8615196.91139525
-0.2550335570469799,-0.20671140939597316,8846421.438212506
-0.2389261744966443,-0.20671140939597316,9069133.862984773
-0.22281879194630871,-0.20671140939597316,9282389.112715568
-0.20671140939597316,-0.20671140939597316,9485265.63576083
-0.1906040268456376,-0.20671140939597316,9676871.994598992
-0.174496644295302,-0.20671140939597316,9856353.361507172
-0.15838926174496643,-0.20671140939597316,10022897.851249237
-0.14228187919463087,-0.20671140939597316,10175742.625362974
-0.1261744966442953,-0.20671140939597316,10314179.703979565
-0.11006711409395975,-0.20671140939597316,10437561.423316881
-0.09395973154362414,-0.20671140939597316,10545305.480040256
-0.07785234899328858,-0.20671140939597316,10636899.507550836
-0.06174496644295302,-0.20671140939597316,10711905.133895675
-0.045637583892617406,-0.20671140939597316,10769961.47633864
-0.029530201342281848,-0.20671140939597316,10810788.033616018
-0.01342281879194629,-0.20671140939597316,10834186.943443934
0.002684563758389269,-0.20671140939597316,10840044.579855522
0.018791946308724827,-0.20671140939597316,10828332.472324159
0.03489932885906044,-0.20671140939597316,10799107.536269741
0.051006711409396,-0.20671140939597316,10752511.61233662
0.06711409395973156,-0.20671140939597316,10688770.31966165
0.08322147651006717,-0.20671140939597316,10608191.236104617
0.09932885906040273,-0.20671140939597316,10511161.425978642
0.11543624161073829,-0.20671140939597316,10398144.343085531
0.1315436241610739,-0.20671140939597316,10269676.143726556
0.1476510067114094,-0.20671140939597316,10126361.450726137
0.16375838926174502,-0.20671140939597316,9968868.615285732
0.17986577181208052,-0.20671140939597316,9797924.528600542
0.19597315436241614,-0.20671140939597316,9614309.03955567
0.21208053691275175,-0.20671140939597316,9418849.038417542
0.22818791946308725,-0.20671140939597316,9212412.269210326
0.24429530201342287,-0.20671140939597316,8995900.935388843
0.2604026845637585,-0.20671140939597316,8770245.164477227
0.276510067114094,-0.20671140939597316,8536396.397537097
0.2926174496644296,-0.20671140939597316,8295320.768676788
0.3087248322147652,-0.20671140939597316,8047992.5383416135
0.3248322147651007,-0.20671140939597316,7795387.641876262
0.3409395973154363,-0.20671140939597316,7538477.411876041
0.35704697986577183,-0.20671140939597316,7278222.5292067705
0.37315436241610744,-0.20671140939597316,7015567.253344515
0.38926174496644306,-0.20671140939597316,6751433.977945584
-0.4,-0.1906040268456376,6707784.577532323
-0.38389261744966446,-0.1906040268456376,22589365.125525758
-0.3677852348993289,-0.1906040268456376,22858434.349614456
-0.3516778523489933,-0.1906040268456376,23125684.849020448
-0.33557046979865773,-0.1906040268456376,23390167.566603445
-0.3194630872483222,-0.1906040268456376,23650912.949629523
-0.30335570469798656,-0.1906040268456376,23906936.61966758
-0.287248322147651,-0.1906040268456376,8545629.508248635
-0.27114093959731544,-0.1906040268456376,8789227.515729906
-0.2550335570469799,-0.1906040268456376,9025122.87532706
-0.2389261744966443,-0.1906040268456376,9252334.184834586
-0.22281879194630871,-0.1906040268456376,9469897.280383637
-0.20671140939597316,-0.1906040268456376,9676871.99459899
-0.1906040268456376,-0.1906040268456376,9872348.88254588
-0.174496644295302,-0.1906040268456376,10055455.848621564
-0.15838926174496643,-0.1906040268456376,10225364.607166365
-0.14228187919463087,-0.1906040268456376,10381296.910059996
-0.1261744966442953,-0.1906040268456376,10522530.47594226
-0.11006711409395975,-0.1906040268456376,10648404.557949979
-0.09395973154362414,-0.1906040268456376,10758325.08997599
-0.07785234899328858,-0.1906040268456376,10851769.355400465
-0.06174496644295302,-0.1906040268456376,10928290.12697246
-0.045637583892617406,-0.1906040268456376,10987519.23197265
-0.029530201342281848,-0.1906040268456376,11029170.502893714
-0.01342281879194629,-0.1906040268456376,11053042.080550354
0.002684563758389269,-0.1906040268456376,11059018.043683335
0.018791946308724827,-0.1906040268456376,11047069.346649412
0.03489932885906044,-0.1906040268456376,11017254.054583924
0.051006711409396,-0.1906040268456376,10969716.87337195
0.06711409395973156,-0.1906040268456376,10904687.979751887
0.08322147651006717,-0.1906040268456376,10822481.164785761
0.09932885906040273,-0.1906040268456376,10723491.31164877
0.11543624161073829,-0.1906040268456376,10608191.236104613
0.1315436241610739,-0.1906040268456376,10477127.925037554
0.1476510067114094,-0.1906040268456376,10330918.214907588
0.16375838926174502,-0.1906040268456376,10170243.957891805
0.17986577181208052,-0.1906040268456376,9995846.728693537
0.19597315436241614,-0.1906040268456376,9808522.129473666
0.21208053691275175,-0.1906040268456376,9609113.75403009
0.22818791946308725,-0.1906040268456376,9398506.87518156
0.24429530201342287,-0.1906040268456376,9177621.921272483
0.2604026845637585,-0.1906040268456376,8947407.808794536
0.276510067114094,-0.1906040268456376,8708835.198319305
0.2926174496644296,-0.1906040268456376,8462889.740270829
0.3087248322147652,-0.1906040268456376,8210565.375565549
0.3248322147651007,-0.1906040268456376,7952857.753852951
0.3409395973154363,-0.1906040268456376,7690757.829055675
0.35704697986577183,-0.1906040268456376,7425245.688197439
0.37315436241610744,-0.1906040268456376,7157284.665193229
0.38926174496644306,-0.1906040268456376,6887815.786439516
-0.4,-0.174496644295302,6832196.92333715
-0.38389261744966446,-0.174496644295302,22718784.62993122
-0.3677852348993289,-0.174496644295302,22992844.403875213
-0.3516778523489933,-0.174496644295302,23265051.720418714
-0.33557046979865773,-0.174496644295302,23534439.919824954
-0.3194630872483222,-0.174496644295302,23800021.46662241
-0.30335570469798656,-0.174496644295302,24060793.724663377
-0.287248322147651,-0.174496644295302,8704129.203820448
-0.27114093959731544,-0.174496644295302,8952245.334863055
-0.2550335570469799,-0.174496644295302,9192515.953491375
-0.2389261744966443,-0.174496644295302,9423941.454984719
-0.22281879194630871,-0.174496644295302,9645539.79268637
-0.20671140939597316,-0.174496644295302,9856353.36150717
-0.1906040268456376,-0.174496644295302,10055455.848621564
-0.174496644295302,-0.174496644295302,10241958.983271144
-0.15838926174496643,-0.174496644295302,10415019.117203604
-0.14228187919463087,-0.174496644295302,10573843.567775132
-0.1261744966442953,-0.174496644295302,10717696.657143086
-0.11006711409395975,-0.174496644295302,10845905.383270271
-0.09395973154362414,-0.174496644295302,10957864.661633978
-0.07785234899328858,-0.174496644295302,11053042.080550354
-0.06174496644295302,-0.174496644295302,11130982.117840264
-0.045637583892617406,-0.174496644295302,11191309.77211672
-0.029530201342281848,-0.174496644295302,11233733.568192873
-0.01342281879194629,-0.174496644295302,11258047.902908865
0.002684563758389269,-0.174496644295302,11264134.704960896
0.018791946308724827,-0.174496644295302,11251964.38998291
0.03489932885906044,-0.174496644295302,11221596.10007084
0.051006711409396,-0.174496644295302,11173177.22503594
0.06711409395973156,-0.174496644295302,11106942.210809756
0.08322147651006717,-0.174496644295302,11023210.668480542
0.09932885906040273,-0.174496644295302,10922384.805302188
0.11543624161073829,-0.174496644295302,10804946.206568427
0.1315436241610739,-0.174496644295302,10671452.004379218
0.1476510067114094,-0.174496644295302,10522530.475942262
0.16375838926174502,-0.174496644295302,10358876.120058551
0.17986577181208052,-0.174496644295302,10181244.26575633
0.19597315436241614,-0.174496644295302,9990445.271593314
0.21208053691275175,-0.174496644295302,9787338.377887066
0.22818791946308725,-0.174496644295302,9572825.27701585
0.24429530201342287,-0.174496644295302,9347843.468929188
0.2604026845637585,-0.174496644295302,9113359.470106544
0.276510067114094,-0.174496644295302,8870361.944404693
0.2926174496644296,-0.174496644295302,8619854.823556501
0.3087248322147652,-0.174496644295302,8362850.483554781
0.3248322147651007,-0.174496644295302,8100363.04081805
0.3409395973154363,-0.174496644295302,7833401.828944183
0.35704697986577183,-0.174496644295302,7562965.113078801
0.37315436241610744,-0.174496644295302,7290034.094531224
0.38926174496644306,-0.174496644295302,7015567.253344513
-0.4,-0.15838926174496643,6947641.724135213
-0.38389261744966446,-0.15838926174496643,22838875.67723701
-0.3677852348993289,-0.15838926174496643,23117566.286088835
-0.3516778523489933,-0.15838926174496643,23394373.1362504
-0.33557046979865773,-0.15838926174496643,23668313.234169923
-0.3194630872483222,-0.15838926174496643,23938382.357819997
-0.30335570469798656,-0.15838926174496643,24203560.929338314
-0.287248322147651,-0.15838926174496643,8851204.364757825
-0.27114093959731544,-0.15838926174496643,9103512.956533695
-0.2550335570469799,-0.15838926174496643,9347843.468929188
-0.2389261744966443,-0.15838926174496643,9583179.406731565
-0.22281879194630871,-0.15838926174496643,9808522.129473666
-0.20671140939597316,-0.15838926174496643,10022897.851249238
-0.1906040268456376,-0.15838926174496643,10225364.607166365
-0.174496644295302,-0.15838926174496643,10415019.117203604
-0.15838926174496643,-0.15838926174496643,10591003.477839727
-0.14228187919463087,-0.15838926174496643,10752511.61233662
-0.1261744966442953,-0.15838926174496643,10898795.411977218
-0.11006711409395975,-0.15838926174496643,11029170.502893712
-0.09395973154362414,-0.15838926174496643,11143021.576346645
-0.07785234899328858,-0.15838926174496643,11239807.224400815
-0.06174496644295302,-0.15838926174496643,11319064.227840863
-0.045637583892617406,-0.15838926174496643,11380411.248817183
-0.029530201342281848,-0.15838926174496643,11423551.887036802
-0.01342281879194629,-0.15838926174496643,11448277.065228082
0.002684563758389269,-0.15838926174496643,11454466.717016196
0.018791946308724827,-0.15838926174496643,11442090.758142978
0.03489932885906044,-0.15838926174496643,11411209.33003849
0.051006711409396,-0.15838926174496643,11361972.312984852
0.06711409395973156,-0.15838926174496643,11294618.114386644
0.08322147651006717,-0.15838926174496643,11209471.745855378
0.09932885906040273,-0.15838926174496643,11106942.210809756
0.11543624161073829,-0.15838926174496643,10987519.23197265
0.1315436241610739,-0.15838926174496643,10851769.355400462
0.1476510067114094,-0.15838926174496643,10700331.474408412
0.16375838926174502,-0.15838926174496643,10533911.822862599
0.17986577181208052,-0.15838926174496643,10353278.492715139
0.19597315436241614,-0.15838926174496643,10159255.535290996
0.21208053691275175,-0.15838926174496643,9952716.709638447
0.22818791946308725,-0.15838926174496643,9734578.944186198
0.24429530201342287,-0.15838926174496643,9505795.579980882
0.2604026845637585,-0.15838926174496643,9267349.464896346
0.276510067114094,-0.15838926174496643,9020245.968411768
0.2926174496644296,-0.15838926174496643,8765505.985866332
0.3087248322147652,-0.15838926174496643,8504158.99954328
0.3248322147651007,-0.15838926174496643,8237236.261559828
0.3409395973154363,-0.15838926174496643,7965764.160396412
0.35704697986577183,-0.15838926174496643,7690757.8290556725
0.37315436241610744,-0.15838926174496643,7413215.048373397
0.38926174496644306,-0.15838926174496643,7134110.493993988
-0.4,-0.14228187919463087,7053590.197890859
-0.38389261744966446,-0.14228187919463087,22949088.20379351
-0.3677852348993289,-0.14228187919463087,23232028.721582823
-0.3516778523489933,-0.14228187919463087,23513056.75419222
-0.33557046979865773,-0.14228187919463087,23791174.31785155
-0.3194630872483222,-0.14228187919463087,24065361.876590155
-0.30335570469798656,-0.14228187919463087,24334584.304432765
-0.287248322147651,-0.14228187919463087,8986181.329687908
-0.27114093959731544,-0.14228187919463087,9242337.516270118
-0.2550335570469799,-0.14228187919463087,9490393.961278157
-0.2389261744966443,-0.14228187919463087,9729318.668395368
-0.22281879194630871,-0.14228187919463087,9958097.768327663
-0.20671140939597316,-0.14228187919463087,10175742.625362972
-0.1906040268456376,-0.14228187919463087,10381296.910059996
-0.174496644295302,-0.14228187919463087,10573843.56777513
-0.15838926174496643,-0.14228187919463087,10752511.612336617
-0.14228187919463087,-0.14228187919463087,10916482.674691413
-0.1261744966442953,-0.14228187919463087,11064997.237794273
-0.11006711409395975,-0.14228187919463087,11197360.491377585
-0.09395973154362414,-0.14228187919463087,11312947.743514841
-0.07785234899328858,-0.14228187919463087,11411209.33003849
-0.06174496644295302,-0.14228187919463087,11491674.96784432
-0.045637583892617406,-0.14228187919463087,11553957.503848612
-0.029530201342281848,-0.14228187919463087,11597756.01778458
-0.01342281879194629,-0.14228187919463087,11622858.244044358
0.002684563758389269,-0.14228187919463087,11629142.285293825
0.018791946308724827,-0.14228187919463087,11616577.598503144
0.03489932885906044,-0.14228187919463087,11585225.242232673
0.051006711409396,-0.14228187919463087,11535237.382372765
0.06711409395973156,-0.14228187919463087,11466856.061935829
0.08322147651006717,-0.14228187919463087,11380411.248817189
0.09932885906040273,-0.14228187919463087,11276318.183557391
0.11543624161073829,-0.14228187919463087,11155074.056934956
0.1315436241610739,-0.14228187919463087,11017254.054583922
0.1476510067114094,-0.14228187919463087,10863506.812660929
0.16375838926174502,-0.14228187919463087,10694549.334787233
0.17986577181208052,-0.14228187919463087,10511161.425978635
0.19597315436241614,-0.14228187919463087,10314179.703979567
0.21208053691275175,-0.14228187919463087,10104491.252278632
0.22818791946308725,-0.14228187919463087,9883026.982058898
0.24429530201342287,-0.14228187919463087,9650754.772397716
0.2604026845637585,-0.14228187919463087,9408672.459165769
0.276510067114094,-0.14228187919463087,9157800.743283624
0.2926174496644296,-0.14228187919463087,8899176.088294376
0.3087248322147652,-0.14228187919463087,8633843.675632289
0.3248322147651007,-0.14228187919463087,8362850.483554781
0.3409395973154363,-0.14228187919463087,8087238.552514185
0.35704697986577183,-0.14228187919463087,7808038.495843965
0.37315436241610744,-0.14228187919463087,7526263.310097819
0.38926174496644306,-0.14228187919463087,7242902.534294091
-0.4,-0.1261744966442953,7149551.589280691
-0.38389261744966446,-0.1261744966442953,23048911.70310453
-0.3677852348993289,-0.1261744966442953,23335701.518202856
-0.3516778523489933,-0.1261744966442953,23620552.829493336
-0.33557046979865773,-0.1261744966442953,23902454.076019123
-0.3194630872483222,-0.1261744966442953,24180371.851413384
-0.30335570469798656,-0.1261744966442953,24453256.947208665
-0.287248322147651,-0.1261744966442953,9108434.882770143
-0.27114093959731544,-0.1261744966442953,9368075.976100253
-0.2550335570469799,-0.1261744966442953,9619507.133976258
-0.2389261744966443,-0.1261744966442953,9861682.32016712
-0.22281879194630871,-0.1261744966442953,10093573.872075573
-0.20671140939597316,-0.1261744966442953,10314179.703979565
-0.1906040268456376,-0.1261744966442953,10522530.475942262
-0.174496644295302,-0.1261744966442953,10717696.657143086
-0.15838926174496643,-0.1261744966442953,10898795.411977215
-0.14228187919463087,-0.1261744966442953,11064997.237794274
-0.1261744966442953,-0.1261744966442953,11215532.284610698
-0.11006711409395975,-0.1261744966442953,11349696.28953147
-0.09395973154362414,-0.1261744966442953,11466856.06193583
-0.07785234899328858,-0.1261744966442953,11566454.45968588
-0.06174496644295302,-0.1261744966442953,11648014.801656015
-0.045637583892617406,-0.1261744966442953,11711144.66769318
-0.029530201342281848,-0.1261744966442953,11755539.04362569
-0.01342281879194629,-0.1261744966442953,11780982.77605343
0.002684563758389269,-0.1261744966442953,11787352.309275772
0.018791946308724827,-0.1261744966442953,11774616.684736656
0.03489932885906044,-0.1261744966442953,11742837.791674756
0.051006711409396,-0.1261744966442953,11692169.866139045
0.06711409395973156,-0.1261744966442953,11622858.244044356
0.08322147651006717,-0.1261744966442953,11535237.382372769
0.09932885906040273,-0.1261744966442953,11429728.170853248
0.11543624161073829,-0.1261744966442953,11306834.56435431
0.1315436241610739,-0.1261744966442953,11167139.573690103
0.1476510067114094,-0.1261744966442953,11011300.659463596
0.16375838926174502,-0.1261744966442953,10840044.579855517
0.17986577181208052,-0.1261744966442953,10654161.74883006
0.19597315436241614,-0.1261744966442953,10454500.165995434
0.21208053691275175,-0.1261744966442953,10241958.983271139
0.22818791946308725,-0.1261744966442953,10017481.776530117
0.24429530201342287,-0.1261744966442953,9782049.592473634
0.2604026845637585,-0.1261744966442953,9536673.842146978
0.276510067114094,-0.1261744966442953,9282389.112715565
0.2926174496644296,-0.1261744966442953,9020245.968411768
0.3087248322147652,-0.1261744966442953,8751303.809962705
0.3248322147651007,-0.1261744966442953,8476623.859363744
0.3409395973154363,-0.1261744966442953,8197262.333628209
0.35704697986577183,-0.1261744966442953,7914263.867188986
0.37315436241610744,-0.1261744966442953,7628655.238029668
0.38926174496644306,-0.1261744966442953,7341439.447467702
-0.4,-0.11006711409395975,7235076.95270207
-0.38389261744966446,-0.11006711409395975,23137879.16108861
-0.3677852348993289,-0.11006711409395975,23428099.65332179
-0.3516778523489933,-0.11006711409395975,23716358.452706456
-0.33557046979865773,-0.11006711409395975,24001631.897650138
-0.3194630872483222,-0.11006711409395975,24282874.21982821
-0.30335570469798656,-0.11006711409395975,24559023.659785323
-0.287248322147651,-0.11006711409395975,9217393.073199434
-0.27114093959731544,-0.11006711409395975,9480140.081437478
-0.2550335570469799,-0.11006711409395975,9734578.944186198
-0.2389261744966443,-0.11006711409395975,9979651.112174025
-0.22281879194630871,-0.11006711409395975,10214316.629554808
-0.20671140939597316,-0.11006711409395975,10437561.42331688
-0.1906040268456376,-0.11006711409395975,10648404.557949979
-0.174496644295302,-0.11006711409395975,10845905.38327027
-0.15838926174496643,-0.11006711409395975,11029170.502893709
-0.14228187919463087,-0.11006711409395975,11197360.491377583
-0.1261744966442953,-0.11006711409395975,11349696.289531467
-0.11006711409395975,-0.11006711409395975,11485465.209828485
-0.09395973154362414,-0.11006711409395975,11604026.487206709
-0.07785234899328858,-0.11006711409395975,11704816.314804824
-0.06174496644295302,-0.11006711409395975,11787352.309275772
-0.045637583892617406,-0.11006711409395975,11851237.356203394
-0.029530201342281848,-0.11006711409395975,11896162.792732934
-0.01342281879194629,-0.11006711409395975,11921910.891726257
0.002684563758389269,-0.11006711409395975,11928356.619467493
0.018791946308724827,-0.11006711409395975,11915468.647063829
0.03489932885906044,-0.11006711409395975,11883309.604094021
0.051006711409396,-0.11006711409395975,11832035.571631024
0.06711409395973156,-0.11006711409395975,11761894.820381178
0.08322147651006717,-0.11006711409395975,11673225.808214532
0.09932885906040273,-0.11006711409395975,11566454.45968588
0.11543624161073829,-0.11006711409395975,11442090.758142978
0.1315436241610739,-0.11006711409395975,11300724.68857326
0.1476510067114094,-0.11006711409395975,11143021.576346641
0.16375838926174502,-0.11006711409395975,10969716.873371951
0.17986577181208052,-0.11006711409395975,10781610.448813569
0.19597315436241614,-0.11006711409395975,10579560.446338916
0.21208053691275175,-0.11006711409395975,10364476.773828022
0.22818791946308725,-0.11006711409395975,10137314.29452877
0.24429530201342287,-0.11006711409395975,9899065.790756138
0.2604026845637585,-0.11006711409395975,9650754.772397716
0.276510067114094,-0.11006711409395975,9393428.202701839
0.2926174496644296,-0.11006711409395975,9128149.213106902
0.3087248322147652,-0.11006711409395975,8855989.877251193
0.3248322147651007,-0.11006711409395975,8578024.11182788
0.3409395973154363,-0.11006711409395975,8295320.768676788
0.35704697986577183,-0.11006711409395975,8008936.978502547
0.37315436241610744,-0.11006711409395975,7719911.801955592
0.38926174496644306,-0.11006711409395975,7429260.238595652
-0.4,-0.09395973154362414,7309762.648907745
-0.38389261744966446,-0.09395973154362414,23215570.693440862
-0.3677852348993289,-0.09395973154362414,23508787.05146197
-0.3516778523489933,-0.09395973154362414,23800021.46662241
-0.33557046979865773,-0.09395973154362414,24088239.710354537
-0.3194630872483222,-0.09395973154362414,24372385.21915684
-0.30335570469798656,-0.09395973154362414,24651385.273325086
-0.287248322147651,-0.09395973154362414,9312541.66987278
-0.27114093959731544,-0.09395973154362414,9578000.94273005
-0.2550335570469799,-0.09395973154362414,9835066.307412393
-0.2389261744966443,-0.09395973154362414,10082668.287537182
-0.22281879194630871,-0.09395973154362414,10319756.192082003
-0.20671140939597316,-0.09395973154362414,10545305.480040252
-0.1906040268456376,-0.09395973154362414,10758325.08997599
-0.174496644295302,-0.09395973154362414,10957864.661633978
-0.15838926174496643,-0.09395973154362414,11143021.576346641
-0.14228187919463087,-0.09395973154362414,11312947.743514841
-0.1261744966442953,-0.09395973154362414,11466856.061935829
-0.11006711409395975,-0.09395973154362414,11604026.487206709
-0.09395973154362414,-0.09395973154362414,11723811.639825223
-0.07785234899328858,-0.09395973154362414,11825641.892907936
-0.06174496644295302,-0.09395973154362414,11909029.88359805
-0.045637583892617406,-0.09395973154362414,11973574.398177242
-0.029530201342281848,-0.09395973154362414,12018963.587549563
-0.01342281879194629,-0.09395973154362414,12044977.477039913
0.002684563758389269,-0.09395973154362414,12051489.742243994
0.018791946308724827,-0.09395973154362414,12038468.7308695
0.03489932885906044,-0.09395973154362414,12005977.719002994
0.051006711409396,-0.09395973154362414,11954174.398899132
0.06711409395973156,-0.09395973154362414,11883309.604094017
0.08322147651006717,-0.09395973154362414,11793725.286264582
0.09932885906040273,-0.09395973154362414,11685851.766666872
0.11543624161073829,-0.09395973154362414,11560204.29306554
0.1315436241610739,-0.09395973154362414,11417378.940699706
0.1476510067114094,-0.09395973154362414,11258047.90290886
0.16375838926174502,-0.09395973154362414,11082954.22346827
0.17986577181208052,-0.09395973154362414,10892906.02837023
0.19597315436241614,-0.09395973154362414,10688770.319661653
0.21208053691275175,-0.09395973154362414,10471466.397949684
0.22818791946308725,-0.09395973154362414,10241958.983271144
0.24429530201342287,-0.09395973154362414,10001251.106157972
0.2604026845637585,-0.09395973154362414,9750376.841906954
0.276510067114094,-0.09395973154362414,9490393.961278157
0.2926174496644296,-0.09395973154362414,9222376.570121475
0.3087248322147652,-0.09395973154362414,8947407.808794532
0.3248322147651007,-0.09395973154362414,8666572.679735186
0.3409395973154363,-0.09395973154362414,8380951.068244869
0.35704697986577183,-0.09395973154362414,8091611.017495795
0.37315436241610744,-0.09395973154362414,7799602.314073798
0.38926174496644306,-0.09395973154362414,7505950.435098045
-0.4,-0.07785234899328858,7373253.51718341
-0.38389261744966446,-0.07785234899328858,23281616.845479496
-0.3677852348993289,-0.07785234899328858,23577380.0113872
-0.3516778523489933,-0.07785234899328858,23871144.01974764
-0.33557046979865773,-0.07785234899328858,24161865.658928618
-0.3194630872483222,-0.07785234899328858,24448479.188368116
-0.30335570469798656,-0.07785234899328858,24729902.57097244
-0.287248322147651,-0.07785234899328858,9393428.202701842
-0.27114093959731544,-0.07785234899328858,9661193.191973593
-0.2550335570469799,-0.07785234899328858,9920491.365570698
-0.2389261744966443,-0.07785234899328858,10170243.957891801
-0.22281879194630871,-0.07785234899328858,10409391.151860947
-0.20671140939597316,-0.07785234899328858,10636899.507550834
-0.1906040268456376,-0.07785234899328858,10851769.355400465
-0.174496644295302,-0.07785234899328858,11053042.080550354
-0.15838926174496643,-0.07785234899328858,11239807.22440081
-0.14228187919463087,-0.07785234899328858,11411209.330038492
-0.1261744966442953,-0.07785234899328858,11566454.459685879
-0.11006711409395975,-0.07785234899328858,11704816.314804826
-0.09395973154362414,-0.07785234899328858,11825641.892907938
-0.07785234899328858,-0.07785234899328858,11928356.619467493
-0.06174496644295302,-0.07785234899328858,12012468.898508262
-0.045637583892617406,-0.07785234899328858,12077574.031464536
-0.029530201342281848,-0.07785234899328858,12123357.460592918
-0.01342281879194629,-0.07785234899328858,12149597.300570348
0.002684563758389269,-0.07785234899328858,12156166.129768653
0.018791946308724827,-0.07785234899328858,12143032.020971207
0.03489932885906044,-0.07785234899328858,12110258.79986568
0.051006711409396,-0.07785234899328858,12058005.528384335
0.06711409395973156,-0.07785234899328858,11986525.218743999
0.08322147651006717,-0.07785234899328858,11896162.792732934
0.09932885906040273,-0.07785234899328858,11787352.309275772
0.11543624161073829,-0.07785234899328858,11660613.491457295
0.1315436241610739,-0.07785234899328858,11516547.59188507
0.1476510067114094,-0.07785234899328858,11355832.642410835
0.16375838926174502,-0.07785234899328858,11179218.14071223
0.17986577181208052,-0.07785234899328858,10987519.231972646
0.19597315436241614,-0.07785234899328858,10781610.448813573
0.21208053691275175,-0.07785234899328858,10562419.076669645
0.22818791946308725,-0.07785234899328858,10330918.21490759
0.24429530201342287,-0.07785234899328858,10088119.606145151
0.2604026845637585,-0.07785234899328858,9835066.307412392
0.276510067114094,-0.07785234899328858,9572825.277015846
0.2926174496644296,-0.07785234899328858,9302479.950234598
0.3087248322147652,-0.07785234899328858,9025122.875327058
0.3248322147651007,-0.07785234899328858,8741848.478805454
0.3409395973154363,-0.07785234899328858,8453746.025599366
0.35704697986577183,-0.07785234899328858,8161892.835651206
0.37315436241610744,-0.07785234899328858,7867347.81374463
0.38926174496644306,-0.07785234899328858,7571145.344050347
-0.4,-0.06174496644295302,7425245.68819744
-0.38389261744966446,-0.06174496644295302,23335701.518202856
-0.3677852348993289,-0.06174496644295302,23633550.24499161
-0.3516778523489933,-0.06174496644295302,23929385.717262097
-0.33557046979865773,-0.06174496644295302,24222157.36722143
-0.3194630872483222,-0.06174496644295302,24510791.939285167
-0.30335570469798656,-0.06174496644295302,24794199.766422912
-0.287248322147651,-0.06174496644295302,9459665.54614659
-0.27114093959731544,-0.06174496644295302,9729318.668395372
-0.2550335570469799,-0.06174496644295302,9990445.27159331
-0.2389261744966443,-0.06174496644295302,10241958.98327114
-0.22281879194630871,-0.06174496644295302,10482792.51309967
-0.20671140939597316,-0.06174496644295302,10711905.133895675
-0.1906040268456376,-0.06174496644295302,10928290.12697246
-0.174496644295302,-0.06174496644295302,11130982.117840262
-0.15838926174496643,-0.06174496644295302,11319064.227840863
-0.14228187919463087,-0.06174496644295302,11491674.96784432
-0.1261744966442953,-0.06174496644295302,11648014.801656011
-0.11006711409395975,-0.06174496644295302,11787352.309275772
-0.09395973154362414,-0.06174496644295302,11909029.883598052
-0.07785234899328858,-0.06174496644295302,12012468.898508262
-0.06174496644295302,-0.06174496644295302,12097174.29156391
-0.045637583892617406,-0.06174496644295302,12162738.510485241
-0.029530201342281848,-0.06174496644295302,12208844.77943885
-0.01342281879194629,-0.06174496644295302,12235269.64848714
0.002684563758389269,-0.06174496644295302,12241884.797493955
0.018791946308724827,-0.06174496644295302,12228658.074109323
0.03489932885906044,-0.06174496644295302,12195653.754084924
0.051006711409396,-0.06174496644295302,12143032.020971201
0.06711409395973156,-0.06174496644295302,12071047.671089428
0.08322147651006717,-0.06174496644295302,11980048.058428608
0.09932885906040273,-0.06174496644295302,11870470.302660676
0.11543624161073829,-0.06174496644295302,11742837.791674757
0.1315436241610739,-0.06174496644295302,11597756.017784577
0.1476510067114094,-0.06174496644295302,11435907.793953499
0.16375838926174502,-0.06174496644295302,11258047.90290886
0.17986577181208052,-0.06174496644295302,11064997.237794273
0.19597315436241614,-0.06174496644295302,10857636.497959308
0.21208053691275175,-0.06174496644295302,10636899.507550832
0.22818791946308725,-0.06174496644295302,10403766.227702707
0.24429530201342287,-0.06174496644295302,10159255.535290992
0.2604026845637585,-0.06174496644295302,9904417.842416257
0.276510067114094,-0.06174496644295302,9640327.630994333
0.2926174496644296,-0.06174496644295302,9368075.97610025
0.3087248322147652,-0.06174496644295302,9088763.130048135
0.3248322147651007,-0.06174496644295302,8803491.236650355
0.3409395973154363,-0.06174496644295302,8513357.24173995
0.35704697986577183,-0.06174496644295302,8219446.061933253
0.37315436241610744,-0.06174496644295302,7922824.068834162
0.38926174496644306,-0.06174496644295302,7624532.940527609
-0.4,-0.045637583892617406,7465489.006356881
-0.38389261744966446,-0.045637583892617406,23377564.4881367
-0.3677852348993289,-0.045637583892617406,23677027.49431484
-0.3516778523489933,-0.045637583892617406,23974466.33454557
-0.33557046979865773,-0.045637583892617406,24268824.747172713
-0.3194630872483222,-0.045637583892617406,24559023.659785323
-0.30335570469798656,-0.045637583892617406,24843967.499579802
-0.287248322147651,-0.045637583892617406,9510935.005265044
-0.27114093959731544,-0.045637583892617406,9782049.592473643
-0.2550335570469799,-0.045637583892617406,10044591.448636087
-0.2389261744966443,-0.045637583892617406,10297468.313365754
-0.22281879194630871,-0.045637583892617406,10539607.111837415
-0.20671140939597316,-0.045637583892617406,10769961.47633864
-0.1906040268456376,-0.045637583892617406,10987519.23197265
-0.174496644295302,-0.045637583892617406,11191309.77211672
-0.15838926174496643,-0.045637583892617406,11380411.248817183
-0.14228187919463087,-0.045637583892617406,11553957.503848616
-0.1261744966442953,-0.045637583892617406,11711144.66769318
-0.11006711409395975,-0.045637583892617406,11851237.356203398
-0.09395973154362414,-0.045637583892617406,11973574.398177247
-0.07785234899328858,-0.045637583892617406,12077574.031464536
-0.06174496644295302,-0.045637583892617406,12162738.510485241
-0.045637583892617406,-0.045637583892617406,12228658.074109323
-0.029530201342281848,-0.045637583892617406,12275014.229642928
-0.01342281879194629,-0.045637583892617406,12301582.316095341
0.002684563758389269,-0.045637583892617406,12308233.31786142
0.018791946308724827,-0.045637583892617406,12294934.908332016
0.03489932885906044,-0.045637583892617406,12261751.711620282
0.051006711409396,-0.045637583892617406,12208844.779438844
0.06711409395973156,-0.045637583892617406,12136470.289053116
0.08322147651006717,-0.045637583892617406,12044977.477039913
0.09932885906040273,-0.045637583892617406,11934805.8321707
0.11543624161073829,-0.045637583892617406,11806481.578990273
0.1315436241610739,-0.045637583892617406,11660613.491457293
0.1476510067114094,-0.045637583892617406,11497888.083242195
0.16375838926174502,-0.045637583892617406,11319064.227840863
0.17986577181208052,-0.045637583892617406,11124967.267470423
0.19597315436241614,-0.045637583892617406,10916482.674691413
0.21208053691275175,-0.045637583892617406,10694549.334787233
0.22818791946308725,-0.045637583892617406,10460152.520081345
0.24429530201342287,-0.045637583892617406,10214316.629554804
0.2604026845637585,-0.045637583892617406,9958097.76832766
0.276510067114094,-0.045637583892617406,9692576.241788726
0.2926174496644296,-0.045637583892617406,9418849.038417542
0.3087248322147652,-0.045637583892617406,9138022.373671511
0.3248322147651007,-0.045637583892617406,8851204.364757823
0.3409395973154363,-0.045637583892617406,8559497.902732342
0.35704697986577183,-0.045637583892617406,8263993.784238326
0.37315436241610744,-0.045637583892617406,7965764.16039641
0.38926174496644306,-0.045637583892617406,7665856.354974424
-0.4,-0.029530201342281848,7493789.034652366
-0.38389261744966446,-0.029530201342281848,23407003.49286705
-0.3677852348993289,-0.029530201342281848,23707601.697495155
-0.3516778523489933,-0.029530201342281848,24006168.063007563
-0.33557046979865773,-0.029530201342281848,24301642.323692247
-0.3194630872483222,-0.029530201342281848,24592941.316611893
-0.30335570469798656,-0.029530201342281848,24878965.31588714
-0.287248322147651,-0.029530201342281848,9546988.869859355
-0.27114093959731544,-0.029530201342281848,9819131.19289112
-0.2550335570469799,-0.029530201342281848,10082668.287537185
-0.2389261744966443,-0.029530201342281848,10336503.75289181
-0.22281879194630871,-0.029530201342281848,10579560.44633892
-0.20671140939597316,-0.029530201342281848,10810788.033616014
-0.1906040268456376,-0.029530201342281848,11029170.502893714
-0.174496644295302,-0.029530201342281848,11233733.568192868
-0.15838926174496643,-0.029530201342281848,11423551.8870368
-0.14228187919463087,-0.029530201342281848,11597756.01778458
-0.1261744966442953,-0.029530201342281848,11755539.043625686
-0.11006711409395975,-0.029530201342281848,11896162.792732934
-0.09395973154362414,-0.029530201342281848,12018963.587549563
-0.07785234899328858,-0.029530201342281848,12123357.460592916
-0.06174496644295302,-0.029530201342281848,12208844.77943885
-0.045637583892617406,-0.029530201342281848,12275014.229642924
-0.029530201342281848,-0.029530201342281848,12321546.11117548
-0.01342281879194629,-0.029530201342281848,12348214.911405344
0.002684563758389269,-0.029530201342281848,12354891.125657573
0.018791946308724827,-0.029530201342281848,12341542.304779947
0.03489932885906044,-0.029530201342281848,12308233.31786142
0.051006711409396,-0.029530201342281848,12255125.827126287
0.06711409395973156,-0.029530201342281848,12182476.980951669
0.08322147651006717,-0.029530201342281848,12090637.339793503
0.09932885906040273,-0.029530201342281848,11980048.058428608
0.11543624161073829,-0.029530201342281848,11851237.356203398
0.1315436241610739,-0.029530201342281848,11704816.314804824
0.1476510067114094,-0.029530201342281848,11541474.050325794
0.16375838926174502,-0.029530201342281848,11361972.312984856
0.17986577181208052,-0.029530201342281848,11167139.573690105
0.19597315436241614,-0.029530201342281848,10957864.661633978
0.21208053691275175,-0.029530201342281848,10735090.021207666
0.22818791946308725,-0.029530201342281848,10499804.659685504
0.24429530201342287,-0.029530201342281848,10253036.859319964
0.2604026845637585,-0.029530201342281848,9995846.72869354
0.276510067114094,-0.029530201342281848,9729318.668395368
0.2926174496644296,-0.029530201342281848,9454553.825347256
0.3087248322147652,-0.029530201342281848,9172662.608426323
0.3248322147651007,-0.029530201342281848,8884757.335468577
0.3409395973154363,-0.029530201342281848,8591945.07834752
0.35704697986577183,-0.029530201342281848,8295320.768676788
0.37315436241610744,-0.029530201342281848,7995960.621866304
0.38926174496644306,-0.029530201342281848,7694915.931858156
-0.4,-0.01342281879194629,7510008.619510198
-0.38389261744966446,-0.01342281879194629,23423875.858872075
-0.3677852348993289,-0.01342281879194629,23725124.679372277
-0.3516778523489933,-0.01342281879194629,24024337.26303664
-0.33557046979865773,-0.01342281879194629,24320451.049310096
-0.3194630872483222,-0.01342281879194629,24612380.53085342
-0.30335570469798656,-0.01342281879194629,24899023.601536494
-0.287248322147651,-0.01342281879194629,9567652.40807686
-0.27114093959731544,-0.01342281879194629,9840383.756964764
-0.2550335570469799,-0.01342281879194629,10104491.252278635
-0.2389261744966443,-0.01342281879194629,10358876.120058551
-0.22281879194630871,-0.01342281879194629,10602458.886316944
-0.20671140939597316,-0.01342281879194629,10834186.943443934
-0.1906040268456376,-0.01342281879194629,11053042.080550354
-0.174496644295302,-0.01342281879194629,11258047.902908863
-0.15838926174496643,-0.01342281879194629,11448277.06522808
-0.14228187919463087,-0.01342281879194629,11622858.24404436
-0.1261744966442953,-0.01342281879194629,11780982.776053429
-0.11006711409395975,-0.01342281879194629,11921910.891726257
-0.09395973154362414,-0.01342281879194629,12044977.477039916
-0.07785234899328858,-0.01342281879194629,12149597.300570348
-0.06174496644295302,-0.01342281879194629,12235269.64848714
-0.045637583892617406,-0.01342281879194629,12301582.316095341
-0.029530201342281848,-0.01342281879194629,12348214.911405345
-0.01342281879194629,-0.01342281879194629,12374941.433685616
0.002684563758389269,-0.01342281879194629,12381632.097960804
0.018791946308724827,-0.01342281879194629,12368254.384845622
0.03489932885906044,-0.01342281879194629,12334873.303831926
0.051006711409396,-0.01342281879194629,12281650.867046325
0.06711409395973156,-0.01342281879194629,12208844.779438848
0.08322147651006717,-0.01342281879194629,12116806.360219786
0.09932885906040273,-0.01342281879194629,12005977.719002996
0.11543624161073829,-0.01342281879194629,11876888.218414808
0.1315436241610739,-0.01342281879194629,11730150.262769656
0.1476510067114094,-0.01342281879194629,11566454.45968588
0.16375838926174502,-0.01342281879194629,11386564.20811703
0.17986577181208052,-0.01342281879194629,11191309.772116717
0.19597315436241614,-0.01342281879194629,10981581.904662592
0.21208053691275175,-0.01342281879194629,10758325.089975988
0.22818791946308725,-0.01342281879194629,10522530.475942263
0.24429530201342287,-0.01342281879194629,10275228.570431827
0.2604026845637585,-0.01342281879194629,10017481.776530117
0.276510067114094,-0.01342281879194629,9750376.841906954
0.2926174496644296,-0.01342281879194629,9475017.296810633
0.3087248322147652,-0.01342281879194629,9192515.953491375
0.3248322147651007,-0.01342281879194629,8903987.537290048
0.3409395973154363,-0.01342281879194629,8610541.51623064
0.35704697986577183,-0.01342281879194629,8313275.191800834
0.37315436241610744,-0.01342281879194629,8013267.108775201
0.38926174496644306,-0.01342281879194629,7711570.83652034
-0.4,0.002684563758389269,7514068.998029658
-0.38389261744966446,0.002684563758389269,23428099.653321795
-0.3677852348993289,0.002684563758389269,23729511.34770161
-0.3516778523489933,0.002684563758389269,24028885.704329096
-0.33557046979865773,0.002684563758389269,24325159.588162754
-0.3194630872483222,0.002684563758389269,24617246.904970475
-0.30335570469798656,0.002684563758389269,24904044.952754896
-0.287248322147651,0.002684563758389269,9572825.27701585
-0.27114093959731544,0.002684563758389269,9845704.081461623
-0.2550335570469799,0.002684563758389269,10109954.369740875
-0.2389261744966443,0.002684563758389269,10364476.773828024
-0.22281879194630871,0.002684563758389269,10608191.236104613
-0.20671140939597316,0.002684563758389269,10840044.57985552
-0.1906040268456376,0.002684563758389269,11059018.043683335
-0.174496644295302,0.002684563758389269,11264134.704960896
-0.15838926174496643,0.002684563758389269,11454466.71701619
-0.14228187919463087,0.002684563758389269,11629142.285293825
-0.1261744966442953,0.002684563758389269,11787352.309275767
-0.11006711409395975,0.002684563758389269,11928356.619467493
-0.09395973154362414,0.002684563758389269,12051489.742243994
-0.07785234899328858,0.002684563758389269,12156166.12976865
-0.06174496644295302,0.002684563758389269,12241884.797493953
-0.045637583892617406,0.002684563758389269,12308233.31786142
-0.029530201342281848,0.002684563758389269,12354891.125657573
-0.01342281879194629,0.002684563758389269,12381632.097960804
0.002684563758389269,0.002684563758389269,12388326.379625916
0.018791946308724827,0.002684563758389269,12374941.433685616
0.03489932885906044,0.002684563758389269,12341542.304779943
0.051006711409396,0.002684563758389269,12288291.092629354
0.06711409395973156,0.002684563758389269,12215445.641515234
0.08322147651006717,0.002684563758389269,12123357.460592918
0.09932885906040273,0.002684563758389269,12012468.898508262
0.11543624161073829,0.002684563758389269,11883309.604094021
0.1315436241610739,0.002684563758389269,11736492.312768541
0.1476510067114094,0.002684563758389269,11572708.005535671
0.16375838926174502,0.002684563758389269,11392720.494089989
0.17986577181208052,0.002684563758389269,11197360.491377583
0.19597315436241614,0.002684563758389269,10987519.23197265
0.21208053691275175,0.002684563758389269,10764141.710743539
0.22818791946308725,0.002684563758389269,10528219.611451894
0.24429530201342287,0.002684563758389269,10280783.99912488
0.2604026845637585,0.002684563758389269,10022897.851249237
0.276510067114094,0.002684563758389269,9755648.50305827
0.2926174496644296,0.002684563758389269,9480140.081437474
0.3087248322147652,0.002684563758389269,9197486.000292702
0.3248322147651007,0.002684563758389269,8908801.587654786
0.3409395973154363,0.002684563758389269,8615196.911395244
0.35704697986577183,0.002684563758389269,8317769.866271308
0.37315436241610744,0.002684563758389269,8017599.580186038
0.38926174496644306,0.002684563758389269,7715740.1921312725
-0.4,0.018791946308724827,7505950.435098049
-0.38389261744966446,0.018791946308724827,23419654.346834756
-0.3677852348993289,0.018791946308724827,23720740.38146753
-0.3516778523489933,0.018791946308724827,24019791.279586047
-0.33557046979865773,0.018791946308724827,24315745.054811236
-0.3194630872483222,0.018791946308724827,24607516.786379635
-0.30335570469798656,0.018791946308724827,24894004.96370636
-0.287248322147651,0.018791946308724827,9562482.334401784
-0.27114093959731544,0.018791946308724827,9835066.307412395
-0.2550335570469799,0.018791946308724827,10099031.086921943
-0.2389261744966443,0.018791946308724827,10353278.492715143
-0.22281879194630871,0.018791946308724827,10596729.63411993
-0.20671140939597316,0.018791946308724827,10828332.472324157
-0.1906040268456376,0.018791946308724827,11047069.346649412
-0.174496644295302,0.018791946308724827,11251964.38998291
-0.15838926174496643,0.018791946308724827,11442090.758142974
-0.14228187919463087,0.018791946308724827,11616577.598503144
-0.1261744966442953,0.018791946308724827,11774616.684736652
-0.11006711409395975,0.018791946308724827,11915468.647063829
-0.09395973154362414,0.018791946308724827,12038468.730869502
-0.07785234899328858,0.018791946308724827,12143032.020971207
-0.06174496644295302,0.018791946308724827,12228658.074109323
-0.045637583892617406,0.018791946308724827,12294934.908332016
-0.029530201342281848,0.018791946308724827,12341542.304779947
-0.01342281879194629,0.018791946308724827,12368254.38484562
0.002684563758389269,0.018791946308724827,12374941.433685616
0.018791946308724827,0.018791946308724827,12361570.949487148
0.03489932885906044,0.018791946308724827,12328207.906612886
0.051006711409396,0.018791946308724827,12275014.229642924
0.06711409395973156,0.018791946308724827,12202247.48427123
0.08322147651006717,0.018791946308724827,12110258.799865684
0.09932885906040273,0.018791946308724827,11999490.047137307
0.11543624161073829,0.018791946308724827,11870470.30266068
0.1315436241610739,0.018791946308724827,11723811.63982522
0.1476510067114094,0.018791946308724827,11560204.29306554
0.16375838926174502,0.018791946308724827,11380411.248817187
0.17986577181208052,0.018791946308724827,11185262.322483871
0.19597315436241614,0.018791946308724827,10975647.785706928
0.21208053691275175,0.018791946308724827,10752511.61233662
0.22818791946308725,0.018791946308724827,10516844.414671587
0.24429530201342287,0.018791946308724827,10269676.143726552
0.2604026845637585,0.018791946308724827,10012068.628496053
0.276510067114094,0.018791946308724827,9745108.029403916
0.2926174496644296,0.018791946308724827,9469897.280383637
0.3087248322147652,0.018791946308724827,9187548.592354931
0.3248322147651007,0.018791946308724827,8899176.088294381
0.3409395973154363,0.018791946308724827,8605888.63670257
0.35704697986577183,0.018791946308724827,8308782.946118236
0.37315436241610744,0.018791946308724827,8008936.978502547
0.38926174496644306,0.018791946308724827,7707403.733904687
-0.4,0.03489932885906044,7485692.383172323
-0.38389261744966446,0.03489932885906044,23398580.979690306
-0.3677852348993289,0.03489932885906044,23698854.403504975
-0.3516778523489933,0.03489932885906044,23997098.183501024
-0.33557046979865773,0.03489932885906044,24292253.1995287
-0.3194630872483222,0.03489932885906044,24583237.45895221
-0.30335570469798656,0.03489932885906044,24868952.424089134
-0.287248322147651,0.03489932885906044,9536673.842146985
-0.27114093959731544,0.03489932885906044,9808522.12947367
-0.2550335570469799,0.03489932885906044,10071774.485918863
-0.2389261744966443,0.03489932885906044,10325335.69518131
-0.22281879194630871,0.03489932885906044,10568129.778441818
-0.20671140939597316,0.03489932885906044,10799107.536269741
-0.1906040268456376,0.03489932885906044,11017254.054583926
-0.174496644295302,0.03489932885906044,11221596.10007084
-0.15838926174496643,0.03489932885906044,11411209.330038486
-0.14228187919463087,0.03489932885906044,11585225.242232677
-0.1261744966442953,0.03489932885906044,11742837.791674752
-0.11006711409395975,0.03489932885906044,11883309.604094021
-0.09395973154362414,0.03489932885906044,12005977.719002996
-0.07785234899328858,0.03489932885906044,12110258.799865682
-0.06174496644295302,0.03489932885906044,12195653.754084928
-0.045637583892617406,0.03489932885906044,12261751.711620282
-0.029530201342281848,0.03489932885906044,12308233.317861423
-0.01342281879194629,0.03489932885906044,12334873.303831926
0.002684563758389269,0.03489932885906044,12341542.304779947
0.018791946308724827,0.03489932885906044,12328207.906612888
0.03489932885906044,0.03489932885906044,12294934.908332016
0.051006711409396,0.03489932885906044,12241884.797493951
0.06711409395973156,0.03489932885906044,12169314.444640294
0.08322147651006717,0.03489932885906044,12077574.03146454
0.09932885906040273,0.03489932885906044,11967104.23609858
0.11543624161073829,0.03489932885906044,11838432.707175152
0.1315436241610739,0.03489932885906044,11692169.866139049
0.1476510067114094,0.03489932885906044,11529004.084528878
0.16375838926174502,0.03489932885906044,11349696.28953147
0.17986577181208052,0.03489932885906044,11155074.056934956
0.19597315436241614,0.03489932885906044,10946025.255597798
0.21208053691275175,0.03489932885906044,10723491.31164877
0.22818791946308725,0.03489932885906044,10488460.163790986
0.24429530201342287,0.03489932885906044,10241958.983271139
0.2604026845637585,0.03489932885906044,9985046.733279217
0.276510067114094,0.03489932885906044,9718806.642765611
0.2926174496644296,0.03489932885906044,9444338.668919826
0.3087248322147652,0.03489932885906044,9162752.020879623
0.3248322147651007,0.03489932885906044,8875157.81467911
0.3409395973154363,0.03489932885906044,8582661.92605789
0.35704697986577183,0.03489932885906044,8286358.1036126185
0.37315436241610744,0.03489932885906044,7987321.399958132
0.38926174496644306,0.03489932885906044,7686601.973167782
-0.4,0.051006711409396,7453393.162917174
-0.38389261744966446,0.051006711409396,23364981.829613496
-0.3677852348993289,0.051006711409396,23663959.63547379
-0.3516778523489933,0.051006711409396,23960916.55501035
-0.33557046979865773,0.051006711409396,24254798.037958637
-0.3194630872483222,0.051006711409396,24544526.760258146
-0.30335570469798656,0.051006711409396,9217393.07319943
-0.287248322147651,0.051006711409396,9495525.059487753
-0.27114093959731544,0.051006711409396,9766200.377467196
-0.2550335570469799,0.051006711409396,10028316.854235765
-0.2389261744966443,0.051006711409396,10280783.999124883
-0.22281879194630871,0.051006711409396,10522530.475942263
-0.20671140939597316,0.051006711409396,10752511.61233662
-0.1906040268456376,0.051006711409396,10969716.873371953
-0.174496644295302,0.051006711409396,11173177.225035941
-0.15838926174496643,0.051006711409396,11361972.312984852
-0.14228187919463087,0.051006711409396,11535237.382372769
-0.1261744966442953,0.051006711409396,11692169.866139045
-0.11006711409395975,0.051006711409396,11832035.571631027
-0.09395973154362414,0.051006711409396,11954174.39889914
-0.07785234899328858,0.051006711409396,12058005.528384339
-0.06174496644295302,0.051006711409396,12143032.020971201
-0.045637583892617406,0.051006711409396,12208844.779438848
-0.029530201342281848,0.051006711409396,12255125.827126289
-0.01342281879194629,0.051006711409396,12281650.867046326
0.002684563758389269,0.051006711409396,12288291.09262936
0.018791946308724827,0.051006711409396,12275014.229642924
0.03489932885906044,0.051006711409396,12241884.797493953
0.051006711409396,0.051006711409396,12189063.586953523
0.06711409395973156,0.051006711409396,12116806.36021978
0.08322147651006717,0.051006711409396,12025461.788024364
0.09932885906040273,0.051006711409396,11915468.647063827
0.11543624161073829,0.051006711409396,11787352.309275772
0.1315436241610739,0.051006711409396,11641720.56226223
0.1476510067114094,0.051006711409396,11479258.807380458
0.16375838926174502,0.051006711409396,11300724.68857326
0.17986577181208052,0.051006711409396,11106942.210809754
0.19597315436241614,0.051006711409396,10898795.411977222
0.21208053691275175,0.051006711409396,10677221.656144658
0.22818791946308725,0.051006711409396,10443204.619263243
0.24429530201342287,0.051006711409396,10197767.040547373
0.2604026845637585,0.051006711409396,9941963.313979067
0.276510067114094,0.051006711409396,9676871.994598988
0.2926174496644296,0.051006711409396,9403588.293508008
0.3087248322147652,0.051006711409396,9123216.633834999
0.3248322147651007,0.051006711409396,8836863.337377327
0.3409395973154363,0.051006711409396,8545629.508248633
0.35704697986577183,0.051006711409396,8250604.175745735
0.37315436241610744,0.051006711409396,7952857.753852949
0.38926174496644306,0.051006711409396,7653435.8694279175
-0.4,0.06711409395973156,7409209.168316877
-0.38389261744966446,0.06711409395973156,23319019.584895477
-0.3677852348993289,0.06711409395973156,23616225.03909379
-0.3516778523489933,0.06711409395973156,23911421.586858384
-0.33557046979865773,0.06711409395973156,24203560.929338314
-0.3194630872483222,0.06711409395973156,24491572.128890555
-0.30335570469798656,0.06711409395973156,9162752.020879623
-0.287248322147651,0.06711409395973156,9439235.230307294
-0.27114093959731544,0.06711409395973156,9708305.974835876
-0.2550335570469799,0.06711409395973156,9968868.615285732
-0.2389261744966443,0.06711409395973156,10219839.125457922
-0.22281879194630871,0.06711409395973156,10460152.520081347
-0.20671140939597316,0.06711409395973156,10688770.319661653
-0.1906040268456376,0.06711409395973156,10904687.979751887
-0.174496644295302,0.06711409395973156,11106942.210809756
-0.15838926174496643,0.06711409395973156,11294618.114386644
-0.14228187919463087,0.06711409395973156,11466856.061935833
-0.1261744966442953,0.06711409395973156,11622858.244044356
-0.11006711409395975,0.06711409395973156,11761894.820381181
-0.09395973154362414,0.06711409395973156,11883309.604094021
-0.07785234899328858,0.06711409395973156,11986525.218744
-0.06174496644295302,0.06711409395973156,12071047.671089431
-0.045637583892617406,0.06711409395973156,12136470.28905312
-0.029530201342281848,0.06711409395973156,12182476.980951672
-0.01342281879194629,0.06711409395973156,12208844.77943885
0.002684563758389269,0.06711409395973156,12215445.641515234
0.018791946308724827,0.06711409395973156,12202247.484271232
0.03489932885906044,0.06711409395973156,12169314.444640297
0.051006711409396,0.06711409395973156,12116806.36021978
0.06711409395973156,0.06711409395973156,12044977.477039913
0.08322147651006717,0.06711409395973156,11954174.39889914
0.09932885906040273,0.06711409395973156,11844833.30140928
0.11543624161073829,0.06711409395973156,11717476.442083357
0.1315436241610739,0.06711409395973156,11572708.005535671
0.1476510067114094,0.06711409395973156,11411209.33003849
0.16375838926174502,0.06711409395973156,11233733.568192868
0.17986577181208052,0.06711409395973156,11041099.840235524
0.19597315436241614,0.06711409395973156,10834186.943443934
0.21208053691275175,0.06711409395973156,10613926.685157694
0.22818791946308725,0.06711409395973156,10381296.910059996
0.24429530201342287,0.06711409395973156,10137314.29452877
0.2604026845637585,0.06711409395973156,9883026.982058898
0.276510067114094,0.06711409395973156,9619507.13397626
0.2926174496644296,0.06711409395973156,9347843.468929188
0.3087248322147652,0.06711409395973156,9069133.862984769
0.3248322147651007,0.06711409395973156,8784478.0796232
0.3409395973154363,0.06711409395973156,8494970.695571585
0.35704697986577183,0.06711409395973156,8201694.284320168
0.37315436241610744,0.06711409395973156,7905712.914398962
0.38926174496644306,0.06711409395973156,7608066.014150327
-0.4,0.08322147651006717,7353353.60525298
-0.38389261744966446,0.08322147651006717,23260916.032203384
-0.3677852348993289,0.08322147651006717,23555880.95335521
-0.3516778523489933,0.08322147651006717,23848852.11255062
-0.33557046979865773,0.08322147651006717,24138789.11371494
-0.3194630872483222,0.08322147651006717,24424629.092647787
-0.30335570469798656,0.08322147651006717,9093677.0816095
-0.287248322147651,0.08322147651006717,9368075.976100257
-0.27114093959731544,0.08322147651006717,9635118.28579885
-0.2550335570469799,0.08322147651006717,9893716.63118494
-0.2389261744966443,0.08322147651006717,10142795.158172468
-0.22281879194630871,0.08322147651006717,10381296.91006
-0.20671140939597316,0.08322147651006717,10608191.236104613
-0.1906040268456376,0.08322147651006717,10822481.164785761
-0.174496644295302,0.08322147651006717,11023210.66848054
-0.15838926174496643,0.08322147651006717,11209471.745855372
-0.14228187919463087,0.08322147651006717,11380411.248817189
-0.1261744966442953,0.08322147651006717,11535237.382372767
-0.11006711409395975,0.08322147651006717,11673225.808214532
-0.09395973154362414,0.08322147651006717,11793725.286264583
-0.07785234899328858,0.08322147651006717,11896162.792732934
-0.06174496644295302,0.08322147651006717,11980048.058428608
-0.045637583892617406,0.08322147651006717,12044977.477039913
-0.029530201342281848,0.08322147651006717,12090637.339793505
-0.01342281879194629,0.08322147651006717,12116806.360219786
0.002684563758389269,0.08322147651006717,12123357.460592918
0.018791946308724827,0.08322147651006717,12110258.799865684
0.03489932885906044,0.08322147651006717,12077574.031464536
0.051006711409396,0.08322147651006717,12025461.788024358
0.06711409395973156,0.08322147651006717,11954174.398899136
0.08322147651006717,0.08322147651006717,11864055.854956584
0.09932885906040273,0.08322147651006717,11755539.043625692
0.11543624161073829,0.08322147651006717,11629142.285293827
0.1315436241610739,0.08322147651006717,11485465.209828485
0.1476510067114094,0.08322147651006717,11325184.019119363
0.16375838926174502,0.08322147651006717,11149046.188000608
0.17986577181208052,0.08322147651006717,10957864.661633976
0.19597315436241614,0.08322147651006717,10752511.612336624
0.21208053691275175,0.08322147651006717,10533911.822862603
0.22818791946308725,0.08322147651006717,10303035.766249338
0.24429530201342287,0.08322147651006717,10060892.45448977
0.2604026845637585,0.08322147651006717,9808522.129473666
0.276510067114094,0.08322147651006717,9546988.869859353
0.2926174496644296,0.08322147651006717,9277373.186807455
0.3087248322147652,0.08322147651006717,9000764.679862631
0.3248322147651007,0.08322147651006717,8718254.821754063
0.3409395973154363,0.08322147651006717,8430929.937559046
0.35704697986577183,0.08322147651006717,8139864.439606427
0.37315436241610744,0.08322147651006717,7846114.3747675605
0.38926174496644306,0.08322147651006717,7550711.335480323
-0.4,0.09932885906040273,7286094.7777840225
-0.38389261744966446,0.09932885906040273,23190950.273888852
-0.3677852348993289,0.09932885906040273,23483217.24308486
-0.3516778523489933,0.09932885906040273,23773508.686642
-0.33557046979865773,0.09932885906040273,24060793.724663377
-0.3194630872483222,0.09932885906040273,24344019.214635286
-0.30335570469798656,0.09932885906040273,9010500.059161752
-0.287248322147651,0.09932885906040273,9282389.112715568
-0.27114093959731544,0.09932885906040273,9546988.869859355
-0.2550335570469799,0.09932885906040273,9803221.896993421
-0.2389261744966443,0.09932885906040273,10050022.180532828
-0.22281879194630871,0.09932885906040273,10286342.431428788
-0.20671140939597316,0.09932885906040273,10511161.425978638
-0.1906040268456376,0.09932885906040273,10723491.311648771
-0.174496644295302,0.09932885906040273,10922384.805302188
-0.15838926174496643,0.09932885906040273,11106942.210809754
-0.14228187919463087,0.09932885906040273,11276318.183557391
-0.1261744966442953,0.09932885906040273,11429728.170853248
-0.11006711409395975,0.09932885906040273,11566454.459685883
-0.09395973154362414,0.09932885906040273,11685851.766666876
-0.07785234899328858,0.09932885906040273,11787352.309275772
-0.06174496644295302,0.09932885906040273,11870470.302660676
-0.045637583892617406,0.09932885906040273,11934805.8321707
-0.029530201342281848,0.09932885906040273,11980048.05842861
-0.01342281879194629,0.09932885906040273,12005977.719002996
0.002684563758389269,0.09932885906040273,12012468.898508267
0.018791946308724827,0.09932885906040273,11999490.047137307
0.03489932885906044,0.09932885906040273,11967104.23609858
0.051006711409396,0.09932885906040273,11915468.647063822
0.06711409395973156,0.09932885906040273,11844833.301409278
0.08322147651006717,0.09932885906040273,11755539.043625692
0.09932885906040273,0.09932885906040273,11648014.801656017
0.11543624161073829,0.09932885906040273,11522774.15497302
0.1315436241610739,0.09932885906040273,11380411.248817187
0.1476510067114094,0.09932885906040273,11221596.100070836
0.16375838926174502,0.09932885906040273,11047069.346649408
0.17986577181208052,0.09932885906040273,10857636.497959308
0.19597315436241614,0.09932885906040273,10654161.748830065
0.21208053691275175,0.09932885906040273,10437561.42331688
0.22818791946308725,0.09932885906040273,10208797.117843581
0.24429530201342287,0.09932885906040273,9968868.61528573
0.2604026845637585,0.09932885906040273,9718806.642765611
0.276510067114094,0.09932885906040273,9459665.546146588
0.2926174496644296,0.09932885906040273,9192515.953491375
0.3087248322147652,0.09932885906040273,8918437.49811809
0.3248322147651007,0.09932885906040273,8638511.669395952
0.3409395973154363,0.09932885906040273,8353814.856126263
0.35704697986577183,0.09932885906040273,8065411.643324052
0.37315436241610744,0.09932885906040273,7774348.418529959
0.38926174496644306,0.09932885906040273,7481647.338528215
-0.4,0.11543624161073829,7207753.941401025
-0.38389261744966446,0.11543624161073829,23109456.494844593
-0.3677852348993289,0.11543624161073829,23398580.979690306
-0.3516778523489933,0.11543624161073829,23685751.179950904
-0.33557046979865773,0.11543624161073829,23969947.29985561
-0.3194630872483222,0.11543624161073829,24250127.52038674
-0.30335570469798656,0.11543624161073829,8913618.240795057
-0.287248322147651,0.11543624161073829,9182583.915432129
-0.27114093959731544,0.11543624161073829,9444338.668919832
-0.2550335570469799,0.11543624161073829,9697816.652334752
-0.2389261744966443,0.11543624161073829,9941963.313979069
-0.22281879194630871,0.11543624161073829,10175742.625362974
-0.20671140939597316,0.11543624161073829,10398144.343085531
-0.1906040268456376,0.11543624161073829,10608191.236104617
-0.174496644295302,0.11543624161073829,10804946.206568427
-0.15838926174496643,0.11543624161073829,10987519.231972646
-0.14228187919463087,0.11543624161073829,11155074.056934956
-0.1261744966442953,0.11543624161073829,11306834.56435431
-0.11006711409395975,0.11543624161073829,11442090.75814298
-0.09395973154362414,0.11543624161073829,11560204.293065544
-0.07785234899328858,0.11543624161073829,11660613.491457295
-0.06174496644295302,0.11543624161073829,11742837.791674757
-0.045637583892617406,0.11543624161073829,11806481.578990273
-0.029530201342281848,0.11543624161073829,11851237.356203398
-0.01342281879194629,0.11543624161073829,11876888.21841481
0.002684563758389269,0.11543624161073829,11883309.604094025
0.018791946308724827,0.11543624161073829,11870470.30266068
0.03489932885906044,0.11543624161073829,11838432.707175152
0.051006711409396,0.11543624161073829,11787352.309275769
0.06711409395973156,0.11543624161073829,11717476.442083355
0.08322147651006717,0.11543624161073829,11629142.285293827
0.09932885906040273,0.11543624161073829,11522774.15497302
0.11543624161073829,0.11543624161073829,11398880.108534673
0.1315436241610739,0.11543624161073829,11258047.902908863
0.1476510067114094,0.11543624161073829,11100940.350887857
0.16375838926174502,0.11543624161073829,10928290.12697246
0.17986577181208052,0.11543624161073829,10740894.079649536
0.19597315436241614,0.11543624161073829,10539607.111837417
0.21208053691275175,0.11543624161073829,10325335.695181314
0.22818791946308725,0.11543624161073829,10099031.086921945
0.24429530201342287,0.11543624161073829,9861682.32016712
0.2604026845637585,0.11543624161073829,9614309.03955567
0.276510067114094,0.11543624161073829,9357954.254516376
0.2926174496644296,0.11543624161073829,9093677.081609504
0.3087248322147652,0.11543624161073829,8822545.545825291
0.3248322147651007,0.11543624161073829,8545629.508248635
0.3409395973154363,0.11543624161073829,8263993.784238326
0.35704697986577183,0.11543624161073829,7978691.51228242
0.37315436241610744,0.11543624161073829,7690757.829055675
0.38926174496644306,0.11543624161073829,7401203.901008015
-0.4,0.1315436241610739,7118702.747291561
-0.38389261744966446,0.1315436241610739,23016821.303909108
-0.3677852348993289,0.1315436241610739,23302373.68004646
-0.3516778523489933,0.1315436241610739,23585995.91662049
-0.33557046979865773,0.1315436241610739,23866680.81735143
-0.3194630872483222,0.1315436241610739,24143399.434808016
-0.30335570469798656,0.1315436241610739,8803491.236650351
-0.287248322147651,0.1315436241610739,9069133.862984773
-0.27114093959731544,0.1315436241610739,9327654.658494521
-0.2550335570469799,0.1315436241610739,9578000.942730047
-0.2389261744966443,0.1315436241610739,9819131.192891117
-0.22281879194630871,0.1315436241610739,10050022.180532832
-0.20671140939597316,0.1315436241610739,10269676.143726556
-0.1906040268456376,0.1315436241610739,10477127.925037554
-0.174496644295302,0.1315436241610739,10671452.004379218
-0.15838926174496643,0.1315436241610739,10851769.355400462
-0.14228187919463087,0.1315436241610739,11017254.054583924
-0.1261744966442953,0.1315436241610739,11167139.5736901
-0.11006711409395975,0.1315436241610739,11300724.688573262
-0.09395973154362414,0.1315436241610739,11417378.940699708
-0.07785234899328858,0.1315436241610739,11516547.59188507
-0.06174496644295302,0.1315436241610739,11597756.01778458
-0.045637583892617406,0.1315436241610739,11660613.491457293
-0.029530201342281848,0.1315436241610739,11704816.314804826
-0.01342281879194629,0.1315436241610739,11730150.26276966
0.002684563758389269,0.1315436241610739,11736492.312768543
0.018791946308724827,0.1315436241610739,11723811.639825223
0.03489932885906044,0.1315436241610739,11692169.866139049
0.051006711409396,0.1315436241610739,11641720.56226223
0.06711409395973156,0.1315436241610739,11572708.005535668
0.08322147651006717,0.1315436241610739,11485465.209828489
0.09932885906040273,0.1315436241610739,11380411.248817187
0.11543624161073829,0.1315436241610739,11258047.902908863
0.1315436241610739,0.1315436241610739,11118955.667346127
0.1476510067114094,0.1315436241610739,10963789.165924912
0.16375838926174502,0.1315436241610739,10793272.021014143
0.17986577181208052,0.1315436241610739,10608191.23610461
0.19597315436241614,0.1315436241610739,10409391.151860945
0.21208053691275175,0.1315436241610739,10197767.040547378
0.22818791946308725,0.1315436241610739,9974258.406701375
0.24429530201342287,0.1315436241610739,9739842.064009823
0.2604026845637585,0.1315436241610739,9495525.05948775
0.276510067114094,0.1315436241610739,9242337.516270118
0.2926174496644296,0.1315436241610739,8981325.465621099
0.3087248322147652,0.1315436241610739,8713543.737171963
0.3248322147651007,0.1315436241610739,8440048.97396382
0.3409395973154363,0.1315436241610739,8161892.835651205
0.35704697986577183,0.1315436241610739,7880115.449284674
0.37315436241610744,0.1315436241610739,7595739.162512377
0.38926174496644306,0.1315436241610739,7309762.6489077415
-0.4,0.1476510067114094,7019360.306058637
-0.38389261744966446,0.1476510067114094,22913480.679410614
-0.3677852348993289,0.1476510067114094,23195048.13425649
-0.3516778523489933,0.1476510067114094,23474712.384892713
-0.33557046979865773,0.1476510067114094,23751480.290597215
-0.3194630872483222,0.1476510067114094,24024337.26303664
-0.30335570469798656,0.1476510067114094,8680637.348537909
-0.287248322147651,0.1476510067114094,8942572.89678066
-0.27114093959731544,0.1476510067114094,9197486.000292707
-0.2550335570469799,0.1476510067114094,9444338.668919826
-0.2389261744966443,0.1476510067114094,9682103.914450636
-0.22281879194630871,0.1476510067114094,9909772.78772892
-0.20671140939597316,0.1476510067114094,10126361.450726138
-0.1906040268456376,0.1476510067114094,10330918.21490759
-0.174496644295302,0.1476510067114094,10522530.475942263
-0.15838926174496643,0.1476510067114094,10700331.474408412
-0.14228187919463087,0.1476510067114094,10863506.812660933
-0.1261744966442953,0.1476510067114094,11011300.659463596
-0.11006711409395975,0.1476510067114094,11143021.576346647
-0.09395973154362414,0.1476510067114094,11258047.902908865
-0.07785234899328858,0.1476510067114094,11355832.642410839
-0.06174496644295302,0.1476510067114094,11435907.7939535
-0.045637583892617406,0.1476510067114094,11497888.083242198
-0.029530201342281848,0.1476510067114094,11541474.050325802
-0.01342281879194629,0.1476510067114094,11566454.459685883
0.002684563758389269,0.1476510067114094,11572708.005535673
0.018791946308724827,0.1476510067114094,11560204.293065542
0.03489932885906044,0.1476510067114094,11529004.084528878
0.051006711409396,0.1476510067114094,11479258.807380458
0.06711409395973156,0.1476510067114094,11411209.33003849
0.08322147651006717,0.1476510067114094,11325184.019119367
0.09932885906040273,0.1476510067114094,11221596.100070842
0.11543624161073829,0.1476510067114094,11100940.35088786
0.1315436241610739,0.1476510067114094,10963789.165924912
0.1476510067114094,0.1476510067114094,10810788.033616014
0.16375838926174502,0.1476510067114094,10642650.478083933
0.17986577181208052,0.1476510067114094,10460152.520081343
0.19597315436241614,0.1476510067114094,10264126.717386883
0.21208053691275175,0.1476510067114094,10055455.848621564
0.22818791946308725,0.1476510067114094,9835066.307412393
0.24429530201342287,0.1476510067114094,9603921.27588168
0.2604026845637585,0.1476510067114094,9363013.747569742
0.276510067114094,0.1476510067114094,9113359.470106544
0.2926174496644296,0.1476510067114094,8855989.877251197
0.3087248322147652,0.1476510067114094,8591945.07834752
0.3248322147651007,0.1476510067114094,8322266.970842812
0.3409395973154363,0.1476510067114094,8047992.538341616
0.35704697986577183,0.1476510067114094,7770147.3927835
0.37315436241610744,0.1476510067114094,7489739.614819561
0.38926174496644306,0.1476510067114094,7207753.9414010225
-0.4,0.16375838926174502,6910189.903347034
-0.38389261744966446,0.16375838926174502,22799916.55260888
-0.3677852348993289,0.16375838926174502,23077104.857347667
-0.3516778523489933,0.16375838926174502,23352419.55794873
-0.33557046979865773,0.16375838926174502,23624882.959765993
-0.3194630872483222,0.16375838926174502,23893496.254111532
-0.30335570469798656,0.16375838926174502,8545629.50824863
-0.287248322147651,0.16375838926174502,8803491.236650355
-0.27114093959731544,0.16375838926174502,9054439.738695392
-0.2550335570469799,0.16375838926174502,9297453.167837797
-0.2389261744966443,0.16375838926174502,9531520.508363927
-0.22281879194630871,0.16375838926174502,9755648.503058273
-0.20671140939597316,0.16375838926174502,9968868.615285732
-0.1906040268456376,0.16375838926174502,10170243.957891805
-0.174496644295302,0.16375838926174502,10358876.120058551
-0.15838926174496643,0.16375838926174502,10533911.822862599
-0.14228187919463087,0.16375838926174502,10694549.334787235
-0.1261744966442953,0.16375838926174502,10840044.579855515
-0.11006711409395975,0.16375838926174502,10969716.873371953
-0.09395973154362414,0.16375838926174502,11082954.223468272
-0.07785234899328858,0.16375838926174502,11179218.140712231
-0.06174496644295302,0.16375838926174502,11258047.90290886
-0.045637583892617406,0.16375838926174502,11319064.227840867
-0.029530201342281848,0.16375838926174502,11361972.312984858
-0.01342281879194629,0.16375838926174502,11386564.20811703
0.002684563758389269,0.16375838926174502,11392720.494089989
0.018791946308724827,0.16375838926174502,11380411.248817189
0.03489932885906044,0.16375838926174502,11349696.28953147
0.051006711409396,0.16375838926174502,11300724.688573258
0.06711409395973156,0.16375838926174502,11233733.568192866
0.08322147651006717,0.16375838926174502,11149046.18800061
0.09932885906040273,0.16375838926174502,11047069.346649408
0.11543624161073829,0.16375838926174502,10928290.12697246
0.1315436241610739,0.16375838926174502,10793272.021014143
0.1476510067114094,0.16375838926174502,10642650.478083933
0.16375838926174502,0.16375838926174502,10477127.925037554
0.17986577181208052,0.16375838926174502,10297468.313365754
0.19597315436241614,0.16375838926174502,10104491.252278635
0.21208053691275175,0.16375838926174502,9899065.790756142
0.22818791946308725,0.16375838926174502,9682103.914450636
0.24429530201342287,0.16375838926174502,9454553.825347252
0.2604026845637585,0.16375838926174502,9217393.073199432
0.276510067114094,0.16375838926174502,8971621.607961416
0.2926174496644296,0.16375838926174502,8718254.821754059
0.3087248322147652,0.16375838926174502,8458316.647353664
0.3248322147651007,0.16375838926174502,8192832.777830072
0.3409395973154363,0.16375838926174502,7922824.068834162
0.35704697986577183,0.16375838926174502,7649300.181212596
0.37315436241610744,0.16375838926174502,7373253.517183407
0.38926174496644306,0.16375838926174502,7095653.49832365
-0.4,0.17986577181208052,6791695.403375636
-0.38389261744966446,0.17986577181208052,22676653.06648244
-0.3677852348993289,0.17986577181208052,22949088.203793507
-0.3516778523489933,0.17986577181208052,23219681.86514112
-0.33557046979865773,0.17986577181208052,23487473.121183746
-0.3194630872483222,0.17986577181208052,23751480.290597215
-0.30335570469798656,0.17986577181208052,8399090.82990778
-0.287248322147651,0.17986577181208052,8652530.798995204
-0.27114093959731544,0.17986577181208052,8899176.088294381
-0.2550335570469799,0.17986577181208052,9138022.373671517
-0.2389261744966443,0.17986577181208052,9368075.976100251
-0.22281879194630871,0.17986577181208052,9588360.670533337
-0.20671140939597316,0.17986577181208052,9797924.528600544
-0.1906040268456376,0.17986577181208052,9995846.72869354
-0.174496644295302,0.17986577181208052,10181244.265756333
-0.15838926174496643,0.17986577181208052,10353278.492715139
-0.14228187919463087,0.17986577181208052,10511161.425978638
-0.1261744966442953,0.17986577181208052,10654161.748830061
-0.11006711409395975,0.17986577181208052,10781610.448813573
-0.09395973154362414,0.17986577181208052,10892906.028370233
-0.07785234899328858,0.17986577181208052,10987519.23197265
-0.06174496644295302,0.17986577181208052,11064997.237794274
-0.045637583892617406,0.17986577181208052,11124967.267470427
-0.029530201342281848,0.17986577181208052,11167139.573690109
-0.01342281879194629,0.17986577181208052,11191309.77211672
0.002684563758389269,0.17986577181208052,11197360.491377586
0.018791946308724827,0.17986577181208052,11185262.322483873
0.03489932885906044,0.17986577181208052,11155074.056934956
0.051006711409396,0.17986577181208052,11106942.210809752
0.06711409395973156,0.17986577181208052,11041099.840235524
0.08322147651006717,0.17986577181208052,10957864.661633978
0.09932885906040273,0.17986577181208052,10857636.497959308
0.11543624161073829,0.17986577181208052,10740894.07964954
0.1315436241610739,0.17986577181208052,10608191.236104613
0.1476510067114094,0.17986577181208052,10460152.520081343
0.16375838926174502,0.17986577181208052,10297468.313365754
0.17986577181208052,0.17986577181208052,10120889.467367237
0.19597315436241614,0.17986577181208052,9931221.536807545
0.21208053691275175,0.17986577181208052,9729318.668395368
0.22818791946308725,0.17986577181208052,9516077.209242683
0.24429530201342287,0.17986577181208052,9292429.101764103
0.2604026845637585,0.17986577181208052,9059335.132893104
0.276510067114094,0.17986577181208052,8817778.105649985
0.2926174496644296,0.17986577181208052,8568756.000422591
0.3087248322147652,0.17986577181208052,8313275.191800833
0.3248322147651007,0.17986577181208052,8052343.784483007
0.3409395973154363,0.17986577181208052,7786965.128699516
0.35704697986577183,0.17986577181208052,7518131.5718427
0.37315436241610744,0.17986577181208052,7246818.498623668
0.38926174496644306,0.17986577181208052,6973978.7071797885
-0.4,0.19597315436241614,6664417.379413069
-0.38389261744966446,0.19597315436241614,22544252.550469484
-0.3677852348993289,0.19597315436241614,22811582.187036555
-0.3516778523489933,0.19597315436241614,23077104.85734767
-0.33557046979865773,0.19597315436241614,23339877.640110914
-0.3194630872483222,0.19597315436241614,23598937.25094892
-0.30335570469798656,0.19597315436241614,8241689.824647525
-0.287248322147651,0.19597315436241614,8490380.267064104
-0.27114093959731544,0.19597315436241614,8732403.3636445
-0.2550335570469799,0.19597315436241614,8966773.611533483
-0.2389261744966443,0.19597315436241614,9192515.953491375
-0.22281879194630871,0.19597315436241614,9408672.459165772
-0.20671140939597316,0.19597315436241614,9614309.03955567
-0.1906040268456376,0.19597315436241614,9808522.129473666
-0.174496644295302,0.19597315436241614,9990445.271593314
-0.15838926174496643,0.19597315436241614,10159255.535290994
-0.14228187919463087,0.19597315436241614,10314179.703979567
-0.1261744966442953,0.19597315436241614,10454500.165995432
-0.11006711409395975,0.19597315436241614,10579560.446338918
-0.09395973154362414,0.19597315436241614,10688770.319661653
-0.07785234899328858,0.19597315436241614,10781610.448813573
-0.06174496644295302,0.19597315436241614,10857636.497959308
-0.045637583892617406,0.19597315436241614,10916482.674691413
-0.029530201342281848,0.19597315436241614,10957864.661633978
-0.01342281879194629,0.19597315436241614,10981581.904662592
0.002684563758389269,0.19597315436241614,10987519.23197265
0.018791946308724827,0.19597315436241614,10975647.785706928
0.03489932885906044,0.19597315436241614,10946025.255597798
0.051006711409396,0.19597315436241614,10898795.411977218
0.06711409395973156,0.19597315436241614,10834186.94344393
0.08322147651006717,0.19597315436241614,10752511.612336624
0.09932885906040273,0.19597315436241614,10654161.748830065
0.11543624161073829,0.19597315436241614,10539607.111837415
0.1315436241610739,0.19597315436241614,10409391.151860943
0.1476510067114094,0.19597315436241614,10264126.717386879
0.16375838926174502,0.19597315436241614,10104491.252278633
0.17986577181208052,0.19597315436241614,9931221.536807543
0.19597315436241614,0.19597315436241614,9745108.029403916
0.21208053691275175,0.19597315436241614,9546988.86985935
0.22818791946308725,0.19597315436241614,9337743.607522907
0.24429530201342287,0.19597315436241614,9118286.719981648
0.2604026845637585,0.19597315436241614,8889560.988788202
0.276510067114094,0.19597315436241614,8652530.798995199
0.2926174496644296,0.19597315436241614,8408175.428595252
0.3087248322147652,0.19597315436241614,8157482.392473652
0.3248322147651007,0.19597315436241614,7901440.903201426
0.3409395973154363,0.19597315436241614,7641035.507981588
0.35704697986577183,0.19597315436241614,7377239.957374959
0.37315436241610744,0.19597315436241614,7111011.357145892
0.38926174496644306,0.19597315436241614,6843284.649762889
-0.4,0.21208053691275175,6528929.0127290245
-0.38389261744966446,0.21208053691275175,22403311.25436642
-0.3677852348993289,0.21208053691275175,22665206.048881646
-0.3516778523489933,0.21208053691275175,22925330.612971332
-0.33557046979865773,0.21208053691275175,23182761.195041142
-0.3194630872483222,0.21208053691275175,23436554.09439516
-0.30335570469798656,0.21208053691275175,8074135.328960111
-0.287248322147651,0.21208053691275175,8317769.86627131
-0.27114093959731544,0.21208053691275175,8554872.605648868
-0.2550335570469799,0.21208053691275175,8784478.079623198
-0.2389261744966443,0.21208053691275175,9005631.053979686
-0.22281879194630871,0.21208053691275175,9217393.073199434
-0.20671140939597316,0.21208053691275175,9418849.038417542
-0.1906040268456376,0.21208053691275175,9609113.75403009
-0.174496644295302,0.21208053691275175,9787338.377887066
-0.15838926174496643,0.21208053691275175,9952716.709638443
-0.14228187919463087,0.21208053691275175,10104491.252278633
-0.1261744966442953,0.21208053691275175,10241958.983271139
-0.11006711409395975,0.21208053691275175,10364476.773828026
-0.09395973154362414,0.21208053691275175,10471466.397949686
-0.07785234899328858,0.21208053691275175,10562419.076669646
-0.06174496644295302,0.21208053691275175,10636899.507550832
-0.045637583892617406,0.21208053691275175,10694549.334787233
-0.029530201342281848,0.21208053691275175,10735090.02120767
-0.01342281879194629,0.21208053691275175,10758325.08997599
0.002684563758389269,0.21208053691275175,10764141.710743539
0.018791946308724827,0.21208053691275175,10752511.612336624
0.03489932885906044,0.21208053691275175,10723491.31164877
0.051006711409396,0.21208053691275175,10677221.656144656
0.06711409395973156,0.21208053691275175,10613926.685157692
0.08322147651006717,0.21208053691275175,10533911.822862603
0.09932885906040273,0.21208053691275175,10437561.42331688
0.11543624161073829,0.21208053691275175,10325335.695181314
0.1315436241610739,0.21208053691275175,10197767.040547378
0.1476510067114094,0.21208053691275175,10055455.848621562
0.16375838926174502,0.21208053691275175,9899065.790756142
0.17986577181208052,0.21208053691275175,9729318.668395368
0.19597315436241614,0.21208053691275175,9546988.869859353
0.21208053691275175,0.21208053691275175,9352897.495461984
0.22818791946308725,0.21208053691275175,9147906.213213569
0.24429530201342287,0.21208053691275175,8932910.909267355
0.2604026845637585,0.21208053691275175,8708835.198319303
0.276510067114094,0.21208053691275175,8476623.859363742
0.2926174496644296,0.21208053691275175,8237236.261559827
0.3087248322147652,0.21208053691275175,7991639.843502411
0.3248322147651007,0.21208053691275175,7740803.706957943
0.3409395973154363,0.21208053691275175,7485692.383172323
0.35704697986577183,0.21208053691275175,7227259.8262462225
0.37315436241610744,0.21208053691275175,6966443.683874467
0.38926174496644306,0.21208053691275175,6704159.891038367
-0.4,0.22818791946308725,6385831.803476214
-0.38389261744966446,0.22818791946308725,22254454.886587974
-0.3677852348993289,0.22818791946308725,22510609.62570668
-0.3516778523489933,0.22818791946308725,22765032.933264587
-0.33557046979865773,0.22818791946308725,23016821.303909108
-0.3194630872483222,0.22818791946308725,23265051.72041871
-0.30335570469798656,0.22818791946308725,7897171.200471177
-0.287248322147651,0.22818791946308725,8135465.899916339
-0.27114093959731544,0.22818791946308725,8367371.96151643
-0.2550335570469799,0.22818791946308725,8591945.07834752
-0.2389261744966443,0.22818791946308725,8808250.952454232
-0.22281879194630871,0.22818791946308725,9015371.696831351
-0.20671140939597316,0.22818791946308725,9212412.269210322
-0.1906040268456376,0.22818791946308725,9398506.875181558
-0.174496644295302,0.22818791946308725,9572825.27701585
-0.15838926174496643,0.22818791946308725,9734578.944186194
-0.14228187919463087,0.22818791946308725,9883026.982058898
-0.1261744966442953,0.22818791946308725,10017481.776530113
-0.11006711409395975,0.22818791946308725,10137314.294528773
-0.09395973154362414,0.22818791946308725,10241958.983271142
-0.07785234899328858,0.22818791946308725,10330918.214907588
-0.06174496644295302,0.22818791946308725,10403766.227702707
-0.045637583892617406,0.22818791946308725,10460152.520081343
-0.029530201342281848,0.22818791946308725,10499804.659685504
-0.01342281879194629,0.22818791946308725,10522530.475942262
0.002684563758389269,0.22818791946308725,10528219.611451894
0.018791946308724827,0.22818791946308725,10516844.414671587
0.03489932885906044,0.22818791946308725,10488460.163790984
0.051006711409396,0.22818791946308725,10443204.61926324
0.06711409395973156,0.22818791946308725,10381296.910059996
0.08322147651006717,0.22818791946308725,10303035.766249338
0.09932885906040273,0.22818791946308725,10208797.117843578
0.11543624161073829,0.22818791946308725,10099031.086921943
0.1315436241610739,0.22818791946308725,9974258.406701371
0.1476510067114094,0.22818791946308725,9835066.307412392
0.16375838926174502,0.22818791946308725,9682103.914450632
0.17986577181208052,0.22818791946308725,9516077.209242681
0.19597315436241614,0.22818791946308725,9337743.607522907
0.21208053691275175,0.22818791946308725,9147906.213213567
0.22818791946308725,0.22818791946308725,8947407.808794536
0.24429530201342287,0.22818791946308725,8737124.644915579
0.2604026845637585,0.22818791946308725,8517960.093031364
0.276510067114094,0.22818791946308725,8290838.22502833
0.2926174496644296,0.22818791946308725,8056697.383179134
0.3087248322147652,0.22818791946308725,7816483.802331004
0.3248322147651007,0.22818791946308725,7571145.34405035
0.3409395973154363,0.22818791946308725,7321625.399557005
0.35704697986577183,0.22818791946308725,7068857.014749195
0.37315436241610744,0.22818791946308725,6813757.286513469
0.38926174496644306,0.22818791946308725,6557222.074909284
-0.4,0.24429530201342287,6235751.138290268
-0.38389261744966446,0.24429530201342287,22098334.00337854
-0.3677852348993289,0.24429530201342287,22348468.559877258
-0.3516778523489933,0.24429530201342287,22596912.377149135
-0.33557046979865773,0.24429530201342287,22842783.184144102
-0.3194630872483222,0.24429530201342287,23085179.65651367
-0.30335570469798656,0.24429530201342287,7711570.83652034
-0.287248322147651,0.24429530201342287,7944265.102364426
-0.27114093959731544,0.24429530201342287,8170720.876976585
-0.2550335570469799,0.24429530201342287,8390016.046659345
-0.2389261744966443,0.24429530201342287,8601238.271451663
-0.22281879194630871,0.24429530201342287,8803491.236650353
-0.20671140939597316,0.24429530201342287,8995900.935388843
-0.1906040268456376,0.24429530201342287,9177621.921272485
-0.174496644295302,0.24429530201342287,9347843.468929188
-0.15838926174496643,0.24429530201342287,9505795.579980882
-0.14228187919463087,0.24429530201342287,9650754.772397717
-0.1261744966442953,0.24429530201342287,9782049.592473634
-0.11006711409395975,0.24429530201342287,9899065.790756144
-0.09395973154362414,0.24429530201342287,10001251.106157975
-0.07785234899328858,0.24429530201342287,10088119.606145151
-0.06174496644295302,0.24429530201342287,10159255.535290996
-0.045637583892617406,0.24429530201342287,10214316.629554806
-0.029530201342281848,0.24429530201342287,10253036.859319968
-0.01342281879194629,0.24429530201342287,10275228.570431827
0.002684563758389269,0.24429530201342287,10280783.999124885
0.018791946308724827,0.24429530201342287,10269676.143726556
0.03489932885906044,0.24429530201342287,10241958.98327114
0.051006711409396,0.24429530201342287,10197767.040547373
0.06711409395973156,0.24429530201342287,10137314.29452877
0.08322147651006717,0.24429530201342287,10060892.45448977
0.09932885906040273,0.24429530201342287,9968868.61528573
0.11543624161073829,0.24429530201342287,9861682.320167124
0.1315436241610739,0.24429530201342287,9739842.064009825
0.1476510067114094,0.24429530201342287,9603921.27588168
0.16375838926174502,0.24429530201342287,9454553.825347256
0.17986577181208052,0.24429530201342287,9292429.101764103
0.19597315436241614,0.24429530201342287,9118286.719981648
0.21208053691275175,0.24429530201342287,8932910.909267355
0.22818791946308725,0.24429530201342287,8737124.644915583
0.24429530201342287,0.24429530201342287,8531783.583817221
0.2604026845637585,0.24429530201342287,8317769.866271306
0.276510067114094,0.24429530201342287,8095985.846504366
0.2926174496644296,0.24429530201342287,7867347.81374463
0.3087248322147652,0.24429530201342287,7632779.764302566
0.3248322147651007,0.24429530201342287,7393207.282976459
0.3409395973154363,0.24429530201342287,7149551.58928069
0.35704697986577183,0.24429530201342287,6902723.800545154
0.37315436241610744,0.24429530201342287,6653619.459923852
0.38926174496644306,0.24429530201342287,6403113.372854424
-0.4,0.2604026845637585,6079331.760127889
-0.38389261744966446,0.2604026845637585,21935619.296327338
-0.3677852348993289,0.2604026845637585,22179479.405543484
-0.3516778523489933,0.2604026845637585,22421691.186522678
-0.33557046979865773,0.2604026845637585,22661394.49935607
-0.3194630872483222,0.2604026845637585,22897710.62877481
-0.30335570469798656,0.2604026845637585,7518131.571842696
-0.287248322147651,0.2604026845637585,7744988.867679788
-0.27114093959731544,0.2604026845637585,7965764.160396413
-0.2550335570469799,0.2604026845637585,8179558.466860761
-0.2389261744966443,0.2604026845637585,8385482.33251023
-0.22281879194630871,0.2604026845637585,8582661.92605789
-0.20671140939597316,0.2604026845637585,8770245.164477225
-0.1906040268456376,0.2604026845637585,8947407.808794536
-0.174496644295302,0.2604026845637585,9113359.47010654
-0.15838926174496643,0.2604026845637585,9267349.464896346
-0.14228187919463087,0.2604026845637585,9408672.459165769
-0.1261744966442953,0.2604026845637585,9536673.842146978
-0.11006711409395975,0.2604026845637585,9650754.772397717
-0.09395973154362414,0.2604026845637585,9750376.841906954
-0.07785234899328858,0.2604026845637585,9835066.307412392
-0.06174496644295302,0.2604026845637585,9904417.842416257
-0.045637583892617406,0.2604026845637585,9958097.768327659
-0.029530201342281848,0.2604026845637585,9995846.72869354
-0.01342281879194629,0.2604026845637585,10017481.776530117
0.002684563758389269,0.2604026845637585,10022897.851249238
0.018791946308724827,0.2604026845637585,10012068.628496053
0.03489932885906044,0.2604026845637585,9985046.733279213
0.051006711409396,0.2604026845637585,9941963.313979063
0.06711409395973156,0.2604026845637585,9883026.982058894
0.08322147651006717,0.2604026845637585,9808522.129473666
0.09932885906040273,0.2604026845637585,9718806.64276561
0.11543624161073829,0.2604026845637585,9614309.03955567
0.1315436241610739,0.2604026845637585,9495525.059487749
0.1476510067114094,0.2604026845637585,9363013.747569742
0.16375838926174502,0.2604026845637585,9217393.073199432
0.17986577181208052,0.2604026845637585,9059335.132893102
0.19597315436241614,0.2604026845637585,8889560.988788202
0.21208053691275175,0.2604026845637585,8708835.198319301
0.22818791946308725,0.2604026845637585,8517960.093031365
0.24429530201342287,0.2604026845637585,8317769.866271304
0.2604026845637585,0.2604026845637585,8109124.530476737
0.276510067114094,0.2604026845637585,7892903.804960795
0.2926174496644296,0.2604026845637585,7670000.994488705
0.3087248322147652,0.2604026845637585,7441316.917581271
0.3248322147651007,0.2604026845637585,7207753.941401023
0.3409395973154363,0.2604026845637585,6970210.177326626
0.35704697986577183,0.2604026845637585,6729573.887958365
0.37315436241610744,0.2604026845637585,6486718.1523877485
0.38926174496644306,0.2604026845637585,6242495.832180775
-0.4,0.276510067114094,5917233.1859986195
-0.38389261744966446,0.276510067114094,21766996.82567999
-0.3677852348993289,0.276510067114094,22004354.678143147
-0.3516778523489933,0.276510067114094,22240108.1531961
-0.33557046979865773,0.276510067114094,22473420.04559753
-0.3194630872483222,0.276510067114094,22703435.070037305
-0.30335570469798656,0.276510067114094,7317669.011811871
-0.287248322147651,0.276510067114094,7538477.411876041
-0.27114093959731544,0.276510067114094,7753365.9786227085
-0.2550335570469799,0.276510067114094,7961459.6992986435
-0.2389261744966443,0.276510067114094,8161892.835651205
-0.22281879194630871,0.276510067114094,8353814.856126263
-0.20671140939597316,0.276510067114094,8536396.397537095
-0.1906040268456376,0.276510067114094,8708835.198319305
-0.174496644295302,0.276510067114094,8870361.944404693
-0.15838926174496643,0.276510067114094,9020245.968411764
-0.14228187919463087,0.276510067114094,9157800.743283626
-0.1261744966442953,0.276510067114094,9282389.112715563
-0.11006711409395975,0.276510067114094,9393428.20270184
-0.09395973154362414,0.276510067114094,9490393.961278161
-0.07785234899328858,0.276510067114094,9572825.27701585
-0.06174496644295302,0.276510067114094,9640327.630994335
-0.045637583892617406,0.276510067114094,9692576.241788726
-0.029530201342281848,0.276510067114094,9729318.668395368
-0.01342281879194629,0.276510067114094,9750376.841906954
0.002684563758389269,0.276510067114094,9755648.503058271
0.018791946308724827,0.276510067114094,9745108.029403916
0.03489932885906044,0.276510067114094,9718806.642765611
0.051006711409396,0.276510067114094,9676871.994598987
0.06711409395973156,0.276510067114094,9619507.133976258
0.08322147651006717,0.276510067114094,9546988.869859353
0.09932885906040273,0.276510067114094,9459665.546146588
0.11543624161073829,0.276510067114094,9357954.25451638
0.1315436241610739,0.276510067114094,9242337.516270114
0.1476510067114094,0.276510067114094,9113359.47010654
0.16375838926174502,0.276510067114094,8971621.607961416
0.17986577181208052,0.276510067114094,8817778.105649984
0.19597315436241614,0.276510067114094,8652530.7989952
0.21208053691275175,0.276510067114094,8476623.859363742
0.22818791946308725,0.276510067114094,8290838.225028333
0.24429530201342287,0.276510067114094,8095985.846504365
0.2604026845637585,0.276510067114094,7892903.804960797
0.276510067114094,0.276510067114094,7682448.362980324
0.2926174496644296,0.276510067114094,7465489.006356881
0.3087248322147652,0.276510067114094,7242902.534294093
0.3248322147651007,0.276510067114094,7015567.253344515
0.3409395973154363,0.276510067114094,6784357.327752546
0.35704697986577183,0.276510067114094,6550137.335590863
0.37315436241610744,0.276510067114094,6313757.07627461
0.38926174496644306,0.276510067114094,6076046.670771112
-0.4,0.2926174496644296,5750125.117793249
-0.38389261744966446,0.2926174496644296,21593163.246468965
-0.3677852348993289,0.2926174496644296,21823817.89644682
-0.3516778523489933,0.2926174496644296,22052913.478097495
-0.33557046979865773,0.2926174496644296,22279636.42962014
-0.3194630872483222,0.2926174496644296,22503155.619742736
-0.30335570469798656,0.2926174496644296,7111011.3571458915
-0.287248322147651,0.2926174496644296,7325583.926371831
-0.27114093959731544,0.2926174496644296,7534403.843778564
-0.2550335570469799,0.2926174496644296,7736620.807771984
-0.2389261744966443,0.2926174496644296,7931393.529338209
-0.22281879194630871,0.2926174496644296,8117895.496710822
-0.20671140939597316,0.2926174496644296,8295320.768676788
-0.1906040268456376,0.2926174496644296,8462889.740270829
-0.174496644295302,0.2926174496644296,8619854.823556501
-0.15838926174496643,0.2926174496644296,8765505.985866329
-0.14228187919463087,0.2926174496644296,8899176.088294376
-0.1261744966442953,0.2926174496644296,9020245.968411764
-0.11006711409395975,0.2926174496644296,9128149.213106902
-0.09395973154362414,0.2926174496644296,9222376.570121476
-0.07785234899328858,0.2926174496644296,9302479.950234598
-0.06174496644295302,0.2926174496644296,9368075.97610025
-0.045637583892617406,0.2926174496644296,9418849.03841754
-0.029530201342281848,0.2926174496644296,9454553.825347256
-0.01342281879194629,0.2926174496644296,9475017.296810633
0.002684563758389269,0.2926174496644296,9480140.081437474
0.018791946308724827,0.2926174496644296,9469897.280383637
0.03489932885906044,0.2926174496644296,9444338.668919826
0.051006711409396,0.2926174496644296,9403588.293508004
0.06711409395973156,0.2926174496644296,9347843.468929186
0.08322147651006717,0.2926174496644296,9277373.186807455
0.09932885906040273,0.2926174496644296,9192515.953491375
0.11543624161073829,0.2926174496644296,9093677.081609504
0.1315436241610739,0.2926174496644296,8981325.465621097
0.1476510067114094,0.2926174496644296,8855989.877251193
0.16375838926174502,0.2926174496644296,8718254.821754059
0.17986577181208052,0.2926174496644296,8568756.000422591
0.19597315436241614,0.2926174496644296,8408175.428595252
0.21208053691275175,0.2926174496644296,8237236.261559825
0.22818791946308725,0.2926174496644296,8056697.383179137
0.24429530201342287,0.2926174496644296,7867347.813744627
0.2604026845637585,0.2926174496644296,7670000.994488707
0.276510067114094,0.2926174496644296,7465489.006356881
0.2926174496644296,0.2926174496644296,7254656.780070335
0.3087248322147652,0.2926174496644296,7038356.353222575
0.3248322147651007,0.2926174496644296,6817441.228187133
0.3409395973154363,0.2926174496644296,6592760.8820119435
0.35704697986577183,0.2926174496644296,6365155.476295463
0.37315436241610744,0.2926174496644296,6135450.811341403
0.38926174496644306,0.2926174496644296,5904453.564742982
-0.4,0.3087248322147652,5578682.890392019
-0.38389261744966446,0.3087248322147652,21414821.073424153
-0.3677852348993289,0.3087248322147652,21638598.664878484
-0.3516778523489933,0.3087248322147652,21860863.672237054
-0.33557046979865773,0.3087248322147652,22080826.79036203
-0.3194630872483222,0.3087248322147652,22297681.66848506
-0.30335570469798656,0.3087248322147652,6898993.774715893
-0.287248322147651,0.3087248322147652,7107168.778940427
-0.27114093959731544,0.3087248322147652,7309762.648907744
-0.2550335570469799,0.3087248322147652,7505950.435098047
-0.2389261744966443,0.3087248322147652,7694915.931858156
-0.22281879194630871,0.3087248322147652,7875857.270192957
-0.20671140939597316,0.3087248322147652,8047992.5383416135
-0.1906040268456376,0.3087248322147652,8210565.375565549
-0.174496644295302,0.3087248322147652,8362850.483554781
-0.15838926174496643,0.3087248322147652,8504158.999543278
-0.14228187919463087,0.3087248322147652,8633843.675632289
-0.1261744966442953,0.3087248322147652,8751303.809962705
-0.11006711409395975,0.3087248322147652,8855989.877251197
-0.09395973154362414,0.3087248322147652,8947407.808794536
-0.07785234899328858,0.3087248322147652,9025122.875327058
-0.06174496644295302,0.3087248322147652,9088763.130048135
-0.045637583892617406,0.3087248322147652,9138022.373671511
-0.029530201342281848,0.3087248322147652,9172662.608426325
-0.01342281879194629,0.3087248322147652,9192515.953491375
0.002684563758389269,0.3087248322147652,9197486.000292704
0.018791946308724827,0.3087248322147652,9187548.592354935
0.03489932885906044,0.3087248322147652,9162752.020879623
0.051006711409396,0.3087248322147652,9123216.633834997
0.06711409395973156,0.3087248322147652,9069133.862984767
0.08322147651006717,0.3087248322147652,9000764.679862631
0.09932885906040273,0.3087248322147652,8918437.49811809
0.11543624161073829,0.3087248322147652,8822545.545825291
0.1315436241610739,0.3087248322147652,8713543.737171963
0.1476510067114094,0.3087248322147652,8591945.07834752
0.16375838926174502,0.3087248322147652,8458316.647353666
0.17986577181208052,0.3087248322147652,8313275.191800833
0.19597315436241614,0.3087248322147652,8157482.392473653
0.21208053691275175,0.3087248322147652,7991639.843502411
0.22818791946308725,0.3087248322147652,7816483.802331005
0.24429530201342287,0.3087248322147652,7632779.764302563
0.2604026845637585,0.3087248322147652,7441316.917581272
0.276510067114094,0.3087248322147652,7242902.534294093
0.2926174496644296,0.3087248322147652,7038356.353222576
0.3087248322147652,0.3087248322147652,6828505.008126425
0.3248322147651007,0.3087248322147652,6614176.553872371
0.3409395973154363,0.3087248322147652,6396195.140018213
0.35704697986577183,0.3087248322147652,6175375.878416031
0.37315436241610744,0.3087248322147652,5952519.947810779
0.38926174496644306,0.3087248322147652,5728409.974388003
-0.4,0.3248322147651007,5403582.9996768
-0.38389261744966446,0.3248322147651007,21232674.029003303
-0.3677852348993289,0.3248322147651007,21449427.84216121
-0.3516778523489933,0.3248322147651007,21664716.547180507
-0.33557046979865773,0.3248322147651007,21877775.613094274
-0.3194630872483222,0.3248322147651007,22087823.998321675
-0.30335570469798656,0.3248322147651007,6682452.867169731
-0.287248322147651,0.3248322147651007,6884093.816455934
-0.27114093959731544,0.3248322147651007,7080328.808317462
-0.2550335570469799,0.3248322147651007,7270358.78618696
-0.2389261744966443,0.3248322147651007,7453393.1629171735
-0.22281879194630871,0.3248322147651007,7628655.238029671
-0.20671140939597316,0.3248322147651007,7795387.64187626
-0.1906040268456376,0.3248322147651007,7952857.753852951
-0.174496644295302,0.3248322147651007,8100363.04081805
-0.15838926174496643,0.3248322147651007,8237236.261559825
-0.14228187919463087,0.3248322147651007,8362850.483554781
-0.1261744966442953,0.3248322147651007,8476623.859363742
-0.11006711409395975,0.3248322147651007,8578024.11182788
-0.09395973154362414,0.3248322147651007,8666572.679735186
-0.07785234899328858,0.3248322147651007,8741848.478805454
-0.06174496644295302,0.3248322147651007,8803491.236650353
-0.045637583892617406,0.3248322147651007,8851204.364757823
-0.029530201342281848,0.3248322147651007,8884757.335468577
-0.01342281879194629,0.3248322147651007,8903987.537290048
0.002684563758389269,0.3248322147651007,8908801.587654788
0.018791946308724827,0.3248322147651007,8899176.088294378
0.03489932885906044,0.3248322147651007,8875157.814679109
0.051006711409396,0.3248322147651007,8836863.337377321
0.06711409395973156,0.3248322147651007,8784478.079623198
0.08322147651006717,0.3248322147651007,8718254.821754063
0.09932885906040273,0.3248322147651007,8638511.669395952
0.11543624161073829,0.3248322147651007,8545629.508248635
0.1315436241610739,0.3248322147651007,8440048.973963818
0.1476510067114094,0.3248322147651007,8322266.970842809
0.16375838926174502,0.3248322147651007,8192832.77783007
0.17986577181208052,0.3248322147651007,8052343.784483005
0.19597315436241614,0.3248322147651007,7901440.903201426
0.21208053691275175,0.3248322147651007,7740803.706957941
0.22818791946308725,0.3248322147651007,7571145.344050352
0.24429530201342287,0.3248322147651007,7393207.282976456
0.2604026845637585,0.3248322147651007,7207753.941401023
0.276510067114094,0.3248322147651007,7015567.2533445135
0.2926174496644296,0.3248322147651007,6817441.228187133
0.3087248322147652,0.3248322147651007,6614176.553872369
0.3248322147651007,0.3248322147651007,6406575.294846007
0.3409395973154363,0.3248322147651007,6195435.732822062
0.35704697986577183,0.3248322147651007,5981547.395478176
0.37315436241610744,0.3248322147651007,5765686.314707717
0.38926174496644306,0.3248322147651007,5548610.552159716
-0.4,0.3409395973154363,5225498.751009711
-0.38389261744966446,0.3409395973154363,21047422.516737234
-0.3677852348993289,0.3409395973154363,21257032.84010989
-0.3516778523489933,0.3409395973154363,21465226.34046921
-0.33557046979865773,0.3409395973154363,21671263.683263846
-0.3194630872483222,0.3409395973154363,21874389.567463838
-0.30335570469798656,0.3409395973154363,6462221.2915329095
-0.287248322147651,0.3409395973154363,6657216.821112171
-0.27114093959731544,0.3409395973154363,6846984.555768629
-0.2550335570469799,0.3409395973154363,7030751.77320026
-0.2389261744966443,0.3409395973154363,7207753.9414010225
-0.22281879194630871,0.3409395973154363,7377239.957374959
-0.20671140939597316,0.3409395973154363,7538477.4118760405
-0.1906040268456376,0.3409395973154363,7690757.8290556725
-0.174496644295302,0.3409395973154363,7833401.82894418
-0.15838926174496643,0.3409395973154363,7965764.160396407
-0.14228187919463087,0.3409395973154363,8087238.552514185
-0.1261744966442953,0.3409395973154363,8197262.3336282065
-0.11006711409395975,0.3409395973154363,8295320.768676788
-0.09395973154362414,0.3409395973154363,8380951.068244869
-0.07785234899328858,0.3409395973154363,8453746.025599366
-0.06174496644295302,0.3409395973154363,8513357.24173995
-0.045637583892617406,0.3409395973154363,8559497.90273234
-0.029530201342281848,0.3409395973154363,8591945.07834752
-0.01342281879194629,0.3409395973154363,8610541.516230637
0.002684563758389269,0.3409395973154363,8615196.911395244
0.018791946308724827,0.3409395973154363,8605888.63670257
0.03489932885906044,0.3409395973154363,8582661.92605789
0.051006711409396,0.3409395973154363,8545629.508248629
0.06711409395973156,0.3409395973154363,8494970.69557158
0.08322147651006717,0.3409395973154363,8430929.937559046
0.09932885906040273,0.3409395973154363,8353814.85612626
0.11543624161073829,0.3409395973154363,8263993.784238326
0.1315436241610739,0.3409395973154363,8161892.835651203
0.1476510067114094,0.3409395973154363,8047992.538341612
0.16375838926174502,0.3409395973154363,7922824.06883416
0.17986577181208052,0.3409395973154363,7786965.128699513
0.19597315436241614,0.3409395973154363,7641035.507981588
0.21208053691275175,0.3409395973154363,7485692.38317232
0.22818791946308725,0.3409395973154363,7321625.399557005
0.24429530201342287,0.3409395973154363,7149551.589280687
0.2604026845637585,0.3409395973154363,6970210.177326626
0.276510067114094,0.3409395973154363,6784357.327752546
0.2926174496644296,0.3409395973154363,6592760.8820119435
0.3087248322147652,0.3409395973154363,6396195.140018212
0.3248322147651007,0.3409395973154363,6195435.732822062
0.3409395973154363,0.3409395973154363,5991254.633408793
0.35704697986577183,0.3409395973154363,5784415.349231449
0.37315436241610744,0.3409395973154363,5575668.336735275
0.38926174496644306,0.3409395973154363,5365746.674361088
-0.4,0.35704697986577183,5045096.066219546
-0.38389261744966446,0.35704697986577183,20859759.25946223
-0.3677852348993289,0.35704697986577183,21062133.09366936
-0.3516778523489933,0.35704697986577183,21263139.018600896
-0.33557046979865773,0.35704697986577183,21462063.22414715
-0.3194630872483222,0.35704697986577183,21658176.48493909
-0.30335570469798656,0.35704697986577183,6239122.573831478
-0.287248322147651,0.35704697986577183,6427386.168578416
-0.27114093959731544,0.35704697986577183,6610602.450359307
-0.2550335570469799,0.35704697986577183,6788025.37397694
-0.2389261744966443,0.35704697986577183,6958916.801772124
-0.22281879194630871,0.35704697986577183,7122551.5614788635
-0.20671140939597316,0.35704697986577183,7278222.52920677
-0.1906040268456376,0.35704697986577183,7425245.688197439
-0.174496644295302,0.35704697986577183,7562965.1130788
-0.15838926174496643,0.35704697986577183,7690757.829055671
-0.14228187919463087,0.35704697986577183,7808038.495843965
-0.1261744966442953,0.35704697986577183,7914263.867188984
-0.11006711409395975,0.35704697986577183,8008936.978502547
-0.09395973154362414,0.35704697986577183,8091611.017495795
-0.07785234899328858,0.35704697986577183,8161892.835651205
-0.06174496644295302,0.35704697986577183,8219446.061933252
-0.045637583892617406,0.35704697986577183,8263993.784238326
-0.029530201342281848,0.35704697986577183,8295320.768676788
-0.01342281879194629,0.35704697986577183,8313275.191800834
0.002684563758389269,0.35704697986577183,8317769.866271308
0.018791946308724827,0.35704697986577183,8308782.946118236
0.03489932885906044,0.35704697986577183,8286358.1036126185
0.051006711409396,0.35704697986577183,8250604.175745732
0.06711409395973156,0.35704697986577183,8201694.2843201645
0.08322147651006717,0.35704697986577183,8139864.439606427
0.09932885906040273,0.35704697986577183,8065411.643324049
0.11543624161073829,0.35704697986577183,7978691.512282418
0.1315436241610739,0.35704697986577183,7880115.449284674
0.1476510067114094,0.35704697986577183,7770147.392783497
0.16375838926174502,0.35704697986577183,7649300.181212595
0.17986577181208052,0.35704697986577183,7518131.571842698
0.19597315436241614,0.35704697986577183,7377239.957374959
0.21208053691275175,0.35704697986577183,7227259.826246222
0.22818791946308725,0.35704697986577183,7068857.014749198
0.24429530201342287,0.35704697986577183,6902723.800545153
0.2604026845637585,0.35704697986577183,6729573.887958365
0.276510067114094,0.35704697986577183,6550137.335590861
0.2926174496644296,0.35704697986577183,6365155.476295463
0.3087248322147652,0.35704697986577183,6175375.87841603
0.3248322147651007,0.35704697986577183,5981547.395478176
0.3409395973154363,0.35704697986577183,5784415.349231449
0.35704697986577183,0.35704697986577183,5584716.88815323
0.37315436241610744,0.35704697986577183,5383176.560280025
0.38926174496644306,0.35704697986577183,5180502.135594029
-0.4,0.37315436241610744,4863029.484206299
-0.38389261744966446,0.37315436241610744,20670365.138963006
-0.3677852348993289,0.37315436241610744,20865435.740129694
-0.3516778523489933,0.37315436241610744,21059187.796901666
-0.33557046979865773,0.37315436241610744,21250933.259028938
-0.3194630872483222,0.37315436241610744,5828353.366314697
-0.30335570469798656,0.37315436241610744,6013966.163156749
-0.287248322147651,0.37315436241610744,6195435.732822062
-0.27114093959731544,0.37315436241610744,6372040.136106454
-0.2550335570469799,0.37315436241610744,6543060.250966854
-0.2389261744966443,0.37315436241610744,6707784.57753232
-0.22281879194630871,0.37315436241610744,6865514.113432153
-0.20671140939597316,0.37315436241610744,7015567.2533445135
-0.1906040268456376,0.37315436241610744,7157284.665193229
-0.174496644295302,0.37315436241610744,7290034.094531221
-0.15838926174496643,0.37315436241610744,7413215.0483733965
-0.14228187919463087,0.37315436241610744,7526263.31009782
-0.1261744966442953,0.37315436241610744,7628655.238029667
-0.11006711409395975,0.37315436241610744,7719911.801955594
-0.09395973154362414,0.37315436241610744,7799602.314073799
-0.07785234899328858,0.37315436241610744,7867347.81374463
-0.06174496644295302,0.37315436241610744,7922824.068834162
-0.045637583892617406,0.37315436241610744,7965764.16039641
-0.029530201342281848,0.37315436241610744,7995960.621866304
-0.01342281879194629,0.37315436241610744,8013267.108775201
0.002684563758389269,0.37315436241610744,8017599.580186038
0.018791946308724827,0.37315436241610744,8008936.978502547
0.03489932885906044,0.37315436241610744,7987321.39995813
0.051006711409396,0.37315436241610744,7952857.753852947
0.06711409395973156,0.37315436241610744,7905712.914398959
0.08322147651006717,0.37315436241610744,7846114.3747675605
0.09932885906040273,0.37315436241610744,7774348.418529959
0.11543624161073829,0.37315436241610744,7690757.829055675
0.1315436241610739,0.37315436241610744,7595739.162512377
0.1476510067114094,0.37315436241610744,7489739.614819559
0.16375838926174502,0.37315436241610744,7373253.517183407
0.17986577181208052,0.37315436241610744,7246818.498623666
0.19597315436241614,0.37315436241610744,7111011.357145892
0.21208053691275175,0.37315436241610744,6966443.683874467
0.22818791946308725,0.37315436241610744,6813757.286513469
0.24429530201342287,0.37315436241610744,6653619.459923851
0.2604026845637585,0.37315436241610744,6486718.152387749
0.276510067114094,0.37315436241610744,6313757.07627461
0.2926174496644296,0.37315436241610744,6135450.811341403
0.3087248322147652,0.37315436241610744,5952519.947810777
0.3248322147651007,0.37315436241610744,5765686.314707717
0.3409395973154363,0.37315436241610744,5575668.3367352765
0.35704697986577183,0.37315436241610744,5383176.560280025
0.37315436241610744,0.37315436241610744,5188909.386010255
0.38926174496644306,0.37315436241610744,4993549.042023564
-0.4,0.38926174496644306,4679938.386987807
-0.38389261744966446,0.38926174496644306,20479905.270131003
-0.3677852348993289,0.38926174496644306,20667631.5419
-0.3516778523489933,0.38926174496644306,20854088.911938544
-0.33557046979865773,0.38926174496644306,21038615.234810837
-0.3194630872483222,0.38926174496644306,5608918.214567962
-0.30335570469798656,0.38926174496644306,5787542.764527701
-0.287248322147651,0.38926174496644306,5962180.078141577
-0.27114093959731544,0.38926174496644306,6132135.396925045
-0.2550335570469799,0.38926174496644306,6296716.673489707
-0.2389261744966443,0.38926174496644306,6455239.19564757
-0.22281879194630871,0.38926174496644306,6607030.278185057
-0.20671140939597316,0.38926174496644306,6751433.977945584
-0.1906040268456376,0.38926174496644306,6887815.786439516
-0.174496644295302,0.38926174496644306,7015567.253344513
-0.15838926174496643,0.38926174496644306,7134110.493993987
-0.14228187919463087,0.38926174496644306,7242902.534294093
-0.1261744966442953,0.38926174496644306,7341439.4474677
-0.11006711409395975,0.38926174496644306,7429260.238595653
-0.09395973154362414,0.38926174496644306,7505950.435098047
-0.07785234899328858,0.38926174496644306,7571145.344050347
-0.06174496644295302,0.38926174496644306,7624532.940527609
-0.045637583892617406,0.38926174496644306,7665856.354974424
-0.029530201342281848,0.38926174496644306,7694915.931858159
-0.01342281879194629,0.38926174496644306,7711570.83652034
0.002684563758389269,0.38926174496644306,7715740.192131273
0.018791946308724827,0.38926174496644306,7707403.733904687
0.03489932885906044,0.38926174496644306,7686601.973167782
0.051006711409396,0.38926174496644306,7653435.869427916
0.06711409395973156,0.38926174496644306,7608066.014150326
0.08322147651006717,0.38926174496644306,7550711.335480323
0.09932885906040273,0.38926174496644306,7481647.338528215
0.11543624161073829,0.38926174496644306,7401203.901008015
0.1315436241610739,0.38926174496644306,7309762.6489077415
0.1476510067114094,0.38926174496644306,7207753.941401021
0.16375838926174502,0.38926174496644306,7095653.49832365
0.17986577181208052,0.38926174496644306,6973978.7071797885
0.19597315436241614,0.38926174496644306,6843284.649762891
0.21208053691275175,0.38926174496644306,6704159.891038367
0.22818791946308725,0.38926174496644306,6557222.074909286
0.24429530201342287,0.38926174496644306,6403113.372854424
0.2604026845637585,0.38926174496644306,6242495.832180775
0.276510067114094,0.38926174496644306,6076046.670771112
0.2926174496644296,0.38926174496644306,5904453.564742983
0.3087248322147652,0.38926174496644306,5728409.974388003
0.3248322147651007,0.38926174496644306,5548610.552159718
0.3409395973154363,0.38926174496644306,5365746.674361089
0.35704697986577183,0.38926174496644306,5180502.13559403
0.37315436241610744,0.38926174496644306,4993549.042023565
0.38926174496644306,0.38926174496644306,4805543.936134787


==> figures/data/nominal.csv <==
h,v,pdf
-0.4,-0.4,9115231.73945557
-0.38389261744966446,-0.4,9482087.703031592
-0.3677852348993289,-0.4,9847726.805357426
-0.3516778523489933,-0.4,10210894.436400676
-0.33557046979865773,-0.4,10570300.919120025
-0.3194630872483222,-0.4,10924628.724940855
-0.30335570469798656,-0.4,11272540.178597182
-0.287248322147651,-0.4,11612685.593411293
-0.27114093959731544,-0.4,11943711.771100245
-0.2550335570469799,-0.4,12264270.793850092
-0.2389261744966443,-0.4,12573029.030798154
-0.22281879194630871,-0.4,12868676.276317252
-0.20671140939597316,-0.4,13149934.93369867
-0.1906040268456376,-0.4,13415569.155064646
-0.174496644295302,-0.4,13664393.846674299
-0.15838926174496643,-0.4,13895283.44827042
-0.14228187919463087,-0.4,14107180.395781716
-0.1261744966442953,-0.4,14299103.17856138
-0.11006711409395975,-0.4,14470153.90540414
-0.09395973154362414,-0.4,14619525.297815489
-0.07785234899328858,-0.4,14746507.03436682
-0.06174496644295302,-0.4,14850491.376394877
-0.045637583892617406,-0.4,14930978.012713762
-0.029530201342281848,-0.4,14987578.069304733
-0.01342281879194629,-0.4,15020017.239020396
0.002684563758389269,-0.4,15028137.996059315
0.018791946308724827,-0.4,15011900.870196097
0.03489932885906044,-0.4,14971384.766344646
0.051006711409396,-0.4,14906786.325834347
0.06711409395973156,-0.4,14818418.33663375
0.08322147651006717,-0.4,14706707.210505955
0.09932885906040273,-0.4,14572189.555568043
0.11543624161073829,-0.4,14415507.88280205
0.1315436241610739,-0.4,14237405.49458312
0.1476510067114094,-0.4,14038720.612117268
0.16375838926174502,-0.4,13820379.806694066
0.17986577181208052,-0.4,13583390.806751262
0.19597315436241614,-0.4,13328834.758826137
0.21208053691275175,-0.4,13057858.025458045
0.22818791946308725,-0.4,12771663.606952429
0.24429530201342287,-0.4,12471502.276580535
0.2604026845637585,-0.4,12158663.520255776
0.276510067114094,-0.4,11834466.371997239
0.2926174496644296,-0.4,11500250.235586496
0.3087248322147652,-0.4,11157365.780784037
0.3248322147651007,-0.4,10807165.9993536
0.3409395973154363,-0.4,10450997.502019422
0.35704697986577183,-0.4,10090192.132439092
0.37315436241610744,-0.4,9726058.968412599
0.38926174496644306,-0.4,9359876.773975613
-0.4,-0.38389261744966446,9482087.703031594
-0.38389261744966446,-0.38389261744966446,9863708.326668724
-0.3677852348993289,-0.38389261744966446,10244063.114677481
-0.3516778523489933,-0.38389261744966446,10621846.963391785
-0.33557046979865773,-0.38389261744966446,10995718.29081308
-0.3194630872483222,-0.38389261744966446,11364306.542483412
-0.30335570469798656,-0.38389261744966446,11726220.206420116
-0.287248322147651,-0.38389261744966446,12080055.275811793
-0.27114093959731544,-0.38389261744966446,12424404.090912068
-0.2550335570469799,-0.38389261744966446,12757864.48496385
-0.2389261744966443,-0.38389261744966446,13079049.153160753
-0.22281879194630871,-0.38389261744966446,13386595.158715105
-0.20671140939597316,-0.38389261744966446,13679173.486151768
-0.1906040268456376,-0.38389261744966446,13955498.54906993
-0.174496644295302,-0.38389261744966446,14214337.557880852
-0.15838926174496643,-0.38389261744966446,14454519.65249244
-0.14228187919463087,-0.38389261744966446,14674944.705605438
-0.1261744966442953,-0.38389261744966446,14874591.704227474
-0.11006711409395975,-0.38389261744966446,15052526.62019564
-0.09395973154362414,-0.38389261744966446,15207909.684900142
-0.07785234899328858,-0.38389261744966446,15340001.988977414
-0.06174496644295302,-0.38389261744966446,15448171.334424134
-0.045637583892617406,-0.38389261744966446,15531897.274291823
-0.029530201342281848,-0.38389261744966446,15590775.28375252
-0.01342281879194629,-0.38389261744966446,15624520.01576257
0.002684563758389269,-0.38389261744966446,15632967.60466201
0.018791946308724827,-0.38389261744966446,15616076.991687931
0.03489932885906044,-0.38389261744966446,15573930.257399028
0.051006711409396,-0.38389261744966446,15506731.95724541
0.06711409395973156,-0.38389261744966446,15414807.467809374
0.08322147651006717,-0.38389261744966446,15298600.362425191
0.09932885906040273,-0.38389261744966446,15158668.845796123
0.11543624161073829,-0.38389261744966446,14995681.2877076
0.1315436241610739,-0.38389261744966446,14810410.905836636
0.1476510067114094,-0.38389261744966446,14603729.656839645
0.16375838926174502,-0.38389261744966446,14376601.403236182
0.17986577181208052,-0.38389261744966446,14130074.430983298
0.19597315436241614,-0.38389261744966446,13865273.398957387
0.21208053691275175,-0.38389261744966446,13583390.806751262
0.22818791946308725,-0.38389261744966446,13285678.071194367
0.24429530201342287,-0.38389261744966446,12973436.304775497
0.2604026845637585,-0.38389261744966446,12648006.89067309
0.276510067114094,-0.38389261744966446,12310761.9493784
0.2926174496644296,-0.38389261744966446,11963094.79095635
0.3087248322147652,-0.38389261744966446,11606410.444866724
0.3248322147651007,-0.38389261744966446,11242116.356025023
0.3409395973154363,-0.38389261744966446,10871613.331492884
0.35704697986577183,-0.38389261744966446,10496286.816942882
0.37315436241610744,-0.38389261744966446,10117498.575944435
0.38926174496644306,-0.38389261744966446,9736578.838280426
-0.4,-0.3677852348993289,9847726.805357432
-0.38389261744966446,-0.3677852348993289,10244063.114677481
-0.3677852348993289,-0.3677852348993289,10639084.776438989
-0.3516778523489933,-0.3677852348993289,11031436.360829575
-0.33557046979865773,-0.3677852348993289,11419724.553062191
-0.3194630872483222,-0.3677852348993289,11802525.948682405
-0.30335570469798656,-0.3677852348993289,12178395.377567261
-0.287248322147651,-0.3677852348993289,12545874.69295156
-0.27114093959731544,-0.3677852348993289,12903501.954274176
-0.2550335570469799,-0.3677852348993289,13249820.925778614
-0.2389261744966443,-0.3677852348993289,13583390.806751262
-0.22281879194630871,-0.3677852348993289,13902796.104153216
-0.20671140939597316,-0.3677852348993289,14206656.554298969
-0.1906040268456376,-0.3677852348993289,14493636.997247336
-0.174496644295302,-0.3677852348993289,14762457.105768846
-0.15838926174496643,-0.3677852348993289,15011900.87019609
-0.14228187919463087,-0.3677852348993289,15240825.741184063
-0.1261744966442953,-0.3677852348993289,15448171.334424127
-0.11006711409395975,-0.3677852348993289,15632967.604662009
-0.09395973154362414,-0.3677852348993289,15794342.40094236
-0.07785234899328858,-0.3677852348993289,15931528.32079282
-0.06174496644295302,-0.3677852348993289,16043868.78800165
-0.045637583892617406,-0.3677852348993289,16130823.286648098
-0.029530201342281848,-0.3677852348993289,16191971.693008736
-0.01342281879194629,-0.3677852348993289,16227017.656762978
0.002684563758389269,-0.3677852348993289,16235790.993421642
0.018791946308724827,-0.3677852348993289,16218249.060953477
0.03489932885906044,-0.3677852348993289,16174477.10502837
0.051006711409396,-0.3677852348993289,16104687.568966003
0.06711409395973156,-0.3677852348993289,16009218.376205996
0.08322147651006717,-0.3677852348993289,15888530.204728851
0.09932885906040273,-0.3677852348993289,15743202.784188136
0.11543624161073829,-0.3677852348993289,15573930.257399028
0.1315436241610739,-0.3677852348993289,15381515.658111341
0.1476510067114094,-0.3677852348993289,15166864.566531401
0.16375838926174502,-0.3677852348993289,14930978.012713756
0.17986577181208052,-0.3677852348993289,14674944.705605434
0.19597315436241614,-0.3677852348993289,14399932.67209153
0.21208053691275175,-0.3677852348993289,14107180.395781713
0.22818791946308725,-0.3677852348993289,13797987.549431788
0.24429530201342287,-0.3677852348993289,13473705.417772936
0.2604026845637585,-0.3677852348993289,13135727.109105384
0.276510067114094,-0.3677852348993289,12785477.654304715
0.2926174496644296,-0.3677852348993289,12424404.090912063
0.3087248322147652,-0.3677852348993289,12053965.627775388
0.3248322147651007,-0.3677852348993289,11675623.98234084
0.3409395973154363,-0.3677852348993289,11290833.978238193
0.35704697986577183,-0.3677852348993289,10901034.485357137
0.37315436241610744,-0.3677852348993289,10507639.77827781
0.38926174496644306,-0.3677852348993289,10112031.381818425
-0.4,-0.3516778523489933,10210894.43640068
-0.38389261744966446,-0.3516778523489933,10621846.963391786
-0.3677852348993289,-0.3516778523489933,11031436.360829575
-0.3516778523489933,-0.3516778523489933,11438257.21292585
-0.33557046979865773,-0.3516778523489933,11840864.821783476
-0.3194630872483222,-0.3516778523489933,12237783.29018152
-0.30335570469798656,-0.3516778523489933,12627514.15254922
-0.287248322147651,-0.3516778523489933,13008545.488116786
-0.27114093959731544,-0.3516778523489933,13379361.442409685
-0.2550335570469799,-0.3516778523489933,13738452.076141605
-0.2389261744966443,-0.3516778523489933,14084323.454287624
-0.22281879194630871,-0.3516778523489933,14415507.88280205
-0.20671140939597316,-0.3516778523489933,14730574.196192017
-0.1906040268456376,-0.3516778523489933,15028137.996059319
-0.174496644295302,-0.3516778523489933,15306871.738855846
-0.15838926174496643,-0.3516778523489933,15565514.570519213
-0.14228187919463087,-0.3516778523489933,15802881.806402853
-0.1261744966442953,-0.3516778523489933,16017873.957005095
-0.11006711409395975,-0.3516778523489933,16209485.20343133
-0.09395973154362414,-0.3516778523489933,16376811.23126324
-0.07785234899328858,-0.3516778523489933,16519056.337513706
-0.06174496644295302,-0.3516778523489933,16635539.732542615
-0.045637583892617406,-0.3516778523489933,16725700.967109563
-0.029530201342281848,-0.3516778523489933,16789104.424033545
-0.01342281879194629,-0.3516778523489933,16825442.8240917
0.002684563758389269,-0.3516778523489933,16834539.706676614
0.018791946308724827,-0.3516778523489933,16816350.857190512
0.03489932885906044,-0.3516778523489933,16770964.665020466
0.051006711409396,-0.3516778523489933,16698601.408039115
0.06711409395973156,-0.3516778523489933,16599611.471735187
0.08322147651006717,-0.3516778523489933,16474472.523119662
0.09932885906040273,-0.3516778523489933,16323785.671302415
0.11543624161073829,-0.3516778523489933,16148270.657920232
0.1315436241610739,-0.3516778523489933,15948760.131259397
0.1476510067114094,-0.3516778523489933,15726193.067803843
0.16375838926174502,-0.3516778523489933,15481607.413915886
0.17986577181208052,-0.3516778523489933,15216132.02830066
0.19597315436241614,-0.3516778523489933,14930978.012713768
0.21208053691275175,-0.3516778523489933,14627429.52396108
0.22818791946308725,-0.3516778523489933,14306834.164547598
0.24429530201342287,-0.3516778523489933,13970593.052316688
0.2604026845637585,-0.3516778523489933,13620150.671063775
0.276510067114094,-0.3516778523489933,13256984.604410617
0.2926174496644296,-0.3516778523489933,12882595.254213408
0.3087248322147652,-0.3516778523489933,12498495.642492529
0.3248322147651007,-0.3516778523489933,12106201.392379435
0.3409395973154363,-0.3516778523489933,11707220.978956841
0.35704697986577183,-0.3516778523489933,11303046.335220208
0.37315436241610744,-0.3516778523489933,10895143.891821753
0.38926174496644306,-0.3516778523489933,10484946.121895507
-0.4,-0.33557046979865773,10570300.919120029
-0.38389261744966446,-0.33557046979865773,10995718.29081308
-0.3677852348993289,-0.33557046979865773,11419724.55306219
-0.3516778523489933,-0.33557046979865773,11840864.821783474
-0.33557046979865773,-0.33557046979865773,12257643.54811928
-0.3194630872483222,-0.33557046979865773,12668532.885723922
-0.30335570469798656,-0.33557046979865773,13071981.625533527
-0.287248322147651,-0.33557046979865773,13466424.629684597
-0.27114093959731544,-0.33557046979865773,13850292.688149046
-0.2550335570469799,-0.33557046979865773,14222022.714291785
-0.2389261744966443,-0.33557046979865773,14580068.189062443
-0.22281879194630871,-0.33557046979865773,14922909.75802869
-0.20671140939597316,-0.33557046979865773,15249065.881055223
-0.1906040268456376,-0.33557046979865773,15557103.43122531
-0.174496644295302,-0.33557046979865773,15845648.137668326
-0.15838926174496643,-0.33557046979865773,16113394.766358266
-0.14228187919463087,-0.33557046979865773,16359116.933721522
-0.1261744966442953,-0.33557046979865773,16581676.45005666
-0.11006711409395975,-0.33557046979865773,16780032.093318693
-0.09395973154362414,-0.33557046979865773,16953247.718727488
-0.07785234899328858,-0.33557046979865773,17100499.61587565
-0.06174496644295302,-0.33557046979865773,17221083.032461274
-0.045637583892617406,-0.33557046979865773,17314417.79236385
-0.029530201342281848,-0.33557046979865773,17380052.94540292
-0.01342281879194629,-0.33557046979865773,17417670.39663861
0.002684563758389269,-0.33557046979865773,17427087.47434393
0.018791946308724827,-0.33557046979865773,17408258.40764089
0.03489932885906044,-0.33557046979865773,17361274.697075818
0.051006711409396,-0.33557046979865773,17286364.373935692
0.06711409395973156,-0.33557046979865773,17183890.15669504
0.08322147651006717,-0.33557046979865773,17054346.52544831
0.09932885906040273,-0.33557046979865773,16898355.747345172
0.11543624161073829,-0.33557046979865773,16716662.897729633
0.1315436241610739,-0.33557046979865773,16510129.932721278
0.1476510067114094,-0.33557046979865773,16279728.87921285
0.16375838926174502,-0.33557046979865773,16026534.217550403
0.17986577181208052,-0.33557046979865773,15751714.540385908
0.19597315436241614,-0.33557046979865773,15456523.578240246
0.21208053691275175,-0.33557046979865773,15142290.6881007
0.22818791946308725,-0.33557046979865773,14810410.905836642
0.24429530201342287,-0.33557046979865773,14462334.666306624
0.2604026845637585,-0.33557046979865773,14099557.29673056
0.276510067114094,-0.33557046979865773,13723608.38921348
0.2926174496644296,-0.33557046979865773,13336041.157258699
0.3087248322147652,-0.33557046979865773,12938421.878742483
0.3248322147651007,-0.33557046979865773,12532319.524206964
0.3409395973154363,-0.33557046979865773,12119295.664546112
0.35704697986577183,-0.33557046979865773,11700894.746312715
0.37315436241610744,-0.33557046979865773,11278634.816076295
0.38926174496644306,-0.33557046979865773,10853998.767640091
-0.4,-0.3194630872483222,10924628.724940857
-0.38389261744966446,-0.3194630872483222,11364306.542483412
-0.3677852348993289,-0.3194630872483222,11802525.948682403
-0.3516778523489933,-0.3194630872483222,12237783.29018152
-0.33557046979865773,-0.3194630872483222,12668532.885723922
-0.3194630872483222,-0.3194630872483222,13093195.673918346
-0.30335570469798656,-0.3194630872483222,13510168.447512012
-0.287248322147651,-0.3194630872483222,13917833.603544254
-0.27114093959731544,-0.3194630872483222,14314569.330386465
-0.2550335570469799,-0.3194630872483222,14698760.145065753
-0.2389261744966443,-0.3194630872483222,15068807.687557125
-0.22281879194630871,-0.3194630872483222,15423141.67304069
-0.20671140939597316,-0.3194630872483222,15760230.898569347
-0.1906040268456376,-0.3194630872483222,16078594.19727747
-0.174496644295302,-0.3194630872483222,16376811.231263237
-0.15838926174496643,-0.3194630872483222,16653533.013658408
-0.14228187919463087,-0.3194630872483222,16907492.051198732
-0.1261744966442953,-0.3194630872483222,17137512.000845183
-0.11006711409395975,-0.3194630872483222,17342516.737674844
-0.09395973154362414,-0.3194630872483222,17521538.736332104
-0.07785234899328858,-0.3194630872483222,17673726.67475465
-0.06174496644295302,-0.3194630872483222,17798352.17658875
-0.045637583892617406,-0.3194630872483222,17894815.61758907
-0.029530201342281848,-0.3194630872483222,17962650.9312422
-0.01342281879194629,-0.3194630872483222,18001529.359725263
0.002684563758389269,-0.3194630872483222,18011262.10795937
0.018791946308724827,-0.3194630872483222,17991801.870777693
0.03489932885906044,-0.3194630872483222,17943243.215922836
0.051006711409396,-0.3194630872483222,17865821.81853471
0.06711409395973156,-0.3194630872483222,17759912.555799525
0.08322147651006717,-0.3194630872483222,17626026.483313996
0.09932885906040273,-0.3194630872483222,17464806.72728899
0.11543624161073829,-0.3194630872483222,17277023.338791903
0.1315436241610739,-0.3194630872483222,17063567.16763445
0.1476510067114094,-0.3194630872483222,16825442.824091695
0.16375838926174502,-0.3194630872483222,16563760.806241484
0.17986577181208052,-0.3194630872483222,16279728.87921285
0.19597315436241614,-0.3194630872483222,15974642.799916264
0.21208053691275175,-0.3194630872483222,15649876.48680874
0.22818791946308725,-0.3194630872483222,15306871.738855846
0.24429530201342287,-0.3194630872483222,14947127.611045754
0.2604026845637585,-0.3194630872483222,14572189.555568043
0.276510067114094,-0.3194630872483222,14183638.438093029
0.2926174496644296,-0.3194630872483222,13783079.537503894
0.3087248322147652,-0.3194630872483222,13372131.634988543
0.3248322147651007,-0.3194630872483222,12952416.294661772
0.3409395973154363,-0.3194630872483222,12525547.432946095
0.35704697986577183,-0.3194630872483222,12093121.267896606
0.37315436241610744,-0.3194630872483222,11656706.732629398
0.38926174496644306,-0.3194630872483222,11217836.429135926
-0.4,-0.30335570469798656,11272540.178597186
-0.38389261744966446,-0.30335570469798656,11726220.206420118
-0.3677852348993289,-0.30335570469798656,12178395.377567261
-0.3516778523489933,-0.30335570469798656,12627514.15254922
-0.33557046979865773,-0.30335570469798656,13071981.625533527
-0.3194630872483222,-0.30335570469798656,13510168.447512016
-0.30335570469798656,-0.30335570469798656,13940420.354653252
-0.287248322147651,-0.30335570469798656,14361068.22896464
-0.27114093959731544,-0.30335570469798656,14770438.609754214
-0.2550335570469799,-0.30335570469798656,15166864.566531407
-0.2389261744966443,-0.30335570469798656,15548696.837059919
-0.22281879194630871,-0.30335570469798656,15914315.128406253
-0.20671140939597316,-0.30335570469798656,16262139.474131519
-0.1906040268456376,-0.30335570469798656,16590641.537353575
-0.174496644295302,-0.30335570469798656,16898355.747345172
-0.15838926174496643,-0.30335570469798656,17183890.156695038
-0.14228187919463087,-0.30335570469798656,17445936.90688395
-0.1261744966442953,-0.30335570469798656,17683282.19243575
-0.11006711409395975,-0.30335570469798656,17894815.61758907
-0.09395973154362414,-0.30335570469798656,18079538.844668593
-0.07785234899328858,-0.30335570469798656,18236573.439963304
-0.06174496644295302,-0.30335570469798656,18365167.830864254
-0.045637583892617406,-0.30335570469798656,18464703.297178023
-0.029530201342281848,-0.30335570469798656,18534698.9297927
-0.01342281879194629,-0.30335570469798656,18574815.50109141
0.002684563758389269,-0.30335570469798656,18584858.20352821
0.018791946308724827,-0.30335570469798656,18564778.225431133
0.03489932885906044,-0.30335570469798656,18514673.14619669
0.051006711409396,-0.30335570469798656,18434786.14639886
0.06711409395973156,-0.30335570469798656,18325504.041759245
0.08322147651006717,-0.30335570469798656,18187354.16321901
0.09932885906040273,-0.30335570469798656,18021000.11832351
0.11543624161073829,-0.30335570469798656,17827236.481590122
0.1315436241610739,-0.30335570469798656,17606982.473300703
0.1476510067114094,-0.30335570469798656,17361274.697075814
0.16375838926174502,-0.30335570469798656,17091259.016497266
0.17986577181208052,-0.30335570469798656,16798181.65981556
0.19597315436241614,-0.30335570469798656,16483379.649295056
0.21208053691275175,-0.30335570469798656,16148270.657920226
0.22818791946308725,-0.30335570469798656,15794342.400942361
0.24429530201342287,-0.30335570469798656,15423141.67304068
0.2604026845637585,-0.30335570469798656,15036263.1436854
0.276510067114094,-0.30335570469798656,14635338.023623744
0.2926174496644296,-0.30335570469798656,14222022.714291785
0.3087248322147652,-0.30335570469798656,13797987.549431786
0.3248322147651007,-0.30335570469798656,13364905.734339464
0.3409395973154363,-0.30335570469798656,12924442.583065825
0.35704697986577183,-0.30335570469798656,12478245.147662956
0.37315436241610744,-0.30335570469798656,12027932.326313501
0.38926174496644306,-0.30335570469798656,11575085.529055404
-0.4,-0.287248322147651,11612685.593411293
-0.38389261744966446,-0.287248322147651,12080055.27581179
-0.3677852348993289,-0.287248322147651,12545874.692951554
-0.3516778523489933,-0.287248322147651,13008545.488116784
-0.33557046979865773,-0.287248322147651,13466424.629684595
-0.3194630872483222,-0.287248322147651,13917833.60354425
-0.30335570469798656,-0.287248322147651,14361068.228964636
-0.287248322147651,-0.287248322147651,14794409.022833765
-0.27114093959731544,-0.287248322147651,15216132.028300663
-0.2550335570469799,-0.287248322147651,15624520.01576257
-0.2389261744966443,-0.287248322147651,16017873.957005095
-0.22281879194630871,-0.287248322147651,16394524.667256424
-0.20671140939597316,-0.287248322147651,16752844.505078832
-0.1906040268456376,-0.287248322147651,17091259.01649727
-0.174496644295302,-0.287248322147651,17408258.40764089
-0.15838926174496643,-0.287248322147651,17702408.72951564
-0.14228187919463087,-0.287248322147651,17972362.659375817
-0.1261744966442953,-0.287248322147651,18216869.76554028
-0.11006711409395975,-0.287248322147651,18434786.14639887
-0.09395973154362414,-0.287248322147651,18625083.33974556
-0.07785234899328858,-0.287248322147651,18786856.40540368
-0.06174496644295302,-0.287248322147651,18919331.092293177
-0.045637583892617406,-0.287248322147651,19021870.01053008
-0.029530201342281848,-0.287248322147651,19093977.739718705
-0.01342281879194629,-0.287248322147651,19135304.816153716
0.002684563758389269,-0.287248322147651,19145650.5540317
0.018791946308724827,-0.287248322147651,19124964.668803565
0.03489932885906044,-0.287248322147651,19073347.684293963
0.051006711409396,-0.287248322147651,18991050.118975498
0.06711409395973156,-0.287248322147651,18878470.46061458
0.08322147651006717,-0.287248322147651,18736151.952200506
0.09932885906040273,-0.287248322147651,18564778.225431133
0.11543624161073829,-0.287248322147651,18365167.830864258
0.1315436241610739,-0.287248322147651,18138267.72596954
0.1476510067114094,-0.287248322147651,17885145.79356131
0.16375838926174502,-0.287248322147651,17606982.473300707
0.17986577181208052,-0.287248322147651,17305061.597990397
0.19597315436241614,-0.287248322147651,16980760.534128208
0.21208053691275175,-0.287248322147651,16635539.732542615
0.22818791946308725,-0.287248322147651,16270931.799832677
0.24429530201342287,-0.287248322147651,15888530.204728847
0.2604026845637585,-0.287248322147651,15489977.735359572
0.276510067114094,-0.287248322147651,15076954.823752081
0.2926174496644296,-0.287248322147651,14651167.852743663
0.3087248322147652,-0.287248322147651,14214337.557880852
0.3248322147651007,-0.287248322147651,13768187.632911868
0.3409395973154363,-0.287248322147651,13314433.642224342
0.35704697986577183,-0.287248322147651,12854772.337156828
0.37315436241610744,-0.287248322147651,12390871.465644125
0.38926174496644306,-0.287248322147651,11924360.156283151
-0.4,-0.27114093959731544,11943711.771100244
-0.38389261744966446,-0.27114093959731544,12424404.090912066
-0.3677852348993289,-0.27114093959731544,12903501.95427417
-0.3516778523489933,-0.27114093959731544,13379361.442409676
-0.33557046979865773,-0.27114093959731544,13850292.688149044
-0.3194630872483222,-0.27114093959731544,14314569.330386458
-0.30335570469798656,-0.27114093959731544,14770438.609754208
-0.287248322147651,-0.27114093959731544,15216132.028300663
-0.27114093959731544,-0.27114093959731544,15649876.486808747
-0.2550335570469799,-0.27114093959731544,16069905.805073606
-0.2389261744966443,-0.27114093959731544,16474472.523119655
-0.22281879194630871,-0.27114093959731544,16861859.87511809
-0.20671140939597316,-0.27114093959731544,17230393.822790492
-0.1906040268456376,-0.27114093959731544,17578455.031459812
-0.174496644295302,-0.27114093959731544,17904490.66972611
-0.15838926174496643,-0.27114093959731544,18207025.913067378
-0.14228187919463087,-0.27114093959731544,18484675.032540236
-0.1261744966442953,-0.27114093959731544,18736151.9522005
-0.11006711409395975,-0.27114093959731544,18960280.16287495
-0.09395973154362414,-0.27114093959731544,19156001.8854601
-0.07785234899328858,-0.27114093959731544,19322386.383947182
-0.06174496644295302,-0.27114093959731544,19458637.336790737
-0.045637583892617406,-0.27114093959731544,19564099.184947282
-0.029530201342281848,-0.27114093959731544,19638262.38578224
-0.01342281879194629,-0.27114093959731544,19680767.51392952
0.002684563758389269,-0.27114093959731544,19691408.162923243
0.018791946308724827,-0.27114093959731544,19670132.614824787
0.03489932885906044,-0.27114093959731544,19617044.25894733
0.051006711409396,-0.27114093959731544,19532400.754934378
0.06711409395973156,-0.27114093959731544,19416611.94967174
0.08322147651006717,-0.27114093959731544,19270236.571597695
0.09932885906040273,-0.27114093959731544,19093977.739718705
0.11543624161073829,-0.27114093959731544,18888677.33783966
0.1315436241610739,-0.27114093959731544,18655309.316989034
0.1476510067114094,-0.27114093959731544,18394972.000585407
0.16375838926174502,-0.27114093959731544,18108879.477390777
0.17986577181208052,-0.27114093959731544,17798352.17658875
0.19597315436241614,-0.27114093959731544,17464806.72728899
0.21208053691275175,-0.27114093959731544,17109745.21129773
0.22818791946308725,-0.27114093959731544,16734743.923032856
0.24429530201342287,-0.27114093959731544,16341441.753953164
0.2604026845637585,-0.27114093959731544,15931528.320792824
0.276510067114094,-0.27114093959731544,15506731.957245415
0.2926174496644296,-0.27114093959731544,15068807.687557125
0.3087248322147652,-0.27114093959731544,14619525.297815485
0.3248322147651007,-0.27114093959731544,14160657.616634924
0.3409395973154363,-0.27114093959731544,13693969.111537257
0.35704697986577183,-0.27114093959731544,13221204.900718614
0.37315436241610744,-0.27114093959731544,12744080.272212906
0.38926174496644306,-0.27114093959731544,12264270.79385009
-0.4,-0.2550335570469799,12264270.793850096
-0.38389261744966446,-0.2550335570469799,12757864.48496385
-0.3677852348993289,-0.2550335570469799,13249820.92577861
-0.3516778523489933,-0.2550335570469799,13738452.076141603
-0.33557046979865773,-0.2550335570469799,14222022.714291785
-0.3194630872483222,-0.2550335570469799,14698760.145065753
-0.30335570469798656,-0.2550335570469799,15166864.566531407
-0.287248322147651,-0.2550335570469799,15624520.015762575
-0.27114093959731544,-0.2550335570469799,16069905.805073611
-0.2550335570469799,-0.2550335570469799,16501208.351491474
-0.2389261744966443,-0.2550335570469799,16916633.29470733
-0.22281879194630871,-0.2550335570469799,17314417.792363852
-0.20671140939597316,-0.2550335570469799,17692842.876425013
-0.1906040268456376,-0.2550335570469799,18050245.75065412
-0.174496644295302,-0.2550335570469799,18385031.90698275
-0.15838926174496643,-0.2550335570469799,18695686.937858373
-0.14228187919463087,-0.2550335570469799,18980787.922556322
-0.1261744966442953,-0.2550335570469799,19239014.267952517
-0.11006711409395975,-0.2550335570469799,19469157.8883724
-0.09395973154362414,-0.2550335570469799,19670132.614824787
-0.07785234899328858,-0.2550335570469799,19840982.731141396
-0.06174496644295302,-0.2550335570469799,19980890.54318662
-0.045637583892617406,-0.2550335570469799,20089182.897272173
-0.029530201342281848,-0.2550335570469799,20165336.57507437
-0.01342281879194629,-0.2550335570469799,20208982.50455727
0.002684563758389269,-0.2550335570469799,20219908.73948176
0.018791946308724827,-0.2550335570469799,20198062.173843887
0.03489932885906044,-0.2550335570469799,20143548.971837725
0.051006711409396,-0.2550335570469799,20056633.708471525
0.06711409395973156,-0.2550335570469799,19937737.23057146
0.08322147651006717,-0.2550335570469799,19787433.26236988
0.09932885906040273,-0.2550335570469799,19606443.793986842
0.11543624161073829,-0.2550335570469799,19395633.304669503
0.1315436241610739,-0.2550335570469799,19156001.885460094
0.1476510067114094,-0.2550335570469799,18888677.33783965
0.16375838926174502,-0.2550335570469799,18594906.335675593
0.17986577181208052,-0.2550335570469799,18276044.747343022
0.19597315436241614,-0.2550335570469799,17933547.223066967
0.21208053691275175,-0.2550335570469799,17568956.159246396
0.22818791946308725,-0.2550335570469799,17183890.156695046
0.24429530201342287,-0.2550335570469799,16780032.093318686
0.2604026845637585,-0.2550335570469799,16359116.933721522
0.276510067114094,-0.2550335570469799,15922919.398597287
0.2926174496644296,-0.2550335570469799,15473241.615543967
0.3087248322147652,-0.2550335570469799,15011900.870196095
0.3248322147651007,-0.2550335570469799,14540717.572373923
0.3409395973154363,-0.2550335570469799,14061503.54640052
0.35704697986577183,-0.2550335570469799,13576050.74795388
0.37315436241610744,-0.2550335570469799,13086120.501933709
0.38926174496644306,-0.2550335570469799,12593433.346979413
-0.4,-0.2389261744966443,12573029.030798156
-0.38389261744966446,-0.2389261744966443,13079049.153160753
-0.3677852348993289,-0.2389261744966443,13583390.806751262
-0.3516778523489933,-0.2389261744966443,14084323.454287624
-0.33557046979865773,-0.2389261744966443,14580068.189062443
-0.3194630872483222,-0.2389261744966443,15068807.687557122
-0.30335570469798656,-0.2389261744966443,15548696.837059915
-0.287248322147651,-0.2389261744966443,16017873.9570051
-0.27114093959731544,-0.2389261744966443,16474472.523119662
-0.2550335570469799,-0.2389261744966443,16916633.29470733
-0.2389261744966443,-0.2389261744966443,17342516.737674836
-0.22281879194630871,-0.2389261744966443,17750315.629358217
-0.20671140939597316,-0.2389261744966443,18138267.72596954
-0.1906040268456376,-0.2389261744966443,18504668.369669177
-0.174496644295302,-0.2389261744966443,18847882.909969438
-0.15838926174496643,-0.2389261744966443,19166358.81346313
-0.14228187919463087,-0.2389261744966443,19458637.336790737
-0.1261744966442953,-0.2389261744966443,19723364.64033424
-0.11006711409395975,-0.2389261744966443,19959302.224348053
-0.09395973154362414,-0.2389261744966443,20165336.57507437
-0.07785234899328858,-0.2389261744966443,20340487.915783603
-0.06174496644295302,-0.2389261744966443,20483917.96654228
-0.045637583892617406,-0.2389261744966443,20594936.626731507
-0.029530201342281848,-0.2389261744966443,20673007.50578362
-0.01342281879194629,-0.2389261744966443,20717752.240117103
0.002684563758389269,-0.2389261744966443,20728953.54765605
0.018791946308724827,-0.2389261744966443,20706556.98543029
0.03489932885906044,-0.2389261744966443,20650671.39036262
0.051006711409396,-0.2389261744966443,20561567.99824976
0.06711409395973156,-0.2389261744966443,20439678.250915844
0.08322147651006717,-0.2389261744966443,20285590.316344935
0.09932885906040273,-0.2389261744966443,20100044.361065656
0.11543624161073829,-0.2389261744966443,19883926.627958138
0.1315436241610739,-0.2389261744966443,19638262.385782234
0.1476510067114094,-0.2389261744966443,19364207.82890126
0.16375838926174502,-0.2389261744966443,19063041.016727854
0.17986577181208052,-0.2389261744966443,18736151.9522005
0.19597315436241614,-0.2389261744966443,18385031.90698275
0.21208053691275175,-0.2389261744966443,18011262.10795937
0.22818791946308725,-0.2389261744966443,17616501.904908467
0.24429530201342287,-0.2389261744966443,17202476.542903326
0.2604026845637585,-0.2389261744966443,16770964.66502046
0.276510067114094,-0.2389261744966443,16323785.67130241
0.2926174496644296,-0.2389261744966443,15862787.058676418
0.3087248322147652,-0.2389261744966443,15389831.863716312
0.3248322147651007,-0.2389261744966443,14906786.325834349
0.3409395973154363,-0.2389261744966443,14415507.882802045
0.35704697986577183,-0.2389261744966443,13917833.603544248
0.37315436241610744,-0.2389261744966443,13415569.15506464
0.38926174496644306,-0.2389261744966443,12910478.39129514
-0.4,-0.22281879194630871,12868676.276317254
-0.38389261744966446,-0.22281879194630871,13386595.158715105
-0.3677852348993289,-0.22281879194630871,13902796.10415321
-0.3516778523489933,-0.22281879194630871,14415507.88280205
-0.33557046979865773,-0.22281879194630871,14922909.758028684
-0.3194630872483222,-0.22281879194630871,15423141.673040686
-0.30335570469798656,-0.22281879194630871,15914315.128406247
-0.287248322147651,-0.22281879194630871,16394524.667256428
-0.27114093959731544,-0.22281879194630871,16861859.8751181
-0.2550335570469799,-0.22281879194630871,17314417.792363852
-0.2389261744966443,-0.22281879194630871,17750315.629358217
-0.22281879194630871,-0.22281879194630871,18167703.66767894
-0.20671140939597316,-0.22281879194630871,18564778.225431137
-0.1906040268456376,-0.22281879194630871,18939794.560767278
-0.174496644295302,-0.22281879194630871,19291079.585372735
-0.15838926174496643,-0.22281879194630871,19617044.258947328
-0.14228187919463087,-0.22281879194630871,19916195.536655325
-0.1261744966442953,-0.22281879194630871,20187147.74415114
-0.11006711409395975,-0.22281879194630871,20428633.259109624
-0.09395973154362414,-0.22281879194630871,20639512.38416401
-0.07785234899328858,-0.22281879194630871,20818782.303721894
-0.06174496644295302,-0.22281879194630871,20965585.02619934
-0.045637583892617406,-0.22281879194630871,21079214.22367483
-0.029530201342281848,-0.22281879194630871,21159120.89267784
-0.01342281879194629,-0.22281879194630871,21204917.772633888
0.002684563758389269,-0.22281879194630871,21216382.472209234
0.018791946308724827,-0.22281879194630871,21193459.268239863
0.03489932885906044,-0.22281879194630871,21136259.556883633
0.051006711409396,-0.22281879194630871,21045060.95188452
0.06711409395973156,-0.22281879194630871,20920305.040162686
0.08322147651006717,-0.22281879194630871,20762593.82012
0.09932885906040273,-0.22281879194630871,20572684.862857573
0.11543624161073829,-0.22281879194630871,20351485.250725947
0.1315436241610739,-0.22281879194630871,20100044.361065656
0.1476510067114094,-0.22281879194630871,19819545.57545784
0.16375838926174502,-0.22281879194630871,19511297.006116543
0.17986577181208052,-0.22281879194630871,19176721.341066666
0.19597315436241614,-0.22281879194630871,18817344.918331545
0.21208053691275175,-0.22281879194630871,18434786.14639887
0.22818791946308725,-0.22281879194630871,18030743.39366271
0.24429530201342287,-0.22281879194630871,17606982.473300703
0.2604026845637585,-0.22281879194630871,17165323.85211578
0.276510067114094,-0.22281879194630871,16707629.712252526
0.2926174496644296,-0.22281879194630871,16235790.993421644
0.3087248322147652,-0.22281879194630871,15751714.540385908
0.3248322147651007,-0.22281879194630871,15257310.476059342
0.3409395973154363,-0.22281879194630871,14754479.914749919
0.35704697986577183,-0.22281879194630871,14245103.122957727
0.37315436241610744,-0.22281879194630871,13731028.226864306
0.38926174496644306,-0.22281879194630871,13214060.556370115
-0.4,-0.20671140939597316,13149934.933698675
-0.38389261744966446,-0.20671140939597316,13679173.486151772
-0.3677852348993289,-0.20671140939597316,14206656.554298969
-0.3516778523489933,-0.20671140939597316,14730574.196192017
-0.33557046979865773,-0.20671140939597316,15249065.881055225
-0.3194630872483222,-0.20671140939597316,15760230.898569353
-0.30335570469798656,-0.20671140939597316,16262139.474131519
-0.287248322147651,-0.20671140939597316,16752844.505078837
-0.27114093959731544,-0.20671140939597316,17230393.8227905
-0.2550335570469799,-0.20671140939597316,17692842.876425013
-0.2389261744966443,-0.20671140939597316,18138267.725969546
-0.22281879194630871,-0.20671140939597316,18564778.225431137
-0.20671140939597316,-0.20671140939597316,18970531.27152166
-0.1906040268456376,-0.20671140939597316,19353743.989197984
-0.174496644295302,-0.20671140939597316,19712706.723014344
-0.15838926174496643,-0.20671140939597316,20045795.702498473
-0.14228187919463087,-0.20671140939597316,20351485.250725947
-0.1261744966442953,-0.20671140939597316,20628359.40795913
-0.11006711409395975,-0.20671140939597316,20875122.846633762
-0.09395973154362414,-0.20671140939597316,21090610.960080512
-0.07785234899328858,-0.20671140939597316,21273799.01510167
-0.06174496644295302,-0.20671140939597316,21423810.26779135
-0.045637583892617406,-0.20671140939597316,21539922.95267728
-0.029530201342281848,-0.20671140939597316,21621576.067232035
-0.01342281879194629,-0.20671140939597316,21668373.886887867
0.002684563758389269,-0.20671140939597316,21680089.159711044
0.018791946308724827,-0.20671140939597316,21656664.944648318
0.03489932885906044,-0.20671140939597316,21598215.072539482
0.051006711409396,-0.20671140939597316,21505023.22467324
0.06711409395973156,-0.20671140939597316,21377540.6393233
0.08322147651006717,-0.20671140939597316,21216382.472209234
0.09932885906040273,-0.20671140939597316,21022322.851957284
0.11543624161073829,-0.20671140939597316,20796288.686171062
0.1315436241610739,-0.20671140939597316,20539352.28745311
0.1476510067114094,-0.20671140939597316,20252722.901452273
0.16375838926174502,-0.20671140939597316,19937737.230571464
0.17986577181208052,-0.20671140939597316,19595849.057201084
0.19597315436241614,-0.20671140939597316,19228618.07911134
0.21208053691275175,-0.20671140939597316,18837698.076835085
0.22818791946308725,-0.20671140939597316,18424824.53842065
0.24429530201342287,-0.20671140939597316,17991801.870777685
0.2604026845637585,-0.20671140939597316,17540490.328954455
0.276510067114094,-0.20671140939597316,17072792.795074195
0.2926174496644296,-0.20671140939597316,16590641.537353575
0.3087248322147652,-0.20671140939597316,16095985.076683227
0.3248322147651007,-0.20671140939597316,15590775.283752523
0.3409395973154363,-0.20671140939597316,15076954.823752083
0.35704697986577183,-0.20671140939597316,14556445.058413541
0.37315436241610744,-0.20671140939597316,14031134.50668903
0.38926174496644306,-0.20671140939597316,13502867.955891168
-0.4,-0.1906040268456376,13415569.155064646
-0.38389261744966446,-0.1906040268456376,13955498.54906993
-0.3677852348993289,-0.1906040268456376,14493636.99724733
-0.3516778523489933,-0.1906040268456376,15028137.996059315
-0.33557046979865773,-0.1906040268456376,15557103.431225305
-0.3194630872483222,-0.1906040268456376,16078594.197277466
-0.30335570469798656,-0.1906040268456376,16590641.537353575
-0.287248322147651,-0.1906040268456376,17091259.01649727
-0.27114093959731544,-0.1906040268456376,17578455.031459812
-0.2550335570469799,-0.1906040268456376,18050245.75065412
-0.2389261744966443,-0.1906040268456376,18504668.369669173
-0.22281879194630871,-0.1906040268456376,18939794.560767274
-0.20671140939597316,-0.1906040268456376,19353743.98919798
-0.1906040268456376,-0.1906040268456376,19744697.76509176
-0.174496644295302,-0.1906040268456376,20110911.697243128
-0.15838926174496643,-0.1906040268456376,20450729.21433273
-0.14228187919463087,-0.1906040268456376,20762593.820119992
-0.1261744966442953,-0.1906040268456376,21045060.95188452
-0.11006711409395975,-0.1906040268456376,21296809.115899958
-0.09395973154362414,-0.1906040268456376,21516650.17995198
-0.07785234899328858,-0.1906040268456376,21703538.71080093
-0.06174496644295302,-0.1906040268456376,21856580.25394492
-0.045637583892617406,-0.1906040268456376,21975038.4639453
-0.029530201342281848,-0.1906040268456376,22058341.00578743
-0.01342281879194629,-0.1906040268456376,22106084.161100708
0.002684563758389269,-0.1906040268456376,22118036.08736667
0.018791946308724827,-0.1906040268456376,22094138.693298824
0.03489932885906044,-0.1906040268456376,22034508.109167848
0.051006711409396,-0.1906040268456376,21939433.7467439
0.06711409395973156,-0.1906040268456376,21809375.959503774
0.08322147651006717,-0.1906040268456376,21644962.329571523
0.09932885906040273,-0.1906040268456376,21446982.62329754
0.11543624161073829,-0.1906040268456376,21216382.472209226
0.1315436241610739,-0.1906040268456376,20954255.850075107
0.1476510067114094,-0.1906040268456376,20661836.429815177
0.16375838926174502,-0.1906040268456376,20340487.91578361
0.17986577181208052,-0.1906040268456376,19991693.457387075
0.19597315436241614,-0.1906040268456376,19617044.25894733
0.21208053691275175,-0.1906040268456376,19218227.50806018
0.22818791946308725,-0.1906040268456376,18797013.75036312
0.24429530201342287,-0.1906040268456376,18355243.842544965
0.2604026845637585,-0.1906040268456376,17894815.61758907
0.276510067114094,-0.1906040268456376,17417670.39663861
0.2926174496644296,-0.1906040268456376,16925779.480541658
0.3087248322147652,-0.1906040268456376,16421130.751131099
0.3248322147651007,-0.1906040268456376,15905715.507705903
0.3409395973154363,-0.1906040268456376,15381515.65811135
0.35704697986577183,-0.1906040268456376,14850491.376394877
0.37315436241610744,-0.1906040268456376,14314569.330386458
0.38926174496644306,-0.1906040268456376,13775631.572879031
-0.4,-0.174496644295302,13664393.8466743
-0.38389261744966446,-0.174496644295302,14214337.557880854
-0.3677852348993289,-0.174496644295302,14762457.105768844
-0.3516778523489933,-0.174496644295302,15306871.738855846
-0.33557046979865773,-0.174496644295302,15845648.137668326
-0.3194630872483222,-0.174496644295302,16376811.231263237
-0.30335570469798656,-0.174496644295302,16898355.747345172
-0.287248322147651,-0.174496644295302,17408258.407640897
-0.27114093959731544,-0.174496644295302,17904490.66972611
-0.2550335570469799,-0.174496644295302,18385031.90698275
-0.2389261744966443,-0.174496644295302,18847882.909969438
-0.22281879194630871,-0.174496644295302,19291079.58537274
-0.20671140939597316,-0.174496644295302,19712706.72301434
-0.1906040268456376,-0.174496644295302,20110911.697243128
-0.174496644295302,-0.174496644295302,20483917.96654229
-0.15838926174496643,-0.174496644295302,20830038.23440721
-0.14228187919463087,-0.174496644295302,21147687.135550264
-0.1261744966442953,-0.174496644295302,21435393.314286172
-0.11006711409395975,-0.174496644295302,21691810.766540542
-0.09395973154362414,-0.174496644295302,21915729.323267955
-0.07785234899328858,-0.174496644295302,22106084.161100708
-0.06174496644295302,-0.174496644295302,22261964.235680528
-0.045637583892617406,-0.174496644295302,22382619.54423344
-0.029530201342281848,-0.174496644295302,22467467.136385746
-0.01342281879194629,-0.174496644295302,22516095.80581773
0.002684563758389269,-0.174496644295302,22528269.40992179
0.018791946308724827,-0.174496644295302,22503928.77996582
0.03489932885906044,-0.174496644295302,22443192.20014168
0.051006711409396,-0.174496644295302,22346354.45007188
0.06711409395973156,-0.174496644295302,22213884.421619512
0.08322147651006717,-0.174496644295302,22046421.336961083
0.09932885906040273,-0.174496644295302,21844769.610604376
0.11543624161073829,-0.174496644295302,21609892.413136855
0.1315436241610739,-0.174496644295302,21342904.008758437
0.1476510067114094,-0.174496644295302,21045060.951884523
0.16375838926174502,-0.174496644295302,20717752.240117103
0.17986577181208052,-0.174496644295302,20362488.53151266
0.19597315436241614,-0.174496644295302,19980890.543186627
0.21208053691275175,-0.174496644295302,19574676.755774133
0.22818791946308725,-0.174496644295302,19145650.5540317
0.24429530201342287,-0.174496644295302,18695686.937858377
0.2604026845637585,-0.174496644295302,18226718.940213088
0.276510067114094,-0.174496644295302,17740723.888809387
0.2926174496644296,-0.174496644295302,17239709.647113003
0.3087248322147652,-0.174496644295302,16725700.967109563
0.3248322147651007,-0.174496644295302,16200726.0816361
0.3409395973154363,-0.174496644295302,15666803.657888366
0.35704697986577183,-0.174496644295302,15125930.226157602
0.37315436241610744,-0.174496644295302,14580068.189062448
0.38926174496644306,-0.174496644295302,14031134.506689025
-0.4,-0.15838926174496643,13895283.448270425
-0.38389261744966446,-0.15838926174496643,14454519.652492443
-0.3677852348993289,-0.15838926174496643,15011900.87019609
-0.3516778523489933,-0.15838926174496643,15565514.570519218
-0.33557046979865773,-0.15838926174496643,16113394.766358268
-0.3194630872483222,-0.15838926174496643,16653533.01365841
-0.30335570469798656,-0.15838926174496643,17183890.15669504
-0.287248322147651,-0.15838926174496643,17702408.72951565
-0.27114093959731544,-0.15838926174496643,18207025.91306739
-0.2550335570469799,-0.15838926174496643,18695686.937858377
-0.2389261744966443,-0.15838926174496643,19166358.81346313
-0.22281879194630871,-0.15838926174496643,19617044.25894733
-0.20671140939597316,-0.15838926174496643,20045795.702498477
-0.1906040268456376,-0.15838926174496643,20450729.21433273
-0.174496644295302,-0.15838926174496643,20830038.23440721
-0.15838926174496643,-0.15838926174496643,21182006.955679454
-0.14228187919463087,-0.15838926174496643,21505023.22467324
-0.1261744966442953,-0.15838926174496643,21797590.823954437
-0.11006711409395975,-0.15838926174496643,22058341.005787425
-0.09395973154362414,-0.15838926174496643,22286043.15269329
-0.07785234899328858,-0.15838926174496643,22479614.44880163
-0.06174496644295302,-0.15838926174496643,22638128.455681726
-0.045637583892617406,-0.15838926174496643,22760822.497634366
-0.029530201342281848,-0.15838926174496643,22847103.774073604
-0.01342281879194629,-0.15838926174496643,22896554.130456164
0.002684563758389269,-0.15838926174496643,22908933.43403239
0.018791946308724827,-0.15838926174496643,22884181.516285956
0.03489932885906044,-0.15838926174496643,22822418.66007698
0.051006711409396,-0.15838926174496643,22723944.625969704
0.06711409395973156,-0.15838926174496643,22589236.22877329
0.08322147651006717,-0.15838926174496643,22418943.491710756
0.09932885906040273,-0.15838926174496643,22213884.421619512
0.11543624161073829,-0.15838926174496643,21975038.4639453
0.1315436241610739,-0.15838926174496643,21703538.710800923
0.1476510067114094,-0.15838926174496643,21400662.948816825
0.16375838926174502,-0.15838926174496643,21067823.645725198
0.17986577181208052,-0.15838926174496643,20706556.985430278
0.19597315436241614,-0.15838926174496643,20318511.07058199
0.21208053691275175,-0.15838926174496643,19905433.419276893
0.22818791946308725,-0.15838926174496643,19469157.888372395
0.24429530201342287,-0.15838926174496643,19011591.159961764
0.2604026845637585,-0.15838926174496643,18534698.92979269
0.276510067114094,-0.15838926174496643,18040491.936823536
0.2926174496644296,-0.15838926174496643,17531011.971732665
0.3087248322147652,-0.15838926174496643,17008317.99908656
0.3248322147651007,-0.15838926174496643,16474472.523119656
0.3409395973154363,-0.15838926174496643,15931528.320792824
0.35704697986577183,-0.15838926174496643,15381515.658111345
0.37315436241610744,-0.15838926174496643,14826430.096746795
0.38926174496644306,-0.15838926174496643,14268220.987987977
-0.4,-0.14228187919463087,14107180.395781718
-0.38389261744966446,-0.14228187919463087,14674944.705605438
-0.3677852348993289,-0.14228187919463087,15240825.741184063
-0.3516778523489933,-0.14228187919463087,15802881.80640285
-0.33557046979865773,-0.14228187919463087,16359116.933721516
-0.3194630872483222,-0.14228187919463087,16907492.051198732
-0.30335570469798656,-0.14228187919463087,17445936.906883948
-0.287248322147651,-0.14228187919463087,17972362.659375817
-0.27114093959731544,-0.14228187919463087,18484675.032540236
-0.2550335570469799,-0.14228187919463087,18980787.922556315
-0.2389261744966443,-0.14228187919463087,19458637.336790737
-0.22281879194630871,-0.14228187919463087,19916195.536655325
-0.20671140939597316,-0.14228187919463087,20351485.250725944
-0.1906040268456376,-0.14228187919463087,20762593.820119992
-0.174496644295302,-0.14228187919463087,21147687.13555026
-0.15838926174496643,-0.14228187919463087,21505023.224673234
-0.14228187919463087,-0.14228187919463087,21832965.349382825
-0.1261744966442953,-0.14228187919463087,22129994.475588545
-0.11006711409395975,-0.14228187919463087,22394720.98275517
-0.09395973154362414,-0.14228187919463087,22625895.487029683
-0.07785234899328858,-0.14228187919463087,22822418.66007698
-0.06174496644295302,-0.14228187919463087,22983349.93568864
-0.045637583892617406,-0.14228187919463087,23107915.007697225
-0.029530201342281848,-0.14228187919463087,23195512.03556916
-0.01342281879194629,-0.14228187919463087,23245716.488088716
0.002684563758389269,-0.14228187919463087,23258284.57058765
0.018791946308724827,-0.14228187919463087,23233155.19700629
0.03489932885906044,-0.14228187919463087,23170450.484465346
0.051006711409396,-0.14228187919463087,23070474.76474553
0.06711409395973156,-0.14228187919463087,22933712.123871658
0.08322147651006717,-0.14228187919463087,22760822.497634377
0.09932885906040273,-0.14228187919463087,22552636.367114782
0.11543624161073829,-0.14228187919463087,22310148.113869913
0.1315436241610739,-0.14228187919463087,22034508.109167844
0.1476510067114094,-0.14228187919463087,21727013.625321858
0.16375838926174502,-0.14228187919463087,21389098.669574466
0.17986577181208052,-0.14228187919463087,21022322.85195727
0.19597315436241614,-0.14228187919463087,20628359.407959133
0.21208053691275175,-0.14228187919463087,20208982.504557263
0.22818791946308725,-0.14228187919463087,19766053.964117795
0.24429530201342287,-0.14228187919463087,19301509.54479543
0.2604026845637585,-0.14228187919463087,18817344.918331537
0.276510067114094,-0.14228187919463087,18315601.486567248
0.2926174496644296,-0.14228187919463087,17798352.17658875
0.3087248322147652,-0.14228187919463087,17267687.351264577
0.3248322147651007,-0.14228187919463087,16725700.967109563
0.3409395973154363,-0.14228187919463087,16174477.10502837
0.35704697986577183,-0.14228187919463087,15616076.99168793
0.37315436241610744,-0.14228187919463087,15052526.620195638
0.38926174496644306,-0.14228187919463087,14485805.068588182
-0.4,-0.1261744966442953,14299103.178561382
-0.38389261744966446,-0.1261744966442953,14874591.704227477
-0.3677852348993289,-0.1261744966442953,15448171.334424127
-0.3516778523489933,-0.1261744966442953,16017873.957005095
-0.33557046979865773,-0.1261744966442953,16581676.45005666
-0.3194630872483222,-0.1261744966442953,17137512.000845183
-0.30335570469798656,-0.1261744966442953,17683282.19243575
-0.287248322147651,-0.1261744966442953,18216869.765540287
-0.27114093959731544,-0.1261744966442953,18736151.952200506
-0.2550335570469799,-0.1261744966442953,19239014.267952517
-0.2389261744966443,-0.1261744966442953,19723364.64033424
-0.22281879194630871,-0.1261744966442953,20187147.744151145
-0.20671140939597316,-0.1261744966442953,20628359.40795913
-0.1906040268456376,-0.1261744966442953,21045060.951884523
-0.174496644295302,-0.1261744966442953,21435393.314286172
-0.15838926174496643,-0.1261744966442953,21797590.82395443
-0.14228187919463087,-0.1261744966442953,22129994.47558855
-0.1261744966442953,-0.1261744966442953,22431064.569221396
-0.11006711409395975,-0.1261744966442953,22699392.57906294
-0.09395973154362414,-0.1261744966442953,22933712.12387166
-0.07785234899328858,-0.1261744966442953,23132908.91937176
-0.06174496644295302,-0.1261744966442953,23296029.60331203
-0.045637583892617406,-0.1261744966442953,23422289.33538636
-0.029530201342281848,-0.1261744966442953,23511078.08725138
-0.01342281879194629,-0.1261744966442953,23561965.55210686
0.002684563758389269,-0.1261744966442953,23574704.618551545
0.018791946308724827,-0.1261744966442953,23549233.369473312
0.03489932885906044,-0.1261744966442953,23485675.58334951
0.051006711409396,-0.1261744966442953,23384339.73227809
0.06711409395973156,-0.1261744966442953,23245716.488088712
0.08322147651006717,-0.1261744966442953,23070474.764745537
0.09932885906040273,-0.1261744966442953,22859456.341706496
0.11543624161073829,-0.1261744966442953,22613669.12870862
0.1315436241610739,-0.1261744966442953,22334279.147380207
0.1476510067114094,-0.1261744966442953,22022601.31892719
0.16375838926174502,-0.1261744966442953,21680089.159711033
0.17986577181208052,-0.1261744966442953,21308323.49766012
0.19597315436241614,-0.1261744966442953,20909000.331990868
0.21208053691275175,-0.1261744966442953,20483917.966542277
0.22818791946308725,-0.1261744966442953,20034963.553060234
0.24429530201342287,-0.1261744966442953,19564099.184947267
0.2604026845637585,-0.1261744966442953,19073347.684293956
0.276510067114094,-0.1261744966442953,18564778.22543113
0.2926174496644296,-0.1261744966442953,18040491.936823536
0.3087248322147652,-0.1261744966442953,17502607.61992541
0.3248322147651007,-0.1261744966442953,16953247.718727488
0.3409395973154363,-0.1261744966442953,16394524.667256419
0.35704697986577183,-0.1261744966442953,15828527.734377973
0.37315436241610744,-0.1261744966442953,15257310.476059336
0.38926174496644306,-0.1261744966442953,14682878.894935405
-0.4,-0.11006711409395975,14470153.90540414
-0.38389261744966446,-0.11006711409395975,15052526.620195638
-0.3677852348993289,-0.11006711409395975,15632967.604662003
-0.3516778523489933,-0.11006711409395975,16209485.203431329
-0.33557046979865773,-0.11006711409395975,16780032.09331869
-0.3194630872483222,-0.11006711409395975,17342516.737674836
-0.30335570469798656,-0.11006711409395975,17894815.617589064
-0.287248322147651,-0.11006711409395975,18434786.14639887
-0.27114093959731544,-0.11006711409395975,18960280.162874956
-0.2550335570469799,-0.11006711409395975,19469157.888372395
-0.2389261744966443,-0.11006711409395975,19959302.22434805
-0.22281879194630871,-0.11006711409395975,20428633.259109616
-0.20671140939597316,-0.11006711409395975,20875122.84663376
-0.1906040268456376,-0.11006711409395975,21296809.115899958
-0.174496644295302,-0.11006711409395975,21691810.76654054
-0.15838926174496643,-0.11006711409395975,22058341.005787417
-0.14228187919463087,-0.11006711409395975,22394720.982755166
-0.1261744966442953,-0.11006711409395975,22699392.579062935
-0.11006711409395975,-0.11006711409395975,22970930.41965697
-0.09395973154362414,-0.11006711409395975,23208052.974413417
-0.07785234899328858,-0.11006711409395975,23409632.62960965
-0.06174496644295302,-0.11006711409395975,23574704.618551545
-0.045637583892617406,-0.11006711409395975,23702474.712406788
-0.029530201342281848,-0.11006711409395975,23792325.585465867
-0.01342281879194629,-0.11006711409395975,23843821.783452515
0.002684563758389269,-0.11006711409395975,23856713.238934986
0.018791946308724827,-0.11006711409395975,23830937.294127658
0.03489932885906044,-0.11006711409395975,23766619.208188042
0.051006711409396,-0.11006711409395975,23664071.143262047
0.06711409395973156,-0.11006711409395975,23523789.640762355
0.08322147651006717,-0.11006711409395975,23346451.616429064
0.09932885906040273,-0.11006711409395975,23132908.91937176
0.11543624161073829,-0.11006711409395975,22884181.516285956
0.1315436241610739,-0.11006711409395975,22601449.37714652
0.1476510067114094,-0.11006711409395975,22286043.152693283
0.16375838926174502,-0.11006711409395975,21939433.746743903
0.17986577181208052,-0.11006711409395975,21563220.897627138
0.19597315436241614,-0.11006711409395975,21159120.892677832
0.21208053691275175,-0.11006711409395975,20728953.547656044
0.22818791946308725,-0.11006711409395975,20274628.58905754
0.24429530201342287,-0.11006711409395975,19798131.581512276
0.2604026845637585,-0.11006711409395975,19301509.54479543
0.276510067114094,-0.11006711409395975,18786856.405403677
0.2926174496644296,-0.11006711409395975,18256298.426213805
0.3087248322147652,-0.11006711409395975,17711979.754502386
0.3248322147651007,-0.11006711409395975,17156048.22365576
0.3409395973154363,-0.11006711409395975,16590641.537353575
0.35704697986577183,-0.11006711409395975,16017873.957005095
0.37315436241610744,-0.11006711409395975,15439823.603911184
0.38926174496644306,-0.11006711409395975,14858520.477191305
-0.4,-0.09395973154362414,14619525.29781549
-0.38389261744966446,-0.09395973154362414,15207909.684900142
-0.3677852348993289,-0.09395973154362414,15794342.400942354
-0.3516778523489933,-0.09395973154362414,16376811.231263237
-0.33557046979865773,-0.09395973154362414,16953247.718727488
-0.3194630872483222,-0.09395973154362414,17521538.736332096
-0.30335570469798656,-0.09395973154362414,18079538.84466859
-0.287248322147651,-0.09395973154362414,18625083.33974556
-0.27114093959731544,-0.09395973154362414,19156001.8854601
-0.2550335570469799,-0.09395973154362414,19670132.614824787
-0.2389261744966443,-0.09395973154362414,20165336.575074363
-0.22281879194630871,-0.09395973154362414,20639512.384164006
-0.20671140939597316,-0.09395973154362414,21090610.960080504
-0.1906040268456376,-0.09395973154362414,21516650.17995198
-0.174496644295302,-0.09395973154362414,21915729.323267955
-0.15838926174496643,-0.09395973154362414,22286043.152693283
-0.14228187919463087,-0.09395973154362414,22625895.487029683
-0.1261744966442953,-0.09395973154362414,22933712.123871658
-0.11006711409395975,-0.09395973154362414,23208052.974413417
-0.09395973154362414,-0.09395973154362414,23447623.279650446
-0.07785234899328858,-0.09395973154362414,23651283.785815872
-0.06174496644295302,-0.09395973154362414,23818059.7671961
-0.045637583892617406,-0.09395973154362414,23947148.796354484
-0.029530201342281848,-0.09395973154362414,24037927.175099127
-0.01342281879194629,-0.09395973154362414,24089954.954079825
0.002684563758389269,-0.09395973154362414,24102979.484487988
0.018791946308724827,-0.09395973154362414,24076937.461739
0.03489932885906044,-0.09395973154362414,24011955.438005988
0.051006711409396,-0.09395973154362414,23908348.797798265
0.06711409395973156,-0.09395973154362414,23766619.208188035
0.08322147651006717,-0.09395973154362414,23587450.572529163
0.09932885906040273,-0.09395973154362414,23371703.533333745
0.11543624161073829,-0.09395973154362414,23120408.58613108
0.1315436241610739,-0.09395973154362414,22834757.88139941
0.1476510067114094,-0.09395973154362414,22516095.80581772
0.16375838926174502,-0.09395973154362414,22165908.44693654
0.17986577181208052,-0.09395973154362414,21785812.05674046
0.19597315436241614,-0.09395973154362414,21377540.639323305
0.21208053691275175,-0.09395973154362414,20942932.79589937
0.22818791946308725,-0.09395973154362414,20483917.96654229
0.24429530201342287,-0.09395973154362414,20002502.212315943
0.2604026845637585,-0.09395973154362414,19500753.683813907
0.276510067114094,-0.09395973154362414,18980787.922556315
0.2926174496644296,-0.09395973154362414,18444753.14024295
0.3087248322147652,-0.09395973154362414,17894815.617589064
0.3248322147651007,-0.09395973154362414,17333145.35947037
0.3409395973154363,-0.09395973154362414,16761902.136489738
0.35704697986577183,-0.09395973154362414,16183222.03499159
0.37315436241610744,-0.09395973154362414,15599204.628147596
0.38926174496644306,-0.09395973154362414,15011900.87019609
-0.4,-0.07785234899328858,14746507.03436682
-0.38389261744966446,-0.07785234899328858,15340001.988977414
-0.3677852348993289,-0.07785234899328858,15931528.320792815
-0.3516778523489933,-0.07785234899328858,16519056.337513702
-0.33557046979865773,-0.07785234899328858,17100499.61587565
-0.3194630872483222,-0.07785234899328858,17673726.67475465
-0.30335570469798656,-0.07785234899328858,18236573.439963296
-0.287248322147651,-0.07785234899328858,18786856.405403685
-0.27114093959731544,-0.07785234899328858,19322386.383947186
-0.2550335570469799,-0.07785234899328858,19840982.731141396
-0.2389261744966443,-0.07785234899328858,20340487.915783603
-0.22281879194630871,-0.07785234899328858,20818782.303721894
-0.20671140939597316,-0.07785234899328858,21273799.015101667
-0.1906040268456376,-0.07785234899328858,21703538.71080093
-0.174496644295302,-0.07785234899328858,22106084.161100708
-0.15838926174496643,-0.07785234899328858,22479614.44880162
-0.14228187919463087,-0.07785234899328858,22822418.660076983
-0.1261744966442953,-0.07785234899328858,23132908.919371758
-0.11006711409395975,-0.07785234899328858,23409632.629609652
-0.09395973154362414,-0.07785234899328858,23651283.785815876
-0.07785234899328858,-0.07785234899328858,23856713.238934986
-0.06174496644295302,-0.07785234899328858,24024937.797016524
-0.045637583892617406,-0.07785234899328858,24155148.06292907
-0.029530201342281848,-0.07785234899328858,24246714.921185836
-0.01342281879194629,-0.07785234899328858,24299194.601140697
0.002684563758389269,-0.07785234899328858,24312332.259537306
0.018791946308724827,-0.07785234899328858,24286064.041942414
0.03489932885906044,-0.07785234899328858,24220517.59973136
0.051006711409396,-0.07785234899328858,24116011.05676867
0.06711409395973156,-0.07785234899328858,23973050.437487997
0.08322147651006717,-0.07785234899328858,23792325.585465867
0.09932885906040273,-0.07785234899328858,23574704.618551545
0.11543624161073829,-0.07785234899328858,23321226.98291459
0.1315436241610739,-0.07785234899328858,23033095.18377014
0.1476510067114094,-0.07785234899328858,22711665.28482167
0.16375838926174502,-0.07785234899328858,22358436.28142446
0.17986577181208052,-0.07785234899328858,21975038.463945292
0.19597315436241614,-0.07785234899328858,21563220.897627145
0.21208053691275175,-0.07785234899328858,21124838.15333929
0.22818791946308725,-0.07785234899328858,20661836.42981518
0.24429530201342287,-0.07785234899328858,20176239.212290302
0.2604026845637585,-0.07785234899328858,19670132.614824783
0.276510067114094,-0.07785234899328858,19145650.554031692
0.2926174496644296,-0.07785234899328858,18604959.900469195
0.3087248322147652,-0.07785234899328858,18050245.750654116
0.3248322147651007,-0.07785234899328858,17483696.95761091
0.3409395973154363,-0.07785234899328858,16907492.051198732
0.35704697986577183,-0.07785234899328858,16323785.671302412
0.37315436241610744,-0.07785234899328858,15734695.62748926
0.38926174496644306,-0.07785234899328858,15142290.688100694
-0.4,-0.06174496644295302,14850491.37639488
-0.38389261744966446,-0.06174496644295302,15448171.334424132
-0.3677852348993289,-0.06174496644295302,16043868.788001643
-0.3516778523489933,-0.06174496644295302,16635539.732542615
-0.33557046979865773,-0.06174496644295302,17221083.032461274
-0.3194630872483222,-0.06174496644295302,17798352.17658875
-0.30335570469798656,-0.06174496644295302,18365167.830864247
-0.287248322147651,-0.06174496644295302,18919331.09229318
-0.27114093959731544,-0.06174496644295302,19458637.336790744
-0.2550335570469799,-0.06174496644295302,19980890.54318662
-0.2389261744966443,-0.06174496644295302,20483917.96654228
-0.22281879194630871,-0.06174496644295302,20965585.02619934
-0.20671140939597316,-0.06174496644295302,21423810.26779135
-0.1906040268456376,-0.06174496644295302,21856580.25394492
-0.174496644295302,-0.06174496644295302,22261964.235680524
-0.15838926174496643,-0.06174496644295302,22638128.455681726
-0.14228187919463087,-0.06174496644295302,22983349.93568864
-0.1261744966442953,-0.06174496644295302,23296029.603312023
-0.11006711409395975,-0.06174496644295302,23574704.618551545
-0.09395973154362414,-0.06174496644295302,23818059.767196104
-0.07785234899328858,-0.06174496644295302,24024937.797016524
-0.06174496644295302,-0.06174496644295302,24194348.58312782
-0.045637583892617406,-0.06174496644295302,24325477.020970482
-0.029530201342281848,-0.06174496644295302,24417689.5588777
-0.01342281879194629,-0.06174496644295302,24470539.29697428
0.002684563758389269,-0.06174496644295302,24483769.59498791
0.018791946308724827,-0.06174496644295302,24457316.148218647
0.03489932885906044,-0.06174496644295302,24391307.50816985
0.051006711409396,-0.06174496644295302,24286064.041942403
0.06711409395973156,-0.06174496644295302,24142095.342178855
0.08322147651006717,-0.06174496644295302,23960096.116857216
0.09932885906040273,-0.06174496644295302,23740940.60532135
0.11543624161073829,-0.06174496644295302,23485675.583349515
0.1315436241610739,-0.06174496644295302,23195512.035569154
0.1476510067114094,-0.06174496644295302,22871815.587906998
0.16375838926174502,-0.06174496644295302,22516095.80581772
0.17986577181208052,-0.06174496644295302,22129994.475588545
0.19597315436241614,-0.06174496644295302,21715272.995918617
0.21208053691275175,-0.06174496644295302,21273799.015101664
0.22818791946308725,-0.06174496644295302,20807532.455405414
0.24429530201342287,-0.06174496644295302,20318511.070581984
0.2604026845637585,-0.06174496644295302,19808835.684832513
0.276510067114094,-0.06174496644295302,19280655.261988666
0.2926174496644296,-0.06174496644295302,18736151.9522005
0.3087248322147652,-0.06174496644295302,18177526.26009627
0.3248322147651007,-0.06174496644295302,17606982.47330071
0.3409395973154363,-0.06174496644295302,17026714.4834799
0.35704697986577183,-0.06174496644295302,16438892.123866506
0.37315436241610744,-0.06174496644295302,15845648.137668325
0.38926174496644306,-0.06174496644295302,15249065.881055217
-0.4,-0.045637583892617406,14930978.012713762
-0.38389261744966446,-0.045637583892617406,15531897.274291819
-0.3677852348993289,-0.045637583892617406,16130823.286648093
-0.3516778523489933,-0.045637583892617406,16725700.967109563
-0.33557046979865773,-0.045637583892617406,17314417.79236385
-0.3194630872483222,-0.045637583892617406,17894815.617589068
-0.30335570469798656,-0.045637583892617406,18464703.297178023
-0.287248322147651,-0.045637583892617406,19021870.010530088
-0.27114093959731544,-0.045637583892617406,19564099.184947286
-0.2550335570469799,-0.045637583892617406,20089182.897272173
-0.2389261744966443,-0.045637583892617406,20594936.626731507
-0.22281879194630871,-0.045637583892617406,21079214.22367483
-0.20671140939597316,-0.045637583892617406,21539922.95267728
-0.1906040268456376,-0.045637583892617406,21975038.4639453
-0.174496644295302,-0.045637583892617406,22382619.54423344
-0.15838926174496643,-0.045637583892617406,22760822.497634366
-0.14228187919463087,-0.045637583892617406,23107915.007697232
-0.1261744966442953,-0.045637583892617406,23422289.33538636
-0.11006711409395975,-0.045637583892617406,23702474.712406795
-0.09395973154362414,-0.045637583892617406,23947148.796354495
-0.07785234899328858,-0.045637583892617406,24155148.06292907
-0.06174496644295302,-0.045637583892617406,24325477.020970482
-0.045637583892617406,-0.045637583892617406,24457316.148218647
-0.029530201342281848,-0.045637583892617406,24550028.459285855
-0.01342281879194629,-0.045637583892617406,24603164.632190682
0.002684563758389269,-0.045637583892617406,24616466.63572284
0.018791946308724827,-0.045637583892617406,24589869.816664033
0.03489932885906044,-0.045637583892617406,24523503.423240565
0.051006711409396,-0.045637583892617406,24417689.558877688
0.06711409395973156,-0.045637583892617406,24272940.578106232
0.08322147651006717,-0.045637583892617406,24089954.954079825
0.09932885906040273,-0.045637583892617406,23869611.6643414
0.11543624161073829,-0.045637583892617406,23612963.157980546
0.1315436241610739,-0.045637583892617406,23321226.982914586
0.1476510067114094,-0.045637583892617406,22995776.16648439
0.16375838926174502,-0.045637583892617406,22638128.455681726
0.17986577181208052,-0.045637583892617406,22249934.534940846
0.19597315436241614,-0.045637583892617406,21832965.349382825
0.21208053691275175,-0.045637583892617406,21389098.669574466
0.22818791946308725,-0.045637583892617406,20920305.04016269
0.24429530201342287,-0.045637583892617406,20428633.25910961
0.2604026845637585,-0.045637583892617406,19916195.53665532
0.276510067114094,-0.045637583892617406,19385152.483577453
0.2926174496644296,-0.045637583892617406,18837698.076835085
0.3087248322147652,-0.045637583892617406,18276044.747343022
0.3248322147651007,-0.045637583892617406,17702408.729515646
0.3409395973154363,-0.045637583892617406,17118995.805464685
0.35704697986577183,-0.045637583892617406,16527987.568476653
0.37315436241610744,-0.045637583892617406,15931528.32079282
0.38926174496644306,-0.045637583892617406,15331712.709948847
-0.4,-0.029530201342281848,14987578.069304733
-0.38389261744966446,-0.029530201342281848,15590775.283752514
-0.3677852348993289,-0.029530201342281848,16191971.69300873
-0.3516778523489933,-0.029530201342281848,16789104.42403354
-0.33557046979865773,-0.029530201342281848,17380052.945402917
-0.3194630872483222,-0.029530201342281848,17962650.9312422
-0.30335570469798656,-0.029530201342281848,18534698.92979269
-0.287248322147651,-0.029530201342281848,19093977.73971871
-0.27114093959731544,-0.029530201342281848,19638262.38578224
-0.2550335570469799,-0.029530201342281848,20165336.57507437
-0.2389261744966443,-0.029530201342281848,20673007.50578362
-0.22281879194630871,-0.029530201342281848,21159120.89267784
-0.20671140939597316,-0.029530201342281848,21621576.067232028
-0.1906040268456376,-0.029530201342281848,22058341.00578743
-0.174496644295302,-0.029530201342281848,22467467.136385735
-0.15838926174496643,-0.029530201342281848,22847103.7740736
-0.14228187919463087,-0.029530201342281848,23195512.03556916
-0.1261744966442953,-0.029530201342281848,23511078.087251373
-0.11006711409395975,-0.029530201342281848,23792325.585465867
-0.09395973154362414,-0.029530201342281848,24037927.175099127
-0.07785234899328858,-0.029530201342281848,24246714.921185832
-0.06174496644295302,-0.029530201342281848,24417689.5588777
-0.045637583892617406,-0.029530201342281848,24550028.459285848
-0.029530201342281848,-0.029530201342281848,24643092.22235096
-0.01342281879194629,-0.029530201342281848,24696429.822810687
0.002684563758389269,-0.029530201342281848,24709782.251315147
0.018791946308724827,-0.029530201342281848,24683084.609559894
0.03489932885906044,-0.029530201342281848,24616466.63572284
0.051006711409396,-0.029530201342281848,24510251.654252574
0.06711409395973156,-0.029530201342281848,24364953.961903337
0.08322147651006717,-0.029530201342281848,24181274.679587007
0.09932885906040273,-0.029530201342281848,23960096.116857216
0.11543624161073829,-0.029530201342281848,23702474.712406795
0.1315436241610739,-0.029530201342281848,23409632.62960965
0.1476510067114094,-0.029530201342281848,23082948.10065159
0.16375838926174502,-0.029530201342281848,22723944.62596971
0.17986577181208052,-0.029530201342281848,22334279.14738021
0.19597315436241614,-0.029530201342281848,21915729.323267955
0.21208053691275175,-0.029530201342281848,21470180.042415332
0.22818791946308725,-0.029530201342281848,20999609.319371007
0.24429530201342287,-0.029530201342281848,20506073.71863993
0.2604026845637585,-0.029530201342281848,19991693.45738708
0.276510067114094,-0.029530201342281848,19458637.336790737
0.2926174496644296,-0.029530201342281848,18909107.65069451
0.3087248322147652,-0.029530201342281848,18345325.216852646
0.3248322147651007,-0.029530201342281848,17769514.670937154
0.3409395973154363,-0.029530201342281848,17183890.15669504
0.35704697986577183,-0.029530201342281848,16590641.537353575
0.37315436241610744,-0.029530201342281848,15991921.243732609
0.38926174496644306,-0.029530201342281848,15389831.863716312
-0.4,-0.01342281879194629,15020017.239020396
-0.38389261744966446,-0.01342281879194629,15624520.01576257
-0.3677852348993289,-0.01342281879194629,16227017.656762972
-0.3516778523489933,-0.01342281879194629,16825442.8240917
-0.33557046979865773,-0.01342281879194629,17417670.396638606
-0.3194630872483222,-0.01342281879194629,18001529.359725263
-0.30335570469798656,-0.01342281879194629,18574815.501091406
-0.287248322147651,-0.01342281879194629,19135304.81615372
-0.27114093959731544,-0.01342281879194629,19680767.513929527
-0.2550335570469799,-0.01342281879194629,20208982.50455727
-0.2389261744966443,-0.01342281879194629,20717752.240117103
-0.22281879194630871,-0.01342281879194629,21204917.772633888
-0.20671140939597316,-0.01342281879194629,21668373.886887867
-0.1906040268456376,-0.01342281879194629,22106084.161100708
-0.174496644295302,-0.01342281879194629,22516095.805817727
-0.15838926174496643,-0.01342281879194629,22896554.13045616
-0.14228187919463087,-0.01342281879194629,23245716.48808872
-0.1261744966442953,-0.01342281879194629,23561965.552106857
-0.11006711409395975,-0.01342281879194629,23843821.783452515
-0.09395973154362414,-0.01342281879194629,24089954.954079833
-0.07785234899328858,-0.01342281879194629,24299194.601140697
-0.06174496644295302,-0.01342281879194629,24470539.29697428
-0.045637583892617406,-0.01342281879194629,24603164.632190682
-0.029530201342281848,-0.01342281879194629,24696429.82281069
-0.01342281879194629,-0.01342281879194629,24749882.86737123
0.002684563758389269,-0.01342281879194629,24763264.195921607
0.018791946308724827,-0.01342281879194629,24736508.769691244
0.03489932885906044,-0.01342281879194629,24669746.60766385
0.051006711409396,-0.01342281879194629,24563301.73409265
0.06711409395973156,-0.01342281879194629,24417689.558877695
0.08322147651006717,-0.01342281879194629,24233612.720439572
0.09932885906040273,-0.01342281879194629,24011955.43800599
0.11543624161073829,-0.01342281879194629,23753776.436829615
0.1315436241610739,-0.01342281879194629,23460300.525539313
0.1476510067114094,-0.01342281879194629,23132908.91937176
0.16375838926174502,-0.01342281879194629,22773128.41623406
0.17986577181208052,-0.01342281879194629,22382619.544233434
0.19597315436241614,-0.01342281879194629,21963163.809325185
0.21208053691275175,-0.01342281879194629,21516650.179951977
0.22818791946308725,-0.01342281879194629,21045060.951884527
0.24429530201342287,-0.01342281879194629,20550457.140863653
0.2604026845637585,-0.01342281879194629,20034963.553060234
0.276510067114094,-0.01342281879194629,19500753.683813907
0.2926174496644296,-0.01342281879194629,18950034.593621265
0.3087248322147652,-0.01342281879194629,18385031.90698275
0.3248322147651007,-0.01342281879194629,17807975.074580096
0.3409395973154363,-0.01342281879194629,17221083.03246128
0.35704697986577183,-0.01342281879194629,16626550.383601667
0.37315436241610744,-0.01342281879194629,16026534.217550403
0.38926174496644306,-0.01342281879194629,15423141.67304068
-0.4,0.002684563758389269,15028137.996059315
-0.38389261744966446,0.002684563758389269,15632967.604662009
-0.3677852348993289,0.002684563758389269,16235790.993421637
-0.3516778523489933,0.002684563758389269,16834539.70667661
-0.33557046979865773,0.002684563758389269,17427087.474343926
-0.3194630872483222,0.002684563758389269,18011262.10795937
-0.30335570469798656,0.002684563758389269,18584858.20352821
-0.287248322147651,0.002684563758389269,19145650.5540317
-0.27114093959731544,0.002684563758389269,19691408.162923247
-0.2550335570469799,0.002684563758389269,20219908.73948175
-0.2389261744966443,0.002684563758389269,20728953.547656048
-0.22281879194630871,0.002684563758389269,21216382.472209226
-0.20671140939597316,0.002684563758389269,21680089.15971104
-0.1906040268456376,0.002684563758389269,22118036.08736667
-0.174496644295302,0.002684563758389269,22528269.40992179
-0.15838926174496643,0.002684563758389269,22908933.43403238
-0.14228187919463087,0.002684563758389269,23258284.57058765
-0.1261744966442953,0.002684563758389269,23574704.618551534
-0.11006711409395975,0.002684563758389269,23856713.238934986
-0.09395973154362414,0.002684563758389269,24102979.484487988
-0.07785234899328858,0.002684563758389269,24312332.2595373
-0.06174496644295302,0.002684563758389269,24483769.594987907
-0.045637583892617406,0.002684563758389269,24616466.63572284
-0.029530201342281848,0.002684563758389269,24709782.251315147
-0.01342281879194629,0.002684563758389269,24763264.195921607
0.002684563758389269,0.002684563758389269,24776652.759251833
0.018791946308724827,0.002684563758389269,24749882.86737123
0.03489932885906044,0.002684563758389269,24683084.609559886
0.051006711409396,0.002684563758389269,24576582.18525871
0.06711409395973156,0.002684563758389269,24430891.28303047
0.08322147651006717,0.002684563758389269,24246714.921185836
0.09932885906040273,0.002684563758389269,24024937.797016524
0.11543624161073829,0.002684563758389269,23766619.208188042
0.1315436241610739,0.002684563758389269,23472984.625537083
0.1476510067114094,0.002684563758389269,23145416.011071343
0.16375838926174502,0.002684563758389269,22785440.988179978
0.17986577181208052,0.002684563758389269,22394720.982755166
0.19597315436241614,0.002684563758389269,21975038.4639453
0.21208053691275175,0.002684563758389269,21528283.421487078
0.22818791946308725,0.002684563758389269,21056439.222903788
0.24429530201342287,0.002684563758389269,20561567.99824976
0.2604026845637585,0.002684563758389269,20045795.702498473
0.276510067114094,0.002684563758389269,19511297.00611654
0.2926174496644296,0.002684563758389269,18960280.16287495
0.3087248322147652,0.002684563758389269,18394972.000585403
0.3248322147651007,0.002684563758389269,17817603.175309572
0.3409395973154363,0.002684563758389269,17230393.82279049
0.35704697986577183,0.002684563758389269,16635539.732542615
0.37315436241610744,0.002684563758389269,16035199.160372077
0.38926174496644306,0.002684563758389269,15431480.384262545
-0.4,0.018791946308724827,15011900.870196098
-0.38389261744966446,0.018791946308724827,15616076.99168793
-0.3677852348993289,0.018791946308724827,16218249.060953474
-0.3516778523489933,0.018791946308724827,16816350.857190512
-0.33557046979865773,0.018791946308724827,17408258.40764089
-0.3194630872483222,0.018791946308724827,17991801.87077769
-0.30335570469798656,0.018791946308724827,18564778.225431133
-0.287248322147651,0.018791946308724827,19124964.66880357
-0.27114093959731544,0.018791946308724827,19670132.61482479
-0.2550335570469799,0.018791946308724827,20198062.173843887
-0.2389261744966443,0.018791946308724827,20706556.985430285
-0.22281879194630871,0.018791946308724827,21193459.26823986
-0.20671140939597316,0.018791946308724827,21656664.944648314
-0.1906040268456376,0.018791946308724827,22094138.693298824
-0.174496644295302,0.018791946308724827,22503928.77996582
-0.15838926174496643,0.018791946308724827,22884181.51628595
-0.14228187919463087,0.018791946308724827,23233155.19700629
-0.1261744966442953,0.018791946308724827,23549233.369473305
-0.11006711409395975,0.018791946308724827,23830937.294127658
-0.09395973154362414,0.018791946308724827,24076937.461739004
-0.07785234899328858,0.018791946308724827,24286064.041942414
-0.06174496644295302,0.018791946308724827,24457316.148218647
-0.045637583892617406,0.018791946308724827,24589869.816664033
-0.029530201342281848,0.018791946308724827,24683084.609559894
-0.01342281879194629,0.018791946308724827,24736508.76969124
0.002684563758389269,0.018791946308724827,24749882.86737123
0.018791946308724827,0.018791946308724827,24723141.898974296
0.03489932885906044,0.018791946308724827,24656415.813225772
0.051006711409396,0.018791946308724827,24550028.459285848
0.06711409395973156,0.018791946308724827,24404494.96854246
0.08322147651006717,0.018791946308724827,24220517.599731367
0.09932885906040273,0.018791946308724827,23998980.094274614
0.11543624161073829,0.018791946308724827,23740940.60532136
0.1315436241610739,0.018791946308724827,23447623.27965044
0.1476510067114094,0.018791946308724827,23120408.58613108
0.16375838926174502,0.018791946308724827,22760822.497634374
0.17986577181208052,0.018791946308724827,22370524.644967742
0.19597315436241614,0.018791946308724827,21951295.571413856
0.21208053691275175,0.018791946308724827,21505023.22467324
0.22818791946308725,0.018791946308724827,21033688.829343174
0.24429530201342287,0.018791946308724827,20539352.287453104
0.2604026845637585,0.018791946308724827,20024137.256992105
0.276510067114094,0.018791946308724827,19490216.05880783
0.2926174496644296,0.018791946308724827,18939794.560767274
0.3087248322147652,0.018791946308724827,18375097.184709862
0.3248322147651007,0.018791946308724827,17798352.176588763
0.3409395973154363,0.018791946308724827,17211777.27340514
0.35704697986577183,0.018791946308724827,16617565.892236471
0.37315436241610744,0.018791946308724827,16017873.957005095
0.38926174496644306,0.018791946308724827,15414807.467809374
-0.4,0.03489932885906044,14971384.766344646
-0.38389261744966446,0.03489932885906044,15573930.257399028
-0.3677852348993289,0.03489932885906044,16174477.10502837
-0.3516778523489933,0.03489932885906044,16770964.665020466
-0.33557046979865773,0.03489932885906044,17361274.697075818
-0.3194630872483222,0.03489932885906044,17943243.215922836
-0.30335570469798656,0.03489932885906044,18514673.14619669
-0.287248322147651,0.03489932885906044,19073347.68429397
-0.27114093959731544,0.03489932885906044,19617044.25894734
-0.2550335570469799,0.03489932885906044,20143548.971837725
-0.2389261744966443,0.03489932885906044,20650671.39036262
-0.22281879194630871,0.03489932885906044,21136259.556883637
-0.20671140939597316,0.03489932885906044,21598215.072539482
-0.1906040268456376,0.03489932885906044,22034508.10916785
-0.174496644295302,0.03489932885906044,22443192.20014168
-0.15838926174496643,0.03489932885906044,22822418.660076972
-0.14228187919463087,0.03489932885906044,23170450.484465353
-0.1261744966442953,0.03489932885906044,23485675.583349504
-0.11006711409395975,0.03489932885906044,23766619.208188042
-0.09395973154362414,0.03489932885906044,24011955.43800599
-0.07785234899328858,0.03489932885906044,24220517.599731363
-0.06174496644295302,0.03489932885906044,24391307.508169856
-0.045637583892617406,0.03489932885906044,24523503.423240565
-0.029530201342281848,0.03489932885906044,24616466.635722846
-0.01342281879194629,0.03489932885906044,24669746.60766385
0.002684563758389269,0.03489932885906044,24683084.609559894
0.018791946308724827,0.03489932885906044,24656415.813225776
0.03489932885906044,0.03489932885906044,24589869.816664033
0.051006711409396,0.03489932885906044,24483769.594987903
0.06711409395973156,0.03489932885906044,24338628.889280587
0.08322147651006717,0.03489932885906044,24155148.06292908
0.09932885906040273,0.03489932885906044,23934208.47219716
0.11543624161073829,0.03489932885906044,23676865.414350305
0.1315436241610739,0.03489932885906044,23384339.732278097
0.1476510067114094,0.03489932885906044,23058008.169057757
0.16375838926174502,0.03489932885906044,22699392.57906294
0.17986577181208052,0.03489932885906044,22310148.113869913
0.19597315436241614,0.03489932885906044,21892050.511195596
0.21208053691275175,0.03489932885906044,21446982.62329754
0.22818791946308725,0.03489932885906044,20976920.327581972
0.24429530201342287,0.03489932885906044,20483917.966542277
0.2604026845637585,0.03489932885906044,19970093.466558434
0.276510067114094,0.03489932885906044,19437613.285531223
0.2926174496644296,0.03489932885906044,18888677.33783965
0.3087248322147652,0.03489932885906044,18325504.041759245
0.3248322147651007,0.03489932885906044,17750315.62935822
0.3409395973154363,0.03489932885906044,17165323.85211578
0.35704697986577183,0.03489932885906044,16572716.207225237
0.37315436241610744,0.03489932885906044,15974642.799916264
0.38926174496644306,0.03489932885906044,15373203.946335563
-0.4,0.051006711409396,14906786.325834349
-0.38389261744966446,0.051006711409396,15506731.957245411
-0.3677852348993289,0.051006711409396,16104687.568966003
-0.3516778523489933,0.051006711409396,16698601.408039117
-0.33557046979865773,0.051006711409396,17286364.373935692
-0.3194630872483222,0.051006711409396,17865821.818534713
-0.30335570469798656,0.051006711409396,18434786.14639886
-0.287248322147651,0.051006711409396,18991050.118975505
-0.27114093959731544,0.051006711409396,19532400.754934393
-0.2550335570469799,0.051006711409396,20056633.70847153
-0.2389261744966443,0.051006711409396,20561567.998249765
-0.22281879194630871,0.051006711409396,21045060.951884527
-0.20671140939597316,0.051006711409396,21505023.22467324
-0.1906040268456376,0.051006711409396,21939433.746743906
-0.174496644295302,0.051006711409396,22346354.450071882
-0.15838926174496643,0.051006711409396,22723944.625969704
-0.14228187919463087,0.051006711409396,23070474.764745537
-0.1261744966442953,0.051006711409396,23384339.73227809
-0.11006711409395975,0.051006711409396,23664071.143262055
-0.09395973154362414,0.051006711409396,23908348.79779828
-0.07785234899328858,0.051006711409396,24116011.056768678
-0.06174496644295302,0.051006711409396,24286064.041942403
-0.045637583892617406,0.051006711409396,24417689.558877695
-0.029530201342281848,0.051006711409396,24510251.654252578
-0.01342281879194629,0.051006711409396,24563301.734092653
0.002684563758389269,0.051006711409396,24576582.18525872
0.018791946308724827,0.051006711409396,24550028.459285848
0.03489932885906044,0.051006711409396,24483769.594987907
0.051006711409396,0.051006711409396,24378127.173907045
0.06711409395973156,0.051006711409396,24233612.72043956
0.08322147651006717,0.051006711409396,24050923.576048728
0.09932885906040273,0.051006711409396,23830937.294127654
0.11543624161073829,0.051006711409396,23574704.618551545
0.1315436241610739,0.051006711409396,23283441.12452446
0.1476510067114094,0.051006711409396,22958517.614760917
0.16375838926174502,0.051006711409396,22601449.37714652
0.17986577181208052,0.051006711409396,22213884.42161951
0.19597315436241614,0.051006711409396,21797590.823954444
0.21208053691275175,0.051006711409396,21354443.312289316
0.22818791946308725,0.051006711409396,20886409.238526486
0.24429530201342287,0.051006711409396,20395534.081094746
0.2604026845637585,0.051006711409396,19883926.627958134
0.276510067114094,0.051006711409396,19353743.989197977
0.2926174496644296,0.051006711409396,18807176.587016016
0.3087248322147652,0.051006711409396,18246433.267669998
0.3248322147651007,0.051006711409396,17673726.674754653
0.3409395973154363,0.051006711409396,17091259.016497266
0.35704697986577183,0.051006711409396,16501208.35149147
0.37315436241610744,0.051006711409396,15905715.507705897
0.38926174496644306,0.051006711409396,15306871.738855835
-0.4,0.06711409395973156,14818418.336633755
-0.38389261744966446,0.06711409395973156,15414807.467809374
-0.3677852348993289,0.06711409395973156,16009218.376205996
-0.3516778523489933,0.06711409395973156,16599611.471735187
-0.33557046979865773,0.06711409395973156,17183890.15669504
-0.3194630872483222,0.06711409395973156,17759912.55579953
-0.30335570469798656,0.06711409395973156,18325504.041759245
-0.287248322147651,0.06711409395973156,18878470.460614588
-0.27114093959731544,0.06711409395973156,19416611.949671753
-0.2550335570469799,0.06711409395973156,19937737.230571464
-0.2389261744966443,0.06711409395973156,20439678.250915844
-0.22281879194630871,0.06711409395973156,20920305.040162694
-0.20671140939597316,0.06711409395973156,21377540.639323305
-0.1906040268456376,0.06711409395973156,21809375.959503774
-0.174496644295302,0.06711409395973156,22213884.421619512
-0.15838926174496643,0.06711409395973156,22589236.22877329
-0.14228187919463087,0.06711409395973156,22933712.123871665
-0.1261744966442953,0.06711409395973156,23245716.488088712
-0.11006711409395975,0.06711409395973156,23523789.640762363
-0.09395973154362414,0.06711409395973156,23766619.208188042
-0.07785234899328858,0.06711409395973156,23973050.437488
-0.06174496644295302,0.06711409395973156,24142095.342178863
-0.045637583892617406,0.06711409395973156,24272940.57810624
-0.029530201342281848,0.06711409395973156,24364953.961903345
-0.01342281879194629,0.06711409395973156,24417689.5588777
0.002684563758389269,0.06711409395973156,24430891.28303047
0.018791946308724827,0.06711409395973156,24404494.968542464
0.03489932885906044,0.06711409395973156,24338628.889280595
0.051006711409396,0.06711409395973156,24233612.72043956
0.06711409395973156,0.06711409395973156,24089954.954079825
0.08322147651006717,0.06711409395973156,23908348.79779828
0.09932885906040273,0.06711409395973156,23689666.60281856
0.11543624161073829,0.06711409395973156,23434952.884166714
0.1315436241610739,0.06711409395973156,23145416.011071343
0.1476510067114094,0.06711409395973156,22822418.66007698
0.16375838926174502,0.06711409395973156,22467467.136385735
0.17986577181208052,0.06711409395973156,22082199.680471048
0.19597315436241614,0.06711409395973156,21668373.886887867
0.21208053691275175,0.06711409395973156,21227853.370315388
0.22818791946308725,0.06711409395973156,20762593.820119992
0.24429530201342287,0.06711409395973156,20274628.58905754
0.2604026845637585,0.06711409395973156,19766053.964117795
0.276510067114094,0.06711409395973156,19239014.26795252
0.2926174496644296,0.06711409395973156,18695686.937858377
0.3087248322147652,0.06711409395973156,18138267.725969538
0.3248322147651007,0.06711409395973156,17568956.1592464
0.3409395973154363,0.06711409395973156,16989941.39114317
0.35704697986577183,0.06711409395973156,16403388.568640336
0.37315436241610744,0.06711409395973156,15811425.828797923
0.38926174496644306,0.06711409395973156,15216132.028300654
-0.4,0.08322147651006717,14706707.21050596
-0.38389261744966446,0.08322147651006717,15298600.36242519
-0.3677852348993289,0.08322147651006717,15888530.204728844
-0.3516778523489933,0.08322147651006717,16474472.523119656
-0.33557046979865773,0.08322147651006717,17054346.525448304
-0.3194630872483222,0.08322147651006717,17626026.483313993
-0.30335570469798656,0.08322147651006717,18187354.163219
-0.287248322147651,0.08322147651006717,18736151.952200513
-0.27114093959731544,0.08322147651006717,19270236.5715977
-0.2550335570469799,0.08322147651006717,19787433.26236988
-0.2389261744966443,0.08322147651006717,20285590.316344935
-0.22281879194630871,0.08322147651006717,20762593.82012
-0.20671140939597316,0.08322147651006717,21216382.472209226
-0.1906040268456376,0.08322147651006717,21644962.329571523
-0.174496644295302,0.08322147651006717,22046421.33696108
-0.15838926174496643,0.08322147651006717,22418943.491710745
-0.14228187919463087,0.08322147651006717,22760822.497634377
-0.1261744966442953,0.08322147651006717,23070474.764745533
-0.11006711409395975,0.08322147651006717,23346451.616429064
-0.09395973154362414,0.08322147651006717,23587450.572529167
-0.07785234899328858,0.08322147651006717,23792325.585465867
-0.06174496644295302,0.08322147651006717,23960096.116857216
-0.045637583892617406,0.08322147651006717,24089954.954079825
-0.029530201342281848,0.08322147651006717,24181274.67958701
-0.01342281879194629,0.08322147651006717,24233612.720439572
0.002684563758389269,0.08322147651006717,24246714.921185836
0.018791946308724827,0.08322147651006717,24220517.599731367
0.03489932885906044,0.08322147651006717,24155148.06292907
0.051006711409396,0.08322147651006717,24050923.576048717
0.06711409395973156,0.08322147651006717,23908348.797798272
0.08322147651006717,0.08322147651006717,23728111.709913168
0.09932885906040273,0.08322147651006717,23511078.087251384
0.11543624161073829,0.08322147651006717,23258284.570587654
0.1315436241610739,0.08322147651006717,22970930.41965697
0.1476510067114094,0.08322147651006717,22650368.038238727
0.16375838926174502,0.08322147651006717,22298092.376001216
0.17986577181208052,0.08322147651006717,21915729.32326795
0.19597315436241614,0.08322147651006717,21505023.22467325
0.21208053691275175,0.08322147651006717,21067823.645725206
0.22818791946308725,0.08322147651006717,20606071.532498676
0.24429530201342287,0.08322147651006717,20121784.90897954
0.2604026845637585,0.08322147651006717,19617044.25894733
0.276510067114094,0.08322147651006717,19093977.739718705
0.2926174496644296,0.08322147651006717,18554746.37361491
0.3087248322147652,0.08322147651006717,18001529.359725263
0.3248322147651007,0.08322147651006717,17436509.643508125
0.3409395973154363,0.08322147651006717,16861859.87511809
0.35704697986577183,0.08322147651006717,16279728.879212854
0.37315436241610744,0.08322147651006717,15692228.749535121
0.38926174496644306,0.08322147651006717,15101422.670960646
-0.4,0.09932885906040273,14572189.555568045
-0.38389261744966446,0.09932885906040273,15158668.845796123
-0.3677852348993289,0.09932885906040273,15743202.784188135
-0.3516778523489933,0.09932885906040273,16323785.671302412
-0.33557046979865773,0.09932885906040273,16898355.747345172
-0.3194630872483222,0.09932885906040273,17464806.72728899
-0.30335570469798656,0.09932885906040273,18021000.118323505
-0.287248322147651,0.09932885906040273,18564778.225431137
-0.27114093959731544,0.09932885906040273,19093977.73971871
-0.2550335570469799,0.09932885906040273,19606443.793986842
-0.2389261744966443,0.09932885906040273,20100044.361065656
-0.22281879194630871,0.09932885906040273,20572684.862857576
-0.20671140939597316,0.09932885906040273,21022322.851957276
-0.1906040268456376,0.09932885906040273,21446982.623297542
-0.174496644295302,0.09932885906040273,21844769.610604376
-0.15838926174496643,0.09932885906040273,22213884.42161951
-0.14228187919463087,0.09932885906040273,22552636.367114782
-0.1261744966442953,0.09932885906040273,22859456.341706496
-0.11006711409395975,0.09932885906040273,23132908.919371765
-0.09395973154362414,0.09932885906040273,23371703.533333752
-0.07785234899328858,0.09932885906040273,23574704.618551545
-0.06174496644295302,0.09932885906040273,23740940.60532135
-0.045637583892617406,0.09932885906040273,23869611.6643414
-0.029530201342281848,0.09932885906040273,23960096.11685722
-0.01342281879194629,0.09932885906040273,24011955.43800599
0.002684563758389269,0.09932885906040273,24024937.797016535
0.018791946308724827,0.09932885906040273,23998980.094274614
0.03489932885906044,0.09932885906040273,23934208.47219716
0.051006711409396,0.09932885906040273,23830937.294127643
0.06711409395973156,0.09932885906040273,23689666.602818556
0.08322147651006717,0.09932885906040273,23511078.087251384
0.09932885906040273,0.09932885906040273,23296029.603312034
0.11543624161073829,0.09932885906040273,23045548.30994604
0.1315436241610739,0.09932885906040273,22760822.497634374
0.1476510067114094,0.09932885906040273,22443192.200141672
0.16375838926174502,0.09932885906040273,22094138.693298817
0.17986577181208052,0.09932885906040273,21715272.995918617
0.19597315436241614,0.09932885906040273,21308323.49766013
0.21208053691275175,0.09932885906040273,20875122.84663376
0.22818791946308725,0.09932885906040273,20417594.235687163
0.24429530201342287,0.09932885906040273,19937737.23057146
0.2604026845637585,0.09932885906040273,19437613.285531223
0.276510067114094,0.09932885906040273,18919331.092293177
0.2926174496644296,0.09932885906040273,18385031.90698275
0.3087248322147652,0.09932885906040273,17836874.99623618
0.3248322147651007,0.09932885906040273,17277023.338791903
0.3409395973154363,0.09932885906040273,16707629.712252526
0.35704697986577183,0.09932885906040273,16130823.286648104
0.37315436241610744,0.09932885906040273,15548696.837059919
0.38926174496644306,0.09932885906040273,14963294.67705643
-0.4,0.11543624161073829,14415507.88280205
-0.38389261744966446,0.11543624161073829,14995681.2877076
-0.3677852348993289,0.11543624161073829,15573930.257399026
-0.3516778523489933,0.11543624161073829,16148270.657920228
-0.33557046979865773,0.11543624161073829,16716662.897729633
-0.3194630872483222,0.11543624161073829,17277023.338791903
-0.30335570469798656,0.11543624161073829,17827236.481590115
-0.287248322147651,0.11543624161073829,18365167.830864258
-0.27114093959731544,0.11543624161073829,18888677.337839663
-0.2550335570469799,0.11543624161073829,19395633.304669503
-0.2389261744966443,0.11543624161073829,19883926.627958138
-0.22281879194630871,0.11543624161073829,20351485.250725947
-0.20671140939597316,0.11543624161073829,20796288.686171062
-0.1906040268456376,0.11543624161073829,21216382.472209234
-0.174496644295302,0.11543624161073829,21609892.413136855
-0.15838926174496643,0.11543624161073829,21975038.463945292
-0.14228187919463087,0.11543624161073829,22310148.113869913
-0.1261744966442953,0.11543624161073829,22613669.12870862
-0.11006711409395975,0.11543624161073829,22884181.51628596
-0.09395973154362414,0.11543624161073829,23120408.58613109
-0.07785234899328858,0.11543624161073829,23321226.98291459
-0.06174496644295302,0.11543624161073829,23485675.583349515
-0.045637583892617406,0.11543624161073829,23612963.157980546
-0.029530201342281848,0.11543624161073829,23702474.712406795
-0.01342281879194629,0.11543624161073829,23753776.43682962
0.002684563758389269,0.11543624161073829,23766619.20818805
0.018791946308724827,0.11543624161073829,23740940.60532136
0.03489932885906044,0.11543624161073829,23676865.414350305
0.051006711409396,0.11543624161073829,23574704.618551537
0.06711409395973156,0.11543624161073829,23434952.88416671
0.08322147651006717,0.11543624161073829,23258284.570587654
0.09932885906040273,0.11543624161073829,23045548.30994604
0.11543624161073829,0.11543624161073829,22797760.217069346
0.1315436241610739,0.11543624161073829,22516095.805817727
0.1476510067114094,0.11543624161073829,22201880.701775715
0.16375838926174502,0.11543624161073829,21856580.25394492
0.17986577181208052,0.11543624161073829,21481788.159299072
0.19597315436241614,0.11543624161073829,21079214.223674834
0.21208053691275175,0.11543624161073829,20650671.390362628
0.22818791946308725,0.11543624161073829,20198062.17384389
0.24429530201342287,0.11543624161073829,19723364.64033424
0.2604026845637585,0.11543624161073829,19228618.07911134
0.276510067114094,0.11543624161073829,18715908.509032752
0.2926174496644296,0.11543624161073829,18187354.16321901
0.3087248322147652,0.11543624161073829,17645091.091650583
0.3248322147651007,0.11543624161073829,17091259.01649727
0.3409395973154363,0.11543624161073829,16527987.568476653
0.35704697986577183,0.11543624161073829,15957383.02456484
0.37315436241610744,0.11543624161073829,15381515.65811135
0.38926174496644306,0.11543624161073829,14802407.80201603
-0.4,0.1315436241610739,14237405.494583122
-0.38389261744966446,0.1315436241610739,14810410.905836636
-0.3677852348993289,0.1315436241610739,15381515.65811134
-0.3516778523489933,0.1315436241610739,15948760.131259395
-0.33557046979865773,0.1315436241610739,16510129.932721278
-0.3194630872483222,0.1315436241610739,17063567.16763445
-0.30335570469798656,0.1315436241610739,17606982.473300703
-0.287248322147651,0.1315436241610739,18138267.725969546
-0.27114093959731544,0.1315436241610739,18655309.316989042
-0.2550335570469799,0.1315436241610739,19156001.885460094
-0.2389261744966443,0.1315436241610739,19638262.385782234
-0.22281879194630871,0.1315436241610739,20100044.361065663
-0.20671140939597316,0.1315436241610739,20539352.28745311
-0.1906040268456376,0.1315436241610739,20954255.850075107
-0.174496644295302,0.1315436241610739,21342904.008758437
-0.15838926174496643,0.1315436241610739,21703538.710800923
-0.14228187919463087,0.1315436241610739,22034508.109167848
-0.1261744966442953,0.1315436241610739,22334279.1473802
-0.11006711409395975,0.1315436241610739,22601449.377146523
-0.09395973154362414,0.1315436241610739,22834757.881399415
-0.07785234899328858,0.1315436241610739,23033095.18377014
-0.06174496644295302,0.1315436241610739,23195512.03556916
-0.045637583892617406,0.1315436241610739,23321226.982914586
-0.029530201342281848,0.1315436241610739,23409632.629609652
-0.01342281879194629,0.1315436241610739,23460300.52553932
0.002684563758389269,0.1315436241610739,23472984.625537086
0.018791946308724827,0.1315436241610739,23447623.279650446
0.03489932885906044,0.1315436241610739,23384339.732278097
0.051006711409396,0.1315436241610739,23283441.12452446
0.06711409395973156,0.1315436241610739,23145416.011071336
0.08322147651006717,0.1315436241610739,22970930.419656977
0.09932885906040273,0.1315436241610739,22760822.497634374
0.11543624161073829,0.1315436241610739,22516095.805817727
0.1315436241610739,0.1315436241610739,22237911.334692255
0.1476510067114094,0.1315436241610739,21927578.331849825
0.16375838926174502,0.1315436241610739,21586544.042028286
0.17986577181208052,0.1315436241610739,21216382.47220922
0.19597315436241614,0.1315436241610739,20818782.30372189
0.21208053691275175,0.1315436241610739,20395534.081094757
0.22818791946308725,0.1315436241610739,19948516.81340275
0.24429530201342287,0.1315436241610739,19479684.128019646
0.2604026845637585,0.1315436241610739,18991050.1189755
0.276510067114094,0.1315436241610739,18484675.032540236
0.2926174496644296,0.1315436241610739,17962650.931242198
0.3087248322147652,0.1315436241610739,17427087.474343926
0.3248322147651007,0.1315436241610739,16880097.94792764
0.3409395973154363,0.1315436241610739,16323785.67130241
0.35704697986577183,0.1315436241610739,15760230.898569347
0.37315436241610744,0.1315436241610739,15191478.325024754
0.38926174496644306,0.1315436241610739,14619525.297815483
-0.4,0.1476510067114094,14038720.612117274
-0.38389261744966446,0.1476510067114094,14603729.656839645
-0.3677852348993289,0.1476510067114094,15166864.566531401
-0.3516778523489933,0.1476510067114094,15726193.067803843
-0.33557046979865773,0.1476510067114094,16279728.87921285
-0.3194630872483222,0.1476510067114094,16825442.8240917
-0.30335570469798656,0.1476510067114094,17361274.697075818
-0.287248322147651,0.1476510067114094,17885145.79356132
-0.27114093959731544,0.1476510067114094,18394972.000585414
-0.2550335570469799,0.1476510067114094,18888677.33783965
-0.2389261744966443,0.1476510067114094,19364207.828901272
-0.22281879194630871,0.1476510067114094,19819545.57545784
-0.20671140939597316,0.1476510067114094,20252722.901452277
-0.1906040268456376,0.1476510067114094,20661836.42981518
-0.174496644295302,0.1476510067114094,21045060.951884527
-0.15838926174496643,0.1476510067114094,21400662.948816825
-0.14228187919463087,0.1476510067114094,21727013.625321865
-0.1261744966442953,0.1476510067114094,22022601.31892719
-0.11006711409395975,0.1476510067114094,22286043.152693294
-0.09395973154362414,0.1476510067114094,22516095.80581773
-0.07785234899328858,0.1476510067114094,22711665.284821678
-0.06174496644295302,0.1476510067114094,22871815.587907
-0.045637583892617406,0.1476510067114094,22995776.166484397
-0.029530201342281848,0.1476510067114094,23082948.100651603
-0.01342281879194629,0.1476510067114094,23132908.919371765
0.002684563758389269,0.1476510067114094,23145416.011071347
0.018791946308724827,0.1476510067114094,23120408.586131085
0.03489932885906044,0.1476510067114094,23058008.169057757
0.051006711409396,0.1476510067114094,22958517.614760917
0.06711409395973156,0.1476510067114094,22822418.66007698
0.08322147651006717,0.1476510067114094,22650368.038238734
0.09932885906040273,0.1476510067114094,22443192.200141683
0.11543624161073829,0.1476510067114094,22201880.70177572
0.1315436241610739,0.1476510067114094,21927578.331849825
0.1476510067114094,0.1476510067114094,21621576.067232028
0.16375838926174502,0.1476510067114094,21285300.956167866
0.17986577181208052,0.1476510067114094,20920305.040162686
0.19597315436241614,0.1476510067114094,20528253.434773766
0.21208053691275175,0.1476510067114094,20110911.697243128
0.22818791946308725,0.1476510067114094,19670132.614824787
0.24429530201342287,0.1476510067114094,19207842.55176336
0.2604026845637585,0.1476510067114094,18726027.495139483
0.276510067114094,0.1476510067114094,18226718.940213088
0.2926174496644296,0.1476510067114094,17711979.754502393
0.3087248322147652,0.1476510067114094,17183890.15669504
0.3248322147651007,0.1476510067114094,16644533.941685624
0.3409395973154363,0.1476510067114094,16095985.076683233
0.35704697986577183,0.1476510067114094,15540294.785567
0.37315436241610744,0.1476510067114094,14979479.229639122
0.38926174496644306,0.1476510067114094,14415507.882802045
-0.4,0.16375838926174502,13820379.806694068
-0.38389261744966446,0.16375838926174502,14376601.403236182
-0.3677852348993289,0.16375838926174502,14930978.012713756
-0.3516778523489933,0.16375838926174502,15481607.413915882
-0.33557046979865773,0.16375838926174502,16026534.217550403
-0.3194630872483222,0.16375838926174502,16563760.806241484
-0.30335570469798656,0.16375838926174502,17091259.01649726
-0.287248322147651,0.16375838926174502,17606982.47330071
-0.27114093959731544,0.16375838926174502,18108879.477390785
-0.2550335570469799,0.16375838926174502,18594906.335675593
-0.2389261744966443,0.16375838926174502,19063041.016727854
-0.22281879194630871,0.16375838926174502,19511297.006116547
-0.20671140939597316,0.16375838926174502,19937737.230571464
-0.1906040268456376,0.16375838926174502,20340487.91578361
-0.174496644295302,0.16375838926174502,20717752.240117103
-0.15838926174496643,0.16375838926174502,21067823.645725198
-0.14228187919463087,0.16375838926174502,21389098.66957447
-0.1261744966442953,0.16375838926174502,21680089.15971103
-0.11006711409395975,0.16375838926174502,21939433.746743906
-0.09395973154362414,0.16375838926174502,22165908.446936544
-0.07785234899328858,0.16375838926174502,22358436.281424463
-0.06174496644295302,0.16375838926174502,22516095.80581772
-0.045637583892617406,0.16375838926174502,22638128.455681734
-0.029530201342281848,0.16375838926174502,22723944.625969715
-0.01342281879194629,0.16375838926174502,22773128.41623406
0.002684563758389269,0.16375838926174502,22785440.988179978
0.018791946308724827,0.16375838926174502,22760822.497634377
0.03489932885906044,0.16375838926174502,22699392.57906294
0.051006711409396,0.16375838926174502,22601449.377146516
0.06711409395973156,0.16375838926174502,22467467.13638573
0.08322147651006717,0.16375838926174502,22298092.37600122
0.09932885906040273,0.16375838926174502,22094138.693298817
0.11543624161073829,0.16375838926174502,21856580.25394492
0.1315436241610739,0.16375838926174502,21586544.042028286
0.1476510067114094,0.16375838926174502,21285300.956167866
0.16375838926174502,0.16375838926174502,20954255.850075107
0.17986577181208052,0.16375838926174502,20594936.626731507
0.19597315436241614,0.16375838926174502,20208982.50455727
0.21208053691275175,0.16375838926174502,19798131.581512284
0.22818791946308725,0.16375838926174502,19364207.828901272
0.24429530201342287,0.16375838926174502,18909107.650694504
0.2604026845637585,0.16375838926174502,18434786.146398865
0.276510067114094,0.16375838926174502,17943243.215922832
0.2926174496644296,0.16375838926174502,17436509.643508118
0.3087248322147652,0.16375838926174502,16916633.294707328
0.3248322147651007,0.16375838926174502,16385665.555660143
0.3409395973154363,0.16375838926174502,15845648.137668325
0.35704697986577183,0.16375838926174502,15298600.362425191
0.37315436241610744,0.16375838926174502,14746507.034366814
0.38926174496644306,0.16375838926174502,14191306.9966473
-0.4,0.17986577181208052,13583390.806751272
-0.38389261744966446,0.17986577181208052,14130074.4309833
-0.3677852348993289,0.17986577181208052,14674944.705605434
-0.3516778523489933,0.17986577181208052,15216132.02830066
-0.33557046979865773,0.17986577181208052,15751714.540385913
-0.3194630872483222,0.17986577181208052,16279728.87921285
-0.30335570469798656,0.17986577181208052,16798181.65981556
-0.287248322147651,0.17986577181208052,17305061.59799041
-0.27114093959731544,0.17986577181208052,17798352.176588763
-0.2550335570469799,0.17986577181208052,18276044.747343034
-0.2389261744966443,0.17986577181208052,18736151.952200502
-0.22281879194630871,0.17986577181208052,19176721.341066673
-0.20671140939597316,0.17986577181208052,19595849.057201087
-0.1906040268456376,0.17986577181208052,19991693.45738708
-0.174496644295302,0.17986577181208052,20362488.531512666
-0.15838926174496643,0.17986577181208052,20706556.985430278
-0.14228187919463087,0.17986577181208052,21022322.851957276
-0.1261744966442953,0.17986577181208052,21308323.497660123
-0.11006711409395975,0.17986577181208052,21563220.897627145
-0.09395973154362414,0.17986577181208052,21785812.056740467
-0.07785234899328858,0.17986577181208052,21975038.4639453
-0.06174496644295302,0.17986577181208052,22129994.47558855
-0.045637583892617406,0.17986577181208052,22249934.534940854
-0.029530201342281848,0.17986577181208052,22334279.147380218
-0.01342281879194629,0.17986577181208052,22382619.54423344
0.002684563758389269,0.17986577181208052,22394720.982755173
0.018791946308724827,0.17986577181208052,22370524.644967746
0.03489932885906044,0.17986577181208052,22310148.113869913
0.051006711409396,0.17986577181208052,22213884.421619505
0.06711409395973156,0.17986577181208052,22082199.680471048
0.08322147651006717,0.17986577181208052,21915729.323267955
0.09932885906040273,0.17986577181208052,21715272.995918617
0.11543624161073829,0.17986577181208052,21481788.15929908
0.1315436241610739,0.17986577181208052,21216382.472209226
0.1476510067114094,0.17986577181208052,20920305.040162686
0.16375838926174502,0.17986577181208052,20594936.626731507
0.17986577181208052,0.17986577181208052,20241778.934734475
0.19597315436241614,0.17986577181208052,19862443.07361509
0.21208053691275175,0.17986577181208052,19458637.336790737
0.22818791946308725,0.17986577181208052,19032154.418485366
0.24429530201342287,0.17986577181208052,18584858.203528207
0.2604026845637585,0.17986577181208052,18118670.26578621
0.276510067114094,0.17986577181208052,17635556.21129997
0.2926174496644296,0.17986577181208052,17137512.000845183
0.3087248322147652,0.17986577181208052,16626550.383601665
0.3248322147651007,0.17986577181208052,16104687.568966014
0.3409395973154363,0.17986577181208052,15573930.257399032
0.35704697986577183,0.17986577181208052,15036263.1436854
0.37315436241610744,0.17986577181208052,14493636.997247336
0.38926174496644306,0.17986577181208052,13947957.414359577
-0.4,0.19597315436241614,13328834.758826138
-0.38389261744966446,0.19597315436241614,13865273.398957387
-0.3677852348993289,0.19597315436241614,14399932.672091527
-0.3516778523489933,0.19597315436241614,14930978.012713762
-0.33557046979865773,0.19597315436241614,15456523.578240246
-0.3194630872483222,0.19597315436241614,15974642.799916264
-0.30335570469798656,0.19597315436241614,16483379.64929505
-0.287248322147651,0.19597315436241614,16980760.534128208
-0.27114093959731544,0.19597315436241614,17464806.727289
-0.2550335570469799,0.19597315436241614,17933547.223066967
-0.2389261744966443,0.19597315436241614,18385031.90698275
-0.22281879194630871,0.19597315436241614,18817344.918331545
-0.20671140939597316,0.19597315436241614,19228618.07911134
-0.1906040268456376,0.19597315436241614,19617044.25894733
-0.174496644295302,0.19597315436241614,19980890.543186627
-0.15838926174496643,0.19597315436241614,20318511.070581988
-0.14228187919463087,0.19597315436241614,20628359.407959133
-0.1261744966442953,0.19597315436241614,20909000.331990864
-0.11006711409395975,0.19597315436241614,21159120.892677836
-0.09395973154362414,0.19597315436241614,21377540.639323305
-0.07785234899328858,0.19597315436241614,21563220.897627145
-0.06174496644295302,0.19597315436241614,21715272.995918617
-0.045637583892617406,0.19597315436241614,21832965.349382825
-0.029530201342281848,0.19597315436241614,21915729.323267955
-0.01342281879194629,0.19597315436241614,21963163.809325185
0.002684563758389269,0.19597315436241614,21975038.4639453
0.018791946308724827,0.19597315436241614,21951295.571413856
0.03489932885906044,0.19597315436241614,21892050.511195596
0.051006711409396,0.19597315436241614,21797590.823954437
0.06711409395973156,0.19597315436241614,21668373.88688786
0.08322147651006717,0.19597315436241614,21505023.22467325
0.09932885906040273,0.19597315436241614,21308323.49766013
0.11543624161073829,0.19597315436241614,21079214.22367483
0.1315436241610739,0.19597315436241614,20818782.303721886
0.1476510067114094,0.19597315436241614,20528253.434773758
0.16375838926174502,0.19597315436241614,20208982.504557267
0.17986577181208052,0.19597315436241614,19862443.073615085
0.19597315436241614,0.19597315436241614,19490216.05880783
0.21208053691275175,0.19597315436241614,19093977.7397187
0.22818791946308725,0.19597315436241614,18675487.215045813
0.24429530201342287,0.19597315436241614,18236573.439963296
0.2604026845637585,0.19597315436241614,17779121.977576405
0.276510067114094,0.19597315436241614,17305061.597990397
0.2926174496644296,0.19597315436241614,16816350.857190505
0.3087248322147652,0.19597315436241614,16314964.784947304
0.3248322147651007,0.19597315436241614,15802881.806402853
0.3409395973154363,0.19597315436241614,15282071.015963176
0.35704697986577183,0.19597315436241614,14754479.914749919
0.37315436241610744,0.19597315436241614,14222022.714291785
0.38926174496644306,0.19597315436241614,13686569.299525779
-0.4,0.21208053691275175,13057858.025458049
-0.38389261744966446,0.21208053691275175,13583390.806751262
-0.3677852348993289,0.21208053691275175,14107180.39578171
-0.3516778523489933,0.21208053691275175,14627429.52396108
-0.33557046979865773,0.21208053691275175,15142290.6881007
-0.3194630872483222,0.21208053691275175,15649876.48680874
-0.30335570469798656,0.21208053691275175,16148270.657920223
-0.287248322147651,0.21208053691275175,16635539.73254262
-0.27114093959731544,0.21208053691275175,17109745.211297736
-0.2550335570469799,0.21208053691275175,17568956.159246396
-0.2389261744966443,0.21208053691275175,18011262.10795937
-0.22281879194630871,0.21208053691275175,18434786.14639887
-0.20671140939597316,0.21208053691275175,18837698.076835085
-0.1906040268456376,0.21208053691275175,19218227.50806018
-0.174496644295302,0.21208053691275175,19574676.755774133
-0.15838926174496643,0.21208053691275175,19905433.419276886
-0.14228187919463087,0.21208053691275175,20208982.504557267
-0.1261744966442953,0.21208053691275175,20483917.966542277
-0.11006711409395975,0.21208053691275175,20728953.54765605
-0.09395973154362414,0.21208053691275175,20942932.795899373
-0.07785234899328858,0.21208053691275175,21124838.153339293
-0.06174496644295302,0.21208053691275175,21273799.015101664
-0.045637583892617406,0.21208053691275175,21389098.669574466
-0.029530201342281848,0.21208053691275175,21470180.04241534
-0.01342281879194629,0.21208053691275175,21516650.17995198
0.002684563758389269,0.21208053691275175,21528283.421487078
0.018791946308724827,0.21208053691275175,21505023.22467325
0.03489932885906044,0.21208053691275175,21446982.62329754
0.051006711409396,0.21208053691275175,21354443.312289312
0.06711409395973156,0.21208053691275175,21227853.370315384
0.08322147651006717,0.21208053691275175,21067823.645725206
0.09932885906040273,0.21208053691275175,20875122.84663376
0.11543624161073829,0.21208053691275175,20650671.390362628
0.1315436241610739,0.21208053691275175,20395534.081094757
0.1476510067114094,0.21208053691275175,20110911.697243124
0.16375838926174502,0.21208053691275175,19798131.581512284
0.17986577181208052,0.21208053691275175,19458637.336790737
0.19597315436241614,0.21208053691275175,19093977.739718705
0.21208053691275175,0.21208053691275175,18705794.990923967
0.22818791946308725,0.21208053691275175,18295812.426427137
0.24429530201342287,0.21208053691275175,17865821.81853471
0.2604026845637585,0.21208053691275175,17417670.396638606
0.276510067114094,0.21208053691275175,16953247.718727484
0.2926174496644296,0.21208053691275175,16474472.523119655
0.3087248322147652,0.21208053691275175,15983279.687004821
0.3248322147651007,0.21208053691275175,15481607.413915886
0.3409395973154363,0.21208053691275175,14971384.766344646
0.35704697986577183,0.21208053691275175,14454519.652492445
0.37315436241610744,0.21208053691275175,13932887.367748935
0.38926174496644306,0.21208053691275175,13408319.782076733
-0.4,0.22818791946308725,12771663.606952429
-0.38389261744966446,0.22818791946308725,13285678.071194366
-0.3677852348993289,0.22818791946308725,13797987.54943178
-0.3516778523489933,0.22818791946308725,14306834.164547594
-0.33557046979865773,0.22818791946308725,14810410.905836636
-0.3194630872483222,0.22818791946308725,15306871.73885584
-0.30335570469798656,0.22818791946308725,15794342.400942354
-0.287248322147651,0.22818791946308725,16270931.799832677
-0.27114093959731544,0.22818791946308725,16734743.92303286
-0.2550335570469799,0.22818791946308725,17183890.15669504
-0.2389261744966443,0.22818791946308725,17616501.904908463
-0.22281879194630871,0.22818791946308725,18030743.393662702
-0.20671140939597316,0.22818791946308725,18424824.538420644
-0.1906040268456376,0.22818791946308725,18797013.750363115
-0.174496644295302,0.22818791946308725,19145650.5540317
-0.15838926174496643,0.22818791946308725,19469157.888372388
-0.14228187919463087,0.22818791946308725,19766053.964117795
-0.1261744966442953,0.22818791946308725,20034963.553060226
-0.11006711409395975,0.22818791946308725,20274628.589057546
-0.09395973154362414,0.22818791946308725,20483917.966542285
-0.07785234899328858,0.22818791946308725,20661836.429815177
-0.06174496644295302,0.22818791946308725,20807532.455405414
-0.045637583892617406,0.22818791946308725,20920305.040162686
-0.029530201342281848,0.22818791946308725,20999609.319371007
-0.01342281879194629,0.22818791946308725,21045060.951884523
0.002684563758389269,0.22818791946308725,21056439.222903788
0.018791946308724827,0.22818791946308725,21033688.829343174
0.03489932885906044,0.22818791946308725,20976920.32758197
0.051006711409396,0.22818791946308725,20886409.23852648
0.06711409395973156,0.22818791946308725,20762593.820119992
0.08322147651006717,0.22818791946308725,20606071.532498676
0.09932885906040273,0.22818791946308725,20417594.235687155
0.11543624161073829,0.22818791946308725,20198062.173843887
0.1315436241610739,0.22818791946308725,19948516.813402742
0.1476510067114094,0.22818791946308725,19670132.614824783
0.16375838926174502,0.22818791946308725,19364207.828901265
0.17986577181208052,0.22818791946308725,19032154.418485362
0.19597315436241614,0.22818791946308725,18675487.215045813
0.21208053691275175,0.22818791946308725,18295812.426427133
0.22818791946308725,0.22818791946308725,17894815.61758907
0.24429530201342287,0.22818791946308725,17474249.289831158
0.2604026845637585,0.22818791946308725,17035920.186062727
0.276510067114094,0.22818791946308725,16581676.45005666
0.2926174496644296,0.22818791946308725,16113394.766358268
0.3087248322147652,0.22818791946308725,15632967.604662009
0.3248322147651007,0.22818791946308725,15142290.6881007
0.3409395973154363,0.22818791946308725,14643250.79911401
0.35704697986577183,0.22818791946308725,14137714.02949839
0.37315436241610744,0.22818791946308725,13627514.573026938
0.38926174496644306,0.22818791946308725,13114444.149818568
-0.4,0.24429530201342287,12471502.276580537
-0.38389261744966446,0.24429530201342287,12973436.304775497
-0.3677852348993289,0.24429530201342287,13473705.417772936
-0.3516778523489933,0.24429530201342287,13970593.052316692
-0.33557046979865773,0.24429530201342287,14462334.666306624
-0.3194630872483222,0.24429530201342287,14947127.611045754
-0.30335570469798656,0.24429530201342287,15423141.67304068
-0.287248322147651,0.24429530201342287,15888530.204728851
-0.27114093959731544,0.24429530201342287,16341441.75395317
-0.2550335570469799,0.24429530201342287,16780032.09331869
-0.2389261744966443,0.24429530201342287,17202476.542903326
-0.22281879194630871,0.24429530201342287,17606982.473300707
-0.20671140939597316,0.24429530201342287,17991801.870777685
-0.1906040268456376,0.24429530201342287,18355243.84254497
-0.174496644295302,0.24429530201342287,18695686.937858377
-0.15838926174496643,0.24429530201342287,19011591.159961764
-0.14228187919463087,0.24429530201342287,19301509.544795435
-0.1261744966442953,0.24429530201342287,19564099.184947267
-0.11006711409395975,0.24429530201342287,19798131.581512287
-0.09395973154362414,0.24429530201342287,20002502.21231595
-0.07785234899328858,0.24429530201342287,20176239.212290302
-0.06174496644295302,0.24429530201342287,20318511.07058199
-0.045637583892617406,0.24429530201342287,20428633.259109613
-0.029530201342281848,0.24429530201342287,20506073.718639936
-0.01342281879194629,0.24429530201342287,20550457.140863653
0.002684563758389269,0.24429530201342287,20561567.99824977
0.018791946308724827,0.24429530201342287,20539352.28745311
0.03489932885906044,0.24429530201342287,20483917.96654228
0.051006711409396,0.24429530201342287,20395534.081094746
0.06711409395973156,0.24429530201342287,20274628.58905754
0.08322147651006717,0.24429530201342287,20121784.90897954
0.09932885906040273,0.24429530201342287,19937737.23057146
0.11543624161073829,0.24429530201342287,19723364.64033425
0.1315436241610739,0.24429530201342287,19479684.12801965
0.1476510067114094,0.24429530201342287,19207842.55176336
0.16375838926174502,0.24429530201342287,18909107.65069451
0.17986577181208052,0.24429530201342287,18584858.203528207
0.19597315436241614,0.24429530201342287,18236573.439963296
0.21208053691275175,0.24429530201342287,17865821.81853471
0.22818791946308725,0.24429530201342287,17474249.289831165
0.24429530201342287,0.24429530201342287,17063567.167634442
0.2604026845637585,0.24429530201342287,16635539.732542612
0.276510067114094,0.24429530201342287,16191971.693008732
0.2926174496644296,0.24429530201342287,15734695.62748926
0.3087248322147652,0.24429530201342287,15265559.528605131
0.3248322147651007,0.24429530201342287,14786414.565952918
0.3409395973154363,0.24429530201342287,14299103.17856138
0.35704697986577183,0.24429530201342287,13805447.601090308
0.37315436241610744,0.24429530201342287,13307238.919847704
0.38926174496644306,0.24429530201342287,12806226.745708847
-0.4,0.2604026845637585,12158663.520255778
-0.38389261744966446,0.2604026845637585,12648006.89067309
-0.3677852348993289,0.2604026845637585,13135727.109105382
-0.3516778523489933,0.2604026845637585,13620150.671063773
-0.33557046979865773,0.2604026845637585,14099557.29673056
-0.3194630872483222,0.2604026845637585,14572189.55556804
-0.30335570469798656,0.2604026845637585,15036263.143685391
-0.287248322147651,0.2604026845637585,15489977.735359576
-0.27114093959731544,0.2604026845637585,15931528.320792826
-0.2550335570469799,0.2604026845637585,16359116.933721522
-0.2389261744966443,0.2604026845637585,16770964.66502046
-0.22281879194630871,0.2604026845637585,17165323.85211578
-0.20671140939597316,0.2604026845637585,17540490.32895445
-0.1906040268456376,0.2604026845637585,17894815.61758907
-0.174496644295302,0.2604026845637585,18226718.94021308
-0.15838926174496643,0.2604026845637585,18534698.92979269
-0.14228187919463087,0.2604026845637585,18817344.918331537
-0.1261744966442953,0.2604026845637585,19073347.684293956
-0.11006711409395975,0.2604026845637585,19301509.544795435
-0.09395973154362414,0.2604026845637585,19500753.683813907
-0.07785234899328858,0.2604026845637585,19670132.614824783
-0.06174496644295302,0.2604026845637585,19808835.684832513
-0.045637583892617406,0.2604026845637585,19916195.536655318
-0.029530201342281848,0.2604026845637585,19991693.45738708
-0.01342281879194629,0.2604026845637585,20034963.553060234
0.002684563758389269,0.2604026845637585,20045795.702498477
0.018791946308724827,0.2604026845637585,20024137.256992105
0.03489932885906044,0.2604026845637585,19970093.466558427
0.051006711409396,0.2604026845637585,19883926.627958126
0.06711409395973156,0.2604026845637585,19766053.964117788
0.08322147651006717,0.2604026845637585,19617044.25894733
0.09932885906040273,0.2604026845637585,19437613.28553122
0.11543624161073829,0.2604026845637585,19228618.07911134
0.1315436241610739,0.2604026845637585,18991050.118975498
0.1476510067114094,0.2604026845637585,18726027.495139483
0.16375838926174502,0.2604026845637585,18434786.146398865
0.17986577181208052,0.2604026845637585,18118670.265786204
0.19597315436241614,0.2604026845637585,17779121.977576405
0.21208053691275175,0.2604026845637585,17417670.396638602
0.22818791946308725,0.2604026845637585,17035920.18606273
0.24429530201342287,0.2604026845637585,16635539.732542608
0.2604026845637585,0.2604026845637585,16218249.060953474
0.276510067114094,0.2604026845637585,15785807.60992159
0.2926174496644296,0.2604026845637585,15340001.98897741
0.3087248322147652,0.2604026845637585,14882633.835162543
0.3248322147651007,0.2604026845637585,14415507.882802047
0.3409395973154363,0.2604026845637585,13940420.354653252
0.35704697986577183,0.2604026845637585,13459147.77591673
0.37315436241610744,0.2604026845637585,12973436.304775497
0.38926174496644306,0.2604026845637585,12484991.66436155
-0.4,0.276510067114094,11834466.371997239
-0.38389261744966446,0.276510067114094,12310761.9493784
-0.3677852348993289,0.276510067114094,12785477.654304715
-0.3516778523489933,0.276510067114094,13256984.604410617
-0.33557046979865773,0.276510067114094,13723608.38921348
-0.3194630872483222,0.276510067114094,14183638.438093029
-0.30335570469798656,0.276510067114094,14635338.023623742
-0.287248322147651,0.276510067114094,15076954.823752083
-0.27114093959731544,0.276510067114094,15506731.957245417
-0.2550335570469799,0.276510067114094,15922919.398597287
-0.2389261744966443,0.276510067114094,16323785.67130241
-0.22281879194630871,0.276510067114094,16707629.712252526
-0.20671140939597316,0.276510067114094,17072792.79507419
-0.1906040268456376,0.276510067114094,17417670.39663861
-0.174496644295302,0.276510067114094,17740723.888809387
-0.15838926174496643,0.276510067114094,18040491.93682353
-0.14228187919463087,0.276510067114094,18315601.48656725
-0.1261744966442953,0.276510067114094,18564778.225431126
-0.11006711409395975,0.276510067114094,18786856.40540368
-0.09395973154362414,0.276510067114094,18980787.922556322
-0.07785234899328858,0.276510067114094,19145650.5540317
-0.06174496644295302,0.276510067114094,19280655.26198867
-0.045637583892617406,0.276510067114094,19385152.483577453
-0.029530201342281848,0.276510067114094,19458637.336790737
-0.01342281879194629,0.276510067114094,19500753.683813907
0.002684563758389269,0.276510067114094,19511297.006116543
0.018791946308724827,0.276510067114094,19490216.05880783
0.03489932885906044,0.276510067114094,19437613.285531223
0.051006711409396,0.276510067114094,19353743.989197973
0.06711409395973156,0.276510067114094,19239014.267952517
0.08322147651006717,0.276510067114094,19093977.739718705
0.09932885906040273,0.276510067114094,18919331.092293177
0.11543624161073829,0.276510067114094,18715908.50903276
0.1315436241610739,0.276510067114094,18484675.03254023
0.1476510067114094,0.276510067114094,18226718.94021308
0.16375838926174502,0.276510067114094,17943243.215922832
0.17986577181208052,0.276510067114094,17635556.211299967
0.19597315436241614,0.276510067114094,17305061.5979904
0.21208053691275175,0.276510067114094,16953247.718727484
0.22818791946308725,0.276510067114094,16581676.450056667
0.24429530201342287,0.276510067114094,16191971.69300873
0.2604026845637585,0.276510067114094,15785807.609921593
0.276510067114094,0.276510067114094,15364896.725960648
0.2926174496644296,0.276510067114094,14930978.012713762
0.3087248322147652,0.276510067114094,14485805.068588186
0.3248322147651007,0.276510067114094,14031134.50668903
0.3409395973154363,0.276510067114094,13568714.655505093
0.35704697986577183,0.276510067114094,13100274.671181725
0.37315436241610744,0.276510067114094,12627514.15254922
0.38926174496644306,0.276510067114094,12152093.341542223
-0.4,0.2926174496644296,11500250.235586498
-0.38389261744966446,0.2926174496644296,11963094.790956348
-0.3677852348993289,0.2926174496644296,12424404.09091206
-0.3516778523489933,0.2926174496644296,12882595.254213408
-0.33557046979865773,0.2926174496644296,13336041.157258697
-0.3194630872483222,0.2926174496644296,13783079.537503894
-0.30335570469798656,0.2926174496644296,14222022.714291783
-0.287248322147651,0.2926174496644296,14651167.852743663
-0.27114093959731544,0.2926174496644296,15068807.687557127
-0.2550335570469799,0.2926174496644296,15473241.615543967
-0.2389261744966443,0.2926174496644296,15862787.058676418
-0.22281879194630871,0.2926174496644296,16235790.993421644
-0.20671140939597316,0.2926174496644296,16590641.537353575
-0.1906040268456376,0.2926174496644296,16925779.480541658
-0.174496644295302,0.2926174496644296,17239709.647113003
-0.15838926174496643,0.2926174496644296,17531011.971732657
-0.14228187919463087,0.2926174496644296,17798352.17658875
-0.1261744966442953,0.2926174496644296,18040491.93682353
-0.11006711409395975,0.2926174496644296,18256298.426213805
-0.09395973154362414,0.2926174496644296,18444753.140242953
-0.07785234899328858,0.2926174496644296,18604959.900469195
-0.06174496644295302,0.2926174496644296,18736151.9522005
-0.045637583892617406,0.2926174496644296,18837698.07683508
-0.029530201342281848,0.2926174496644296,18909107.65069451
-0.01342281879194629,0.2926174496644296,18950034.593621265
0.002684563758389269,0.2926174496644296,18960280.16287495
0.018791946308724827,0.2926174496644296,18939794.560767274
0.03489932885906044,0.2926174496644296,18888677.33783965
0.051006711409396,0.2926174496644296,18807176.58701601
0.06711409395973156,0.2926174496644296,18695686.937858373
0.08322147651006717,0.2926174496644296,18554746.37361491
0.09932885906040273,0.2926174496644296,18385031.90698275
0.11543624161073829,0.2926174496644296,18187354.16321901
0.1315436241610739,0.2926174496644296,17962650.931242194
0.1476510067114094,0.2926174496644296,17711979.754502386
0.16375838926174502,0.2926174496644296,17436509.643508118
0.17986577181208052,0.2926174496644296,17137512.000845183
0.19597315436241614,0.2926174496644296,16816350.857190505
0.21208053691275175,0.2926174496644296,16474472.52311965
0.22818791946308725,0.2926174496644296,16113394.766358273
0.24429530201342287,0.2926174496644296,15734695.627489254
0.2604026845637585,0.2926174496644296,15340001.988977414
0.276510067114094,0.2926174496644296,14930978.012713762
0.2926174496644296,0.2926174496644296,14509313.56014067
0.3087248322147652,0.2926174496644296,14076712.70644515
0.3248322147651007,0.2926174496644296,13634882.456374265
0.3409395973154363,0.2926174496644296,13185521.764023887
0.35704697986577183,0.2926174496644296,12730310.952590926
0.37315436241610744,0.2926174496644296,12270901.622682806
0.38926174496644306,0.2926174496644296,11808907.129485965
-0.4,0.3087248322147652,11157365.780784039
-0.38389261744966446,0.3087248322147652,11606410.444866726
-0.3677852348993289,0.3087248322147652,12053965.627775386
-0.3516778523489933,0.3087248322147652,12498495.642492529
-0.33557046979865773,0.3087248322147652,12938421.878742483
-0.3194630872483222,0.3087248322147652,13372131.634988543
-0.30335570469798656,0.3087248322147652,13797987.549431786
-0.287248322147651,0.3087248322147652,14214337.557880854
-0.27114093959731544,0.3087248322147652,14619525.297815489
-0.2550335570469799,0.3087248322147652,15011900.870196095
-0.2389261744966443,0.3087248322147652,15389831.863716312
-0.22281879194630871,0.3087248322147652,15751714.540385913
-0.20671140939597316,0.3087248322147652,16095985.076683227
-0.1906040268456376,0.3087248322147652,16421130.751131099
-0.174496644295302,0.3087248322147652,16725700.967109563
-0.15838926174496643,0.3087248322147652,17008317.999086555
-0.14228187919463087,0.3087248322147652,17267687.351264577
-0.1261744966442953,0.3087248322147652,17502607.61992541
-0.11006711409395975,0.3087248322147652,17711979.754502393
-0.09395973154362414,0.3087248322147652,17894815.61758907
-0.07785234899328858,0.3087248322147652,18050245.750654116
-0.06174496644295302,0.3087248322147652,18177526.26009627
-0.045637583892617406,0.3087248322147652,18276044.747343022
-0.029530201342281848,0.3087248322147652,18345325.21685265
-0.01342281879194629,0.3087248322147652,18385031.90698275
0.002684563758389269,0.3087248322147652,18394972.000585407
0.018791946308724827,0.3087248322147652,18375097.18470987
0.03489932885906044,0.3087248322147652,18325504.041759245
0.051006711409396,0.3087248322147652,18246433.267669994
0.06711409395973156,0.3087248322147652,18138267.725969534
0.08322147651006717,0.3087248322147652,18001529.359725263
0.09932885906040273,0.3087248322147652,17836874.99623618
0.11543624161073829,0.3087248322147652,17645091.091650583
0.1315436241610739,0.3087248322147652,17427087.474343926
0.1476510067114094,0.3087248322147652,17183890.15669504
0.16375838926174502,0.3087248322147652,16916633.29470733
0.17986577181208052,0.3087248322147652,16626550.383601665
0.19597315436241614,0.3087248322147652,16314964.784947306
0.21208053691275175,0.3087248322147652,15983279.687004821
0.22818791946308725,0.3087248322147652,15632967.60466201
0.24429530201342287,0.3087248322147652,15265559.528605126
0.2604026845637585,0.3087248322147652,14882633.835162545
0.276510067114094,0.3087248322147652,14485805.068588186
0.2926174496644296,0.3087248322147652,14076712.706445152
0.3087248322147652,0.3087248322147652,13657010.01625285
0.3248322147651007,0.3087248322147652,13228353.107744742
0.3409395973154363,0.3087248322147652,12792390.280036425
0.35704697986577183,0.3087248322147652,12350751.756832061
0.37315436241610744,0.3087248322147652,11905039.895621559
0.38926174496644306,0.3087248322147652,11456819.948776007
-0.4,0.3248322147651007,10807165.9993536
-0.38389261744966446,0.3248322147651007,11242116.356025023
-0.3677852348993289,0.3248322147651007,11675623.982340837
-0.3516778523489933,0.3248322147651007,12106201.392379435
-0.33557046979865773,0.3248322147651007,12532319.524206964
-0.3194630872483222,0.3248322147651007,12952416.294661768
-0.30335570469798656,0.3248322147651007,13364905.734339463
-0.287248322147651,0.3248322147651007,13768187.632911868
-0.27114093959731544,0.3248322147651007,14160657.616634924
-0.2550335570469799,0.3248322147651007,14540717.57237392
-0.2389261744966443,0.3248322147651007,14906786.325834347
-0.22281879194630871,0.3248322147651007,15257310.476059342
-0.20671140939597316,0.3248322147651007,15590775.28375252
-0.1906040268456376,0.3248322147651007,15905715.507705903
-0.174496644295302,0.3248322147651007,16200726.0816361
-0.15838926174496643,0.3248322147651007,16474472.52311965
-0.14228187919463087,0.3248322147651007,16725700.967109563
-0.1261744966442953,0.3248322147651007,16953247.718727484
-0.11006711409395975,0.3248322147651007,17156048.22365576
-0.09395973154362414,0.3248322147651007,17333145.35947037
-0.07785234899328858,0.3248322147651007,17483696.95761091
-0.06174496644295302,0.3248322147651007,17606982.473300707
-0.045637583892617406,0.3248322147651007,17702408.729515646
-0.029530201342281848,0.3248322147651007,17769514.670937154
-0.01342281879194629,0.3248322147651007,17807975.074580096
0.002684563758389269,0.3248322147651007,17817603.175309576
0.018791946308724827,0.3248322147651007,17798352.176588755
0.03489932885906044,0.3248322147651007,17750315.629358217
0.051006711409396,0.3248322147651007,17673726.674754642
0.06711409395973156,0.3248322147651007,17568956.159246396
0.08322147651006717,0.3248322147651007,17436509.643508125
0.09932885906040273,0.3248322147651007,17277023.338791903
0.11543624161073829,0.3248322147651007,17091259.01649727
0.1315436241610739,0.3248322147651007,16880097.947927635
0.1476510067114094,0.3248322147651007,16644533.941685619
0.16375838926174502,0.3248322147651007,16385665.55566014
0.17986577181208052,0.3248322147651007,16104687.56896601
0.19597315436241614,0.3248322147651007,15802881.806402853
0.21208053691275175,0.3248322147651007,15481607.413915882
0.22818791946308725,0.3248322147651007,15142290.688100705
0.24429530201342287,0.3248322147651007,14786414.565952912
0.2604026845637585,0.3248322147651007,14415507.882802047
0.276510067114094,0.3248322147651007,14031134.506689027
0.2926174496644296,0.3248322147651007,13634882.456374265
0.3087248322147652,0.3248322147651007,13228353.107744738
0.3248322147651007,0.3248322147651007,12813150.589692013
0.3409395973154363,0.3248322147651007,12390871.465644125
0.35704697986577183,0.3248322147651007,11963094.790956352
0.37315436241610744,0.3248322147651007,11531372.629415434
0.38926174496644306,0.3248322147651007,11097221.104319433
-0.4,0.3409395973154363,10450997.502019422
-0.38389261744966446,0.3409395973154363,10871613.331492884
-0.3677852348993289,0.3409395973154363,11290833.978238193
-0.3516778523489933,0.3409395973154363,11707220.97895684
-0.33557046979865773,0.3409395973154363,12119295.664546108
-0.3194630872483222,0.3409395973154363,12525547.432946095
-0.30335570469798656,0.3409395973154363,12924442.583065819
-0.287248322147651,0.3409395973154363,13314433.642224342
-0.27114093959731544,0.3409395973154363,13693969.111537257
-0.2550335570469799,0.3409395973154363,14061503.54640052
-0.2389261744966443,0.3409395973154363,14415507.882802045
-0.22281879194630871,0.3409395973154363,14754479.914749919
-0.20671140939597316,0.3409395973154363,15076954.823752081
-0.1906040268456376,0.3409395973154363,15381515.658111345
-0.174496644295302,0.3409395973154363,15666803.65788836
-0.15838926174496643,0.3409395973154363,15931528.320792815
-0.14228187919463087,0.3409395973154363,16174477.10502837
-0.1261744966442953,0.3409395973154363,16394524.667256413
-0.11006711409395975,0.3409395973154363,16590641.537353575
-0.09395973154362414,0.3409395973154363,16761902.136489738
-0.07785234899328858,0.3409395973154363,16907492.051198732
-0.06174496644295302,0.3409395973154363,17026714.4834799
-0.045637583892617406,0.3409395973154363,17118995.80546468
-0.029530201342281848,0.3409395973154363,17183890.15669504
-0.01342281879194629,0.3409395973154363,17221083.032461274
0.002684563758389269,0.3409395973154363,17230393.82279049
0.018791946308724827,0.3409395973154363,17211777.27340514
0.03489932885906044,0.3409395973154363,17165323.85211578
0.051006711409396,0.3409395973154363,17091259.016497258
0.06711409395973156,0.3409395973154363,16989941.39114316
0.08322147651006717,0.3409395973154363,16861859.87511809
0.09932885906040273,0.3409395973154363,16707629.71225252
0.11543624161073829,0.3409395973154363,16527987.568476653
0.1315436241610739,0.3409395973154363,16323785.671302406
0.1476510067114094,0.3409395973154363,16095985.076683223
0.16375838926174502,0.3409395973154363,15845648.13766832
0.17986577181208052,0.3409395973154363,15573930.257399026
0.19597315436241614,0.3409395973154363,15282071.015963176
0.21208053691275175,0.3409395973154363,14971384.76634464
0.22818791946308725,0.3409395973154363,14643250.79911401
0.24429530201342287,0.3409395973154363,14299103.178561375
0.2604026845637585,0.3409395973154363,13940420.354653252
0.276510067114094,0.3409395973154363,13568714.655505093
0.2926174496644296,0.3409395973154363,13185521.764023887
0.3087248322147652,0.3409395973154363,12792390.280036423
0.3248322147651007,0.3409395973154363,12390871.465644125
0.3409395973154363,0.3409395973154363,11982509.266817586
0.35704697986577183,0.3409395973154363,11568830.698462898
0.37315436241610744,0.3409395973154363,11151336.67347055
0.38926174496644306,0.3409395973154363,10731493.348722177
-0.4,0.35704697986577183,10090192.132439092
-0.38389261744966446,0.35704697986577183,10496286.81694288
-0.3677852348993289,0.35704697986577183,10901034.485357136
-0.3516778523489933,0.35704697986577183,11303046.335220208
-0.33557046979865773,0.35704697986577183,11700894.746312713
-0.3194630872483222,0.35704697986577183,12093121.267896604
-0.30335570469798656,0.35704697986577183,12478245.147662956
-0.287248322147651,0.35704697986577183,12854772.337156832
-0.27114093959731544,0.35704697986577183,13221204.900718614
-0.2550335570469799,0.35704697986577183,13576050.74795388
-0.2389261744966443,0.35704697986577183,13917833.603544248
-0.22281879194630871,0.35704697986577183,14245103.122957727
-0.20671140939597316,0.35704697986577183,14556445.05841354
-0.1906040268456376,0.35704697986577183,14850491.376394877
-0.174496644295302,0.35704697986577183,15125930.2261576
-0.15838926174496643,0.35704697986577183,15381515.658111341
-0.14228187919463087,0.35704697986577183,15616076.99168793
-0.1261744966442953,0.35704697986577183,15828527.734377967
-0.11006711409395975,0.35704697986577183,16017873.957005095
-0.09395973154362414,0.35704697986577183,16183222.03499159
-0.07785234899328858,0.35704697986577183,16323785.67130241
-0.06174496644295302,0.35704697986577183,16438892.123866504
-0.045637583892617406,0.35704697986577183,16527987.568476653
-0.029530201342281848,0.35704697986577183,16590641.537353575
-0.01342281879194629,0.35704697986577183,16626550.383601667
0.002684563758389269,0.35704697986577183,16635539.732542615
0.018791946308724827,0.35704697986577183,16617565.892236471
0.03489932885906044,0.35704697986577183,16572716.207225237
0.051006711409396,0.35704697986577183,16501208.351491464
0.06711409395973156,0.35704697986577183,16403388.568640329
0.08322147651006717,0.35704697986577183,16279728.879212854
0.09932885906040273,0.35704697986577183,16130823.286648098
0.11543624161073829,0.35704697986577183,15957383.024564836
0.1315436241610739,0.35704697986577183,15760230.898569347
0.1476510067114094,0.35704697986577183,15540294.785566995
0.16375838926174502,0.35704697986577183,15298600.36242519
0.17986577181208052,0.35704697986577183,15036263.143685397
0.19597315436241614,0.35704697986577183,14754479.914749919
0.21208053691275175,0.35704697986577183,14454519.652492443
0.22818791946308725,0.35704697986577183,14137714.029498396
0.24429530201342287,0.35704697986577183,13805447.601090306
0.2604026845637585,0.35704697986577183,13459147.77591673
0.276510067114094,0.35704697986577183,13100274.671181722
0.2926174496644296,0.35704697986577183,12730310.952590926
0.3087248322147652,0.35704697986577183,12350751.75683206
0.3248322147651007,0.35704697986577183,11963094.790956352
0.3409395973154363,0.35704697986577183,11568830.698462898
0.35704697986577183,0.35704697986577183,11169433.77630646
0.37315436241610744,0.35704697986577183,10766353.12056005
0.38926174496644306,0.35704697986577183,10361004.271188058
-0.4,0.37315436241610744,9726058.968412599
-0.38389261744966446,0.37315436241610744,10117498.575944435
-0.3677852348993289,0.37315436241610744,10507639.778277807
-0.3516778523489933,0.37315436241610744,10895143.891821751
-0.33557046979865773,0.37315436241610744,11278634.816076294
-0.3194630872483222,0.37315436241610744,11656706.732629394
-0.30335570469798656,0.37315436241610744,12027932.326313497
-0.287248322147651,0.37315436241610744,12390871.465644125
-0.27114093959731544,0.37315436241610744,12744080.272212908
-0.2550335570469799,0.37315436241610744,13086120.501933709
-0.2389261744966443,0.37315436241610744,13415569.15506464
-0.22281879194630871,0.37315436241610744,13731028.226864306
-0.20671140939597316,0.37315436241610744,14031134.506689027
-0.1906040268456376,0.37315436241610744,14314569.330386458
-0.174496644295302,0.37315436241610744,14580068.189062443
-0.15838926174496643,0.37315436241610744,14826430.096746793
-0.14228187919463087,0.37315436241610744,15052526.62019564
-0.1261744966442953,0.37315436241610744,15257310.476059334
-0.11006711409395975,0.37315436241610744,15439823.603911187
-0.09395973154362414,0.37315436241610744,15599204.628147598
-0.07785234899328858,0.37315436241610744,15734695.62748926
-0.06174496644295302,0.37315436241610744,15845648.137668325
-0.045637583892617406,0.37315436241610744,15931528.32079282
-0.029530201342281848,0.37315436241610744,15991921.243732609
-0.01342281879194629,0.37315436241610744,16026534.217550403
0.002684563758389269,0.37315436241610744,16035199.160372077
0.018791946308724827,0.37315436241610744,16017873.957005095
0.03489932885906044,0.37315436241610744,15974642.79991626
0.051006711409396,0.37315436241610744,15905715.507705893
0.06711409395973156,0.37315436241610744,15811425.828797918
0.08322147651006717,0.37315436241610744,15692228.749535121
0.09932885906040273,0.37315436241610744,15548696.837059919
0.11543624161073829,0.37315436241610744,15381515.65811135
0.1315436241610739,0.37315436241610744,15191478.325024754
0.1476510067114094,0.37315436241610744,14979479.229639119
0.16375838926174502,0.37315436241610744,14746507.034366814
0.17986577181208052,0.37315436241610744,14493636.997247333
0.19597315436241614,0.37315436241610744,14222022.714291785
0.21208053691275175,0.37315436241610744,13932887.367748935
0.22818791946308725,0.37315436241610744,13627514.573026938
0.24429530201342287,0.37315436241610744,13307238.919847703
0.2604026845637585,0.37315436241610744,12973436.304775499
0.276510067114094,0.37315436241610744,12627514.15254922
0.2926174496644296,0.37315436241610744,12270901.622682806
0.3087248322147652,0.37315436241610744,11905039.895621555
0.3248322147651007,0.37315436241610744,11531372.629415434
0.3409395973154363,0.37315436241610744,11151336.673470553
0.35704697986577183,0.37315436241610744,10766353.12056005
0.37315436241610744,0.37315436241610744,10377818.77202051
0.38926174496644306,0.37315436241610744,9987098.084047128
-0.4,0.38926174496644306,9359876.773975614
-0.38389261744966446,0.38926174496644306,9736578.838280426
-0.3677852348993289,0.38926174496644306,10112031.381818423
-0.3516778523489933,0.38926174496644306,10484946.121895507
-0.33557046979865773,0.38926174496644306,10853998.767640091
-0.3194630872483222,0.38926174496644306,11217836.429135924
-0.30335570469798656,0.38926174496644306,11575085.529055402
-0.287248322147651,0.38926174496644306,11924360.156283153
-0.27114093959731544,0.38926174496644306,12264270.79385009
-0.2550335570469799,0.38926174496644306,12593433.346979413
-0.2389261744966443,0.38926174496644306,12910478.39129514
-0.22281879194630871,0.38926174496644306,13214060.556370115
-0.20671140939597316,0.38926174496644306,13502867.955891168
-0.1906040268456376,0.38926174496644306,13775631.572879031
-0.174496644295302,0.38926174496644306,14031134.506689025
-0.15838926174496643,0.38926174496644306,14268220.987987975
-0.14228187919463087,0.38926174496644306,14485805.068588186
-0.1261744966442953,0.38926174496644306,14682878.8949354
-0.11006711409395975,0.38926174496644306,14858520.477191307
-0.09395973154362414,0.38926174496644306,15011900.870196095
-0.07785234899328858,0.38926174496644306,15142290.688100694
-0.06174496644295302,0.38926174496644306,15249065.881055217
-0.045637583892617406,0.38926174496644306,15331712.709948847
-0.029530201342281848,0.38926174496644306,15389831.863716317
-0.01342281879194629,0.38926174496644306,15423141.67304068
0.002684563758389269,0.38926174496644306,15431480.384262547
0.018791946308724827,0.38926174496644306,15414807.467809374
0.03489932885906044,0.38926174496644306,15373203.946335563
0.051006711409396,0.38926174496644306,15306871.738855831
0.06711409395973156,0.38926174496644306,15216132.028300652
0.08322147651006717,0.38926174496644306,15101422.670960646
0.09932885906040273,0.38926174496644306,14963294.67705643
0.11543624161073829,0.38926174496644306,14802407.80201603
0.1315436241610739,0.38926174496644306,14619525.297815483
0.1476510067114094,0.38926174496644306,14415507.882802041
0.16375838926174502,0.38926174496644306,14191306.9966473
0.17986577181208052,0.38926174496644306,13947957.414359577
0.19597315436241614,0.38926174496644306,13686569.299525782
0.21208053691275175,0.38926174496644306,13408319.782076733
0.22818791946308725,0.38926174496644306,13114444.149818571
0.24429530201342287,0.38926174496644306,12806226.745708847
0.2604026845637585,0.38926174496644306,12484991.66436155
0.276510067114094,0.38926174496644306,12152093.341542223
0.2926174496644296,0.38926174496644306,11808907.129485967
0.3087248322147652,0.38926174496644306,11456819.948776007
0.3248322147651007,0.38926174496644306,11097221.104319436
0.3409395973154363,0.38926174496644306,10731493.348722178
0.35704697986577183,0.38926174496644306,10361004.27118806
0.37315436241610744,0.38926174496644306,9987098.08404713
0.38926174496644306,0.38926174496644306,9611087.872269575


==> figures/data/quadrotor_failure_polytope.csv <==
h,v
-0.339506,-0.338935
-0.304471,-0.338386
-0.300213,-0.33827
-0.301471,-0.249274
-0.307885,-0.186787
-0.311796,-0.160151
-0.328978,-0.08683
-0.333089,-0.071344
-0.335365,-0.071032
-0.33914,-0.088436
-0.339691,-0.275251
-0.339506,-0.338935


==> figures/data/quadrotor_gp_contour.csv <==
h,v
-0.3581363996471542,-0.39999999999999997
-0.3594968336758178,-0.38367346938775515
-0.3606772039197932,-0.3673469387755102
-0.36169558767479726,-0.3510204081632653
-0.362567486362866,-0.3346938775510204
-0.36330596121518566,-0.31836734693877555
-0.3639217244160253,-0.3020408163265306
-0.36442319988468125,-0.2857142857142857
-0.36481656466838247,-0.2693877551020408
-0.36510577439720854,-0.25306122448979596
-0.3652925662754386,-0.236734693877551
-0.36537642333838255,-0.22040816326530613
-0.36535447567029244,-0.2040816326530612
-0.36522130736529607,-0.18775510204081633
-0.3649686303763274,-0.17142857142857143
-0.3645847764834308,-0.15510204081632656
-0.36405394615604686,-0.13877551020408163
-0.36335513890615256,-0.12244897959183676
-0.3624606744218947,-0.10612244897959183
-0.361334195569333,-0.0897959183673469
-0.359928016532573,-0.07346938775510203
-0.35817962818315935,-0.05714285714285716
-0.35600707800553744,-0.040816326530612235
-0.353302780716928,-0.024489795918367308
-0.3510204081632653,-0.013095783848899268
-0.3346938775510204,-0.017958750017000143
-0.333376073362855,-0.024489795918367308
-0.3301147130225307,-0.040816326530612235
-0.3268560979216559,-0.05714285714285716
-0.3234921386336546,-0.07346938775510203
-0.31989241221522907,-0.0897959183673469
-0.31836734693877555,-0.09619915645494098
-0.31663193187067123,-0.10612244897959183
-0.3139232843378954,-0.12244897959183676
-0.3113851492162793,-0.13877551020408163
-0.3089836948170608,-0.15510204081632653
-0.30669099775371306,-0.17142857142857143
-0.3044853220963615,-0.18775510204081633
-0.3023514907192142,-0.20408163265306123
-0.3020408163265306,-0.2065515010407424
-0.3006329079807507,-0.22040816326530613
-0.29922239765664554,-0.23673469387755103
-0.2980362951140331,-0.25306122448979596
-0.29704331632741166,-0.2693877551020408
-0.29621960720594337,-0.2857142857142857
-0.2955480896201338,-0.3020408163265306
-0.2950179041562299,-0.31836734693877555
-0.2946239117446976,-0.3346938775510204
-0.2943661429052523,-0.3510204081632653
-0.29424918475986217,-0.3673469387755102
-0.294281658155188,-0.38367346938775515
-0.2944758782308186,-0.4


==> figures/data/quadrotor_gp_grid.csv <==
h,v,mean,std
-0.4,-0.4,0.924330867287832,0.22437566433828113
-0.38367346938775515,-0.4,0.8258476632593196,0.22056747687515713
-0.3673469387755102,-0.4,0.6444736294651612,0.20581860135253838
-0.3510204081632653,-0.4,0.38838078829114997,0.1690114136030595
-0.3346938775510204,-0.4,0.15865201906967574,0.13142593608383651
-0.31836734693877555,-0.4,0.08245707422460324,0.12676932806830354
-0.3020408163265306,-0.4,0.2982128272316308,0.13104161793751284
-0.2857142857142857,-0.4,0.7337067350044544,0.1389533898143914
-0.2693877551020408,-0.4,0.9647065927015083,0.14654657183687494
-0.25306122448979596,-0.4,0.9999908349312728,0.15282032152863959
-0.23673469387755103,-0.4,0.9979014734142166,0.16291159913586897
-0.22040816326530613,-0.4,0.997973140828411,0.1808769641587776
-0.20408163265306123,-0.4,0.9991350788088913,0.19479495986972223
-0.18775510204081633,-0.4,0.9998128544461544,0.19682762376775204
-0.17142857142857143,-0.4,1.0000136357665883,0.19409641962806923
-0.15510204081632653,-0.4,1.0000259865553955,0.18352243856165526
-0.13877551020408163,-0.4,1.0000080069423558,0.186460364732264
-0.12244897959183676,-0.4,0.9999998563774835,0.20431207037098947
-0.10612244897959183,-0.4,0.9999985919972226,0.21016756608268516
-0.0897959183673469,-0.4,0.9999990736906743,0.21263098146991666
-0.07346938775510203,-0.4,0.9999995727190094,0.21773626761761347
-0.05714285714285716,-0.4,0.9999998369788538,0.22075420240267324
-0.040816326530612235,-0.4,0.9999999464025336,0.2209077626555555
-0.024489795918367308,-0.4,0.9999999846807789,0.21558090864690863
-0.008163265306122436,-0.4,0.9999999961910455,0.19959801105776995
0.008163265306122436,-0.4,0.9999999991928783,0.1839134433726401
0.024489795918367363,-0.4,0.9999999998691861,0.19320517165044984
0.04081632653061229,-0.4,0.9999999999933661,0.20641885696773832
0.05714285714285716,-0.4,1.0000000000087073,0.20589941608722442
0.07346938775510203,-0.4,1.0000000000068614,0.20131752777996045
0.08979591836734696,-0.4,1.0000000000036238,0.2034006145617693
0.10612244897959189,-0.4,1.000000000001367,0.19843012804044227
0.12244897959183676,-0.4,1.0000000000002207,0.18761764290859417
0.13877551020408163,-0.4,0.9999999999998673,0.19253866192343316
0.1551020408163265,-0.4,0.9999999999998691,0.1979312599026971
0.17142857142857149,-0.4,0.999999999999941,0.19172921780947536
0.18775510204081636,-0.4,0.9999999999999865,0.18731329447127146
0.20408163265306123,-0.4,1.000000000000001,0.18695827934026452
0.2204081632653062,-0.4,1.0000000000000024,0.19270757748029718
0.23673469387755108,-0.4,1.000000000000001,0.19887354660874965
0.25306122448979596,-0.4,1.0000000000000004,0.1982095872330498
0.2693877551020408,-0.4,1.0,0.20248580337729083
0.2857142857142857,-0.4,1.0,0.2089858062257334
0.3020408163265307,-0.4,1.0,0.21160049380700124
0.31836734693877555,-0.4,1.0,0.2097691893216273
0.3346938775510204,-0.4,1.0,0.20391388144529374
0.3510204081632654,-0.4,1.0,0.2093273368961698
0.3673469387755103,-0.4,1.0,0.21932486615829785
0.38367346938775515,-0.4,1.0,0.2238233961613597
0.4,-0.4,1.0,0.22499741426152609
-0.4,-0.38367346938775515,0.9216534162208576,0.22432874633240185
-0.38367346938775515,-0.38367346938775515,0.8189818554191254,0.22029086504019552
-0.3673469387755102,-0.38367346938775515,0.6290767951743235,0.20449195686598515
-0.3510204081632653,-0.38367346938775515,0.360624816381501,0.1643144059064088
-0.3346938775510204,-0.38367346938775515,0.12298253688547467,0.12262942397518581
-0.31836734693877555,-0.38367346938775515,0.04907954203979037,0.11831379113204886
-0.3020408163265306,-0.38367346938775515,0.28123624799392144,0.1225596912071802
-0.2857142857142857,-0.38367346938775515,0.741550758293272,0.1304662852527854
-0.2693877551020408,-0.38367346938775515,0.9735516178786651,0.1386382861459611
-0.25306122448979596,-0.38367346938775515,1.0025993583588602,0.14547977813050453
-0.23673469387755103,-0.38367346938775515,0.9982202687181272,0.15657553019045875
-0.22040816326530613,-0.38367346938775515,0.997947888236437,0.17635912091591882
-0.20408163265306123,-0.38367346938775515,0.9991225245439621,0.19118006110322625
-0.18775510204081633,-0.38367346938775515,0.9998205868750698,0.1931103730523623
-0.17142857142857143,-0.38367346938775515,1.0000213627438306,0.1906295863046301
-0.15510204081632653,-0.38367346938775515,1.0000293252979486,0.17979284815975627
-0.13877551020408163,-0.38367346938775515,1.0000089144792932,0.18349385368204932
-0.12244897959183676,-0.38367346938775515,1.0000000392546042,0.20266680625339295
-0.10612244897959183,-0.38367346938775515,0.9999986143908197,0.20821237175904017
-0.0897959183673469,-0.38367346938775515,0.9999990718686551,0.21069106586052094
-0.07346938775510203,-0.38367346938775515,0.9999995713214717,0.21656554457657468
-0.05714285714285716,-0.38367346938775515,0.9999998373070081,0.21999422188962547
-0.040816326530612235,-0.38367346938775515,0.9999999471518942,0.22030668879113807
-0.024489795918367308,-0.38367346938775515,0.9999999852018201,0.21469141070802347
-0.008163265306122436,-0.38367346938775515,0.9999999964303998,0.19742058953656647
0.008163265306122436,-0.38367346938775515,0.999999999272869,0.18039613799805296
0.024489795918367363,-0.38367346938775515,0.9999999998884358,0.19061847149379071
0.04081632653061229,-0.38367346938775515,0.9999999999963436,0.2045301684066669
0.05714285714285716,-0.38367346938775515,1.0000000000089435,0.20327590583631835
0.07346938775510203,-0.38367346938775515,1.0000000000069467,0.19776712206800434
0.08979591836734696,-0.38367346938775515,1.0000000000037221,0.2005002315021568
0.10612244897959189,-0.38367346938775515,1.0000000000014129,0.19509993630880793
0.12244897959183676,-0.38367346938775515,1.0000000000002212,0.18270151101398036
0.13877551020408163,-0.38367346938775515,0.9999999999998563,0.18847155572776808
0.1551020408163265,-0.38367346938775515,0.9999999999998622,0.19469953922285155
0.17142857142857149,-0.38367346938775515,0.9999999999999389,0.1878456997875818
0.18775510204081636,-0.38367346938775515,0.9999999999999865,0.18309920311583547
0.20408163265306123,-0.38367346938775515,1.0000000000000013,0.183134768722581
0.2204081632653062,-0.38367346938775515,1.0000000000000027,0.18935439820760624
0.23673469387755108,-0.38367346938775515,1.0000000000000013,0.1957111748233167
0.25306122448979596,-0.38367346938775515,1.0000000000000004,0.19461229713824174
0.2693877551020408,-0.38367346938775515,1.0,0.19955483884536412
0.2857142857142857,-0.38367346938775515,1.0,0.20697691230599738
0.3020408163265307,-0.38367346938775515,1.0,0.21005841319425528
0.31836734693877555,-0.38367346938775515,1.0,0.20858589119411133
0.3346938775510204,-0.38367346938775515,1.0,0.20248471022666034
0.3510204081632654,-0.38367346938775515,1.0,0.20836852623580926
0.3673469387755103,-0.38367346938775515,1.0,0.21903095596982705
0.38367346938775515,-0.38367346938775515,1.0,0.22376256766569416
0.4,-0.38367346938775515,1.0,0.22498722462504853
-0.4,-0.3673469387755102,0.9191102664357937,0.2242847775573352
-0.38367346938775515,-0.3673469387755102,0.8124390784128314,0.22003249932399715
-0.3673469387755102,-0.3673469387755102,0.614396012500379,0.2032547394351801
-0.3510204081632653,-0.3673469387755102,0.33437138777256503,0.15988183625706007
-0.3346938775510204,-0.3673469387755102,0.09032399454822526,0.11416559036722548
-0.31836734693877555,-0.3673469387755102,0.020646697344627984,0.11035670029099266
-0.3020408163265306,-0.3673469387755102,0.2696174914537455,0.11439539653311331
-0.2857142857142857,-0.3673469387755102,0.7523593980906977,0.12214156010793085
-0.2693877551020408,-0.3673469387755102,0.9829358682954905,0.13089824070850312
-0.25306122448979596,-0.3673469387755102,1.0051944853903838,0.13833441904165303
-0.23673469387755103,-0.3673469387755102,0.998519900493711,0.1503586416873995
-0.22040816326530613,-0.3673469387755102,0.9979175655714879,0.17183765414865437
-0.20408163265306123,-0.3673469387755102,0.9991099608517398,0.18736794554998373
-0.18775510204081633,-0.3673469387755102,0.999828856788644,0.18915022883977306
-0.17142857142857143,-0.3673469387755102,1.0000292222517781,0.1870549519278407
-0.15510204081632653,-0.3673469387755102,1.0000326951588783,0.1762987458355179
-0.13877551020408163,-0.3673469387755102,1.0000098738878604,0.18089093631988465
-0.12244897959183676,-0.3673469387755102,1.0000002580525056,0.2010971873439899
-0.10612244897959183,-0.3673469387755102,0.9999986519383076,0.20610180499240194
-0.0897959183673469,-0.3673469387755102,0.9999990753249564,0.20855201240020638
-0.07346938775510203,-0.3673469387755102,0.9999995716892286,0.21526319341308067
-0.05714285714285716,-0.3673469387755102,0.9999998382561489,0.21912299288318385
-0.040816326530612235,-0.3673469387755102,0.9999999481298304,0.2196290943488734
-0.024489795918367308,-0.3673469387755102,0.9999999858011682,0.21376407531906508
-0.008163265306122436,-0.3673469387755102,0.9999999966911882,0.19526768211771656
0.008163265306122436,-0.3673469387755102,0.9999999993556486,0.1770430236917649
0.024489795918367363,-0.3673469387755102,0.9999999999066904,0.1881518776144518
0.04081632653061229,-0.3673469387755102,0.9999999999985337,0.2025592989583839
0.05714285714285716,-0.3673469387755102,1.0000000000088867,0.20044949350633243
0.07346938775510203,-0.3673469387755102,1.0000000000069627,0.19392225205009794
0.08979591836734696,-0.3673469387755102,1.0000000000038147,0.19741585503104506
0.10612244897959189,-0.3673469387755102,1.0000000000014626,0.19161953355974576
0.12244897959183676,-0.3673469387755102,1.0000000000002245,0.1775689144475431
0.13877551020408163,-0.3673469387755102,0.999999999999847,0.18422303682295477
0.1551020408163265,-0.3673469387755102,0.9999999999998561,0.1913043860679816
0.17142857142857149,-0.3673469387755102,0.999999999999937,0.18384698579289666
0.18775510204081636,-0.3673469387755102,0.9999999999999865,0.178782531944036
0.20408163265306123,-0.3673469387755102,1.0000000000000016,0.17935015153321449
0.2204081632653062,-0.3673469387755102,1.0000000000000027,0.18597626449282004
0.23673469387755108,-0.3673469387755102,1.0000000000000013,0.1923757014161166
0.25306122448979596,-0.3673469387755102,1.0000000000000002,0.19080450313758088
0.2693877551020408,-0.3673469387755102,1.0,0.19648614122346428
0.2857142857142857,-0.3673469387755102,1.0,0.2048780361181333
0.3020408163265307,-0.3673469387755102,1.0,0.20846425892259607
0.31836734693877555,-0.3673469387755102,1.0,0.20747888101592507
0.3346938775510204,-0.3673469387755102,1.0,0.20126729847040808
0.3510204081632654,-0.3673469387755102,1.0,0.2075703220826284
0.3673469387755103,-0.3673469387755102,1.0,0.2187865413452532
0.38367346938775515,-0.3673469387755102,1.0,0.22371115970324637
0.4,-0.3673469387755102,1.0,0.2249784098361537
-0.4,-0.3510204081632653,0.9167236889909514,0.22424428026460885
-0.38367346938775515,-0.3510204081632653,0.8062831048207614,0.2197960956425787
-0.3673469387755102,-0.3510204081632653,0.6005946620234804,0.2021308891388369
-0.3510204081632653,-0.3510204081632653,0.3099806478371032,0.1558416668231389
-0.3346938775510204,-0.3510204081632653,0.06127529722915437,0.10632234719803267
-0.31836734693877555,-0.3510204081632653,-0.002005720451225379,0.10315505452274223
-0.3020408163265306,-0.3510204081632653,0.26405862498921195,0.10677743342094484
-0.2857142857142857,-0.3510204081632653,0.7659827943133015,0.11425369484286474
-0.2693877551020408,-0.3510204081632653,0.9926542383777968,0.12359835793790507
-0.25306122448979596,-0.3510204081632653,1.0077392450351574,0.13166375872345318
-0.23673469387755103,-0.3510204081632653,0.9988003732148503,0.14445843316667614
-0.22040816326530613,-0.3510204081632653,0.9978831508187029,0.16739960972021722
-0.20408163265306123,-0.3510204081632653,0.9990976470633982,0.18339342864292996
-0.18775510204081633,-0.3510204081632653,0.9998375777503878,0.18499684755911983
-0.17142857142857143,-0.3510204081632653,1.0000371201090974,0.18342826237057075
-0.15510204081632653,-0.3510204081632653,1.0000360704916638,0.17317458772178151
-0.13877551020408163,-0.3510204081632653,1.0000108875918003,0.17877176837037137
-0.12244897959183676,-0.3510204081632653,1.0000005148944637,0.1996299232798847
-0.10612244897959183,-0.3510204081632653,0.9999987051432068,0.20384437606814132
-0.0897959183673469,-0.3510204081632653,0.9999990840923646,0.20621768580628574
-0.07346938775510203,-0.3510204081632653,0.999999573802457,0.21382472028968416
-0.05714285714285716,-0.3510204081632653,0.9999998398153964,0.21812856872002231
-0.040816326530612235,-0.3510204081632653,0.9999999493311423,0.21886681650419423
-0.024489795918367308,-0.3510204081632653,0.9999999864757703,0.2127978599831812
-0.008163265306122436,-0.3510204081632653,0.9999999969717983,0.1931567942615101
0.008163265306122436,-0.3510204081632653,0.9999999994404661,0.17391990065081214
0.024489795918367363,-0.3510204081632653,0.9999999999236874,0.18584910085177886
0.04081632653061229,-0.3510204081632653,0.9999999999998712,0.20050865547496888
0.05714285714285716,-0.3510204081632653,1.0000000000085276,0.19744068994883093
0.07346938775510203,-0.3510204081632653,1.0000000000069114,0.18982556799725653
0.08979591836734696,-0.3510204081632653,1.0000000000039044,0.19418468521283294
0.10612244897959189,-0.3510204081632653,1.0000000000015177,0.18804412865431158
0.12244897959183676,-0.3510204081632653,1.0000000000002314,0.172330729838943
0.13877551020408163,-0.3510204081632653,0.9999999999998398,0.1798618083473705
0.1551020408163265,-0.3510204081632653,0.9999999999998508,0.187780954934103
0.17142857142857149,-0.3510204081632653,0.9999999999999354,0.17980978924848898
0.18775510204081636,-0.3510204081632653,0.9999999999999863,0.17444563731997068
0.20408163265306123,-0.3510204081632653,1.0000000000000018,0.17569454321401073
0.2204081632653062,-0.3510204081632653,1.0000000000000029,0.18263334788988522
0.23673469387755108,-0.3510204081632653,1.0000000000000013,0.18889649966725938
0.25306122448979596,-0.3510204081632653,1.0000000000000002,0.18684320251510833
0.2693877551020408,-0.3510204081632653,1.0,0.1933321859450324
0.2857142857142857,-0.3510204081632653,1.0,0.20272268963961218
0.3020408163265307,-0.3510204081632653,1.0,0.20684524283396166
0.31836734693877555,-0.3510204081632653,1.0,0.2064742585296727
0.3346938775510204,-0.3510204081632653,1.0,0.20031145017302354
0.3510204081632654,-0.3510204081632653,1.0,0.20696351986528386
0.3673469387755103,-0.3510204081632653,1.0,0.21859788165922367
0.38367346938775515,-0.3510204081632653,1.0,0.2236699833103489
0.4,-0.3510204081632653,1.0,0.22497105537492873
-0.4,-0.3346938775510204,0.9145154649773429,0.22420770634948536
-0.38367346938775515,-0.3346938775510204,0.8005765929677373,0.219584776311982
-0.3673469387755102,-0.3346938775510204,0.5878324445111196,0.2011403360722695
-0.3510204081632653,-0.3346938775510204,0.2877982627154383,0.15230807259058288
-0.3346938775510204,-0.3346938775510204,0.03639393667655999,0.0993847180969652
-0.31836734693877555,-0.3346938775510204,-0.018119628517552,0.0969260951147708
-0.3020408163265306,-0.3346938775510204,0.265127412619345,0.09992269339198079
-0.2857142857142857,-0.3346938775510204,0.7821428933415913,0.10710677033856852
-0.2693877551020408,-0.3346938775510204,1.0024849854087912,0.11703741831842682
-0.25306122448979596,-0.3346938775510204,1.0102011013791954,0.12577509398770703
-0.23673469387755103,-0.3346938775510204,0.9990632280023758,0.13908400574524468
-0.22040816326530613,-0.3346938775510204,0.9978460228852263,0.16313145178586713
-0.20408163265306123,-0.3346938775510204,0.9990858863319262,0.17930105334170046
-0.18775510204081633,-0.3346938775510204,0.9998466405129969,0.1807200129669193
-0.17142857142857143,-0.3346938775510204,1.0000449526105946,0.17981589672898093
-0.15510204081632653,-0.3346938775510204,1.0000394233620653,0.17054982049539003
-0.13877551020408163,-0.3346938775510204,1.0000119556719158,0.1772343411550933
-0.12244897959183676,-0.3346938775510204,1.0000008107193008,0.1982855247437119
-0.10612244897959183,-0.3346938775510204,0.999998774106781,0.20145374076135295
-0.0897959183673469,-0.3346938775510204,0.9999990980803248,0.20369829674184473
-0.07346938775510203,-0.3346938775510204,0.9999995776076213,0.21224746761676705
-0.05714285714285716,-0.3346938775510204,0.9999998419641642,0.21699906557859483
-0.040816326530612235,-0.3346938775510204,0.9999999507473704,0.2180117505332309
-0.024489795918367308,-0.3346938775510204,0.9999999872214473,0.2117908905676501
-0.008163265306122436,-0.3346938775510204,0.999999997270333,0.19109895916806346
0.008163265306122436,-0.3346938775510204,0.9999999995265808,0.1710736942424696
0.024489795918367363,-0.3346938775510204,0.9999999999392067,0.18374295712229483
0.04081632653061229,-0.3346938775510204,1.000000000000309,0.19837861216684075
0.05714285714285716,-0.3346938775510204,1.000000000007862,0.19427925119654124
0.07346938775510203,-0.3346938775510204,1.0000000000067961,0.18554283538637742
0.08979591836734696,-0.3346938775510204,1.0000000000039935,0.19085673314072302
0.10612244897959189,-0.3346938775510204,1.0000000000015796,0.18444284509797365
0.12244897959183676,-0.3346938775510204,1.0000000000002434,0.16712968110293724
0.13877551020408163,-0.3346938775510204,0.9999999999998351,0.17547247469089597
0.1551020408163265,-0.3346938775510204,0.9999999999998465,0.18417443875775136
0.17142857142857149,-0.3346938775510204,0.9999999999999338,0.17582637706666995
0.18775510204081636,-0.3346938775510204,0.9999999999999863,0.17018857804252913
0.20408163265306123,-0.3346938775510204,1.000000000000002,0.1722603614422513
0.2204081632653062,-0.3346938775510204,1.0000000000000029,0.1793865041217355
0.23673469387755108,-0.3346938775510204,1.0000000000000013,0.18531014397015663
0.25306122448979596,-0.3346938775510204,1.0000000000000002,0.18280290047377937
0.2693877551020408,-0.3346938775510204,1.0,0.19015747711265957
0.2857142857142857,-0.3346938775510204,1.0,0.20055235153408468
0.3020408163265307,-0.3346938775510204,1.0,0.20523470143794229
0.31836734693877555,-0.3346938775510204,1.0,0.2055940725624128
0.3346938775510204,-0.3346938775510204,1.0,0.19965272504613096
0.3510204081632654,-0.3346938775510204,1.0,0.20656908635206056
0.3673469387755103,-0.3346938775510204,1.0,0.21846878628704278
0.38367346938775515,-0.3346938775510204,1.0,0.2236394621301085
0.4,-0.3346938775510204,1.0,0.2249651985186399
-0.4,-0.31836734693877555,0.9125065742884236,0.2241754257200048
-0.38367346938775515,-0.31836734693877555,0.7953801068043986,0.2194009530470353
-0.3673469387755102,-0.31836734693877555,0.5762622494501956,0.20029777317920633
-0.3510204081632653,-0.31836734693877555,0.2681442429480103,0.14936913539658483
-0.3346938775510204,-0.31836734693877555,0.016172550627098214,0.09359687390729828
-0.31836734693877555,-0.31836734693877555,-0.02705083093564742,0.0918104613073661
-0.3020408163265306,-0.31836734693877555,0.2732035197654,0.09401956957865745
-0.2857142857142857,-0.31836734693877555,0.8004491391764479,0.10100565280333557
-0.2693877551020408,-0.31836734693877555,1.012203178459915,0.11151197450937905
-0.25306122448979596,-0.31836734693877555,1.0125524713195513,0.12096906628533312
-0.23673469387755103,-0.31836734693877555,0.9993112903539428,0.13443599137381343
-0.22040816326530613,-0.31836734693877555,0.9978079449302788,0.15911290969756559
-0.20408163265306123,-0.31836734693877555,0.9990750139771899,0.1751451310036913
-0.18775510204081633,-0.31836734693877555,0.9998559127992254,0.17641043717241373
-0.17142857142857143,-0.31836734693877555,1.0000526091194109,0.17629383823595762
-0.15510204081632653,-0.31836734693877555,1.0000427235138627,0.1685350425288126
-0.13877551020408163,-0.31836734693877555,1.0000130750674496,0.1763409624752396
-0.12244897959183676,-0.31836734693877555,1.0000011450913022,0.19707625667268697
-0.10612244897959183,-0.31836734693877555,0.9999988584962176,0.19894872630747606
-0.0897959183673469,-0.31836734693877555,0.9999991170724367,0.20101082689893784
-0.07346938775510203,-0.31836734693877555,0.9999995830181805,0.21053095267732025
-0.05714285714285716,-0.31836734693877555,0.9999998446722621,0.2157232217905751
-0.040816326530612235,-0.31836734693877555,0.9999999523667339,0.21705628826473605
-0.024489795918367308,-0.31836734693877555,0.999999988032883,0.210740658223691
-0.008163265306122436,-0.31836734693877555,0.999999997584629,0.18909894349446504
0.008163265306122436,-0.31836734693877555,0.9999999996132858,0.16852801667815492
0.024489795918367363,-0.31836734693877555,0.9999999999530815,0.1818526260497501
0.04081632653061229,-0.31836734693877555,0.99999999999982,0.19616753210502472
0.05714285714285716,-0.31836734693877555,1.0000000000068905,0.1910039510153322
0.07346938775510203,-0.31836734693877555,1.0000000000066216,0.18116524408039492
0.08979591836734696,-0.31836734693877555,1.000000000004085,0.18749478139424963
0.10612244897959189,-0.31836734693877555,1.00000000000165,0.18089801721056556
0.12244897959183676,-0.31836734693877555,1.0000000000002611,0.16213761398649
0.13877551020408163,-0.31836734693877555,0.9999999999998336,0.1711534928237407
0.1551020408163265,-0.31836734693877555,0.9999999999998433,0.18054119161279328
0.17142857142857149,-0.31836734693877555,0.9999999999999327,0.17200278069098185
0.18775510204081636,-0.31836734693877555,0.9999999999999863,0.16612874298328878
0.20408163265306123,-0.31836734693877555,1.0000000000000022,0.169135230317844
0.2204081632653062,-0.31836734693877555,1.000000000000003,0.176292024727444
0.23673469387755108,-0.31836734693877555,1.0000000000000013,0.1816601385681759
0.25306122448979596,-0.31836734693877555,1.0000000000000002,0.17877391715191066
0.2693877551020408,-0.31836734693877555,1.0,0.1870360078057746
0.2857142857142857,-0.31836734693877555,0.9999999999999999,0.19841548949188606
0.3020408163265307,-0.31836734693877555,1.0,0.20367135874980713
0.31836734693877555,-0.31836734693877555,1.0,0.20485432301444131
0.3346938775510204,-0.31836734693877555,1.0,0.1993070070833974
0.3510204081632654,-0.31836734693877555,1.0,0.2063952757862647
0.3673469387755103,-0.31836734693877555,1.0,0.21840019039288738
0.38367346938775515,-0.31836734693877555,1.0,0.22361959007445112
0.4,-0.31836734693877555,1.0,0.22496082500977624
-0.4,-0.3020408163265306,0.9107168840897616,0.22414771885088003
-0.38367346938775515,-0.3020408163265306,0.7907511551025087,0.21924625557786398
-0.3673469387755102,-0.3020408163265306,0.5660273097896595,0.1996118564490477
-0.3510204081632653,-0.3020408163265306,0.25130338848530787,0.1470770434347529
-0.3346938775510204,-0.3020408163265306,0.001019295785679608,0.08912235552729995
-0.31836734693877555,-0.3020408163265306,-0.0283019338441588,0.08785035041025697
-0.3020408163265306,-0.3020408163265306,0.28843610376843265,0.08922049043949826
-0.2857142857142857,-0.3020408163265306,0.8204320716362016,0.09621347287034286
-0.2693877551020408,-0.3020408163265306,1.0215947082578711,0.10727532969114872
-0.25306122448979596,-0.3020408163265306,1.0147704168382574,0.11749083990676089
-0.23673469387755103,-0.3020408163265306,0.9995482678064028,0.13068209941910455
-0.22040816326530613,-0.3020408163265306,0.9977710076171059,0.15541195960217674
-0.20408163265306123,-0.3020408163265306,0.9990653810728319,0.17098919840147456
-0.18775510204081633,-0.3020408163265306,0.9998652408354437,0.17217824718941047
-0.17142857142857143,-0.3020408163265306,1.0000599755637352,0.17294584034544816
-0.15510204081632653,-0.3020408163265306,1.0000459384351705,0.16720802509430618
-0.13877551020408163,-0.3020408163265306,1.0000142390581088,0.17610931560195472
-0.12244897959183676,-0.3020408163265306,1.0000015160929194,0.19600476420982813
-0.10612244897959183,-0.3020408163265306,0.9999989575325143,0.19635274765449778
-0.0897959183673469,-0.3020408163265306,0.9999991407296035,0.1981788873934678
-0.07346938775510203,-0.3020408163265306,0.9999995899165259,0.2086772321646606
-0.05714285714285716,-0.3020408163265306,0.9999998479002219,0.21429115976543806
-0.040816326530612235,-0.3020408163265306,0.9999999541741218,0.2159938876436918
-0.024489795918367308,-0.3020408163265306,0.9999999889036343,0.209644337370654
-0.008163265306122436,-0.3020408163265306,0.9999999979122798,0.1871569914270943
0.008163265306122436,-0.3020408163265306,0.999999999699926,0.16628400538060623
0.024489795918367363,-0.3020408163265306,0.9999999999652025,0.18018300842943716
0.04081632653061229,-0.3020408163265306,0.9999999999983974,0.19387234279623777
0.05714285714285716,-0.3020408163265306,1.0000000000056195,0.18766123889152575
0.07346938775510203,-0.3020408163265306,1.0000000000063929,0.17680932179762035
0.08979591836734696,-0.3020408163265306,1.0000000000041815,0.18417312263885346
0.10612244897959189,-0.3020408163265306,1.0000000000017304,0.17750326152493526
0.12244897959183676,-0.3020408163265306,1.0000000000002858,0.15754768363945185
0.13877551020408163,-0.3020408163265306,0.9999999999998356,0.1670135054508437
0.1551020408163265,-0.3020408163265306,0.9999999999998415,0.17694972685305568
0.17142857142857149,-0.3020408163265306,0.9999999999999317,0.16845565926741304
0.18775510204081636,-0.3020408163265306,0.9999999999999862,0.16239871620194604
0.20408163265306123,-0.3020408163265306,1.0000000000000024,0.1663940051866455
0.2204081632653062,-0.3020408163265306,1.000000000000003,0.17339580854318554
0.23673469387755108,-0.3020408163265306,1.0000000000000013,0.17799637326255732
0.25306122448979596,-0.3020408163265306,1.0000000000000002,0.17485811010518548
0.2693877551020408,-0.3020408163265306,1.0,0.18404689644709962
0.2857142857142857,-0.3020408163265306,0.9999999999999999,0.19636561167196462
0.3020408163265307,-0.3020408163265306,1.0,0.20219773347876083
0.31836734693877555,-0.3020408163265306,1.0,0.20426328099919355
0.3346938775510204,-0.3020408163265306,1.0,0.19926721508144127
0.3510204081632654,-0.3020408163265306,1.0,0.20643599562395334
0.3673469387755103,-0.3020408163265306,1.0,0.21838993442309673
0.38367346938775515,-0.3020408163265306,1.0,0.2236099130881242
0.4,-0.3020408163265306,1.0,0.2249578682399581
-0.4,-0.2857142857142857,0.9091648424439123,0.2241247738965077
-0.38367346938775515,-0.2857142857142857,0.7867432692125553,0.21912151209720573
-0.3673469387755102,-0.2857142857142857,0.557258768903774,0.19908493949750097
-0.3510204081632653,-0.2857142857142857,0.23751850541469555,0.14544326525587795
-0.3346938775510204,-0.2857142857142857,-0.008754960829802316,0.08601695749741568
-0.31836734693877555,-0.2857142857142857,-0.021551160071339392,0.08499640871648474
-0.3020408163265306,-0.2857142857142857,0.310720040492936,0.08564602180190686
-0.2857142857142857,-0.2857142857142857,0.8415865648113099,0.09290746750273372
-0.2693877551020408,-0.2857142857142857,1.0304688438228866,0.10449377366892308
-0.25306122448979596,-0.2857142857142857,1.0168358172324803,0.11547955009285382
-0.23673469387755103,-0.2857142857142857,0.9997782387586325,0.1279337201337226
-0.22040816326530613,-0.2857142857142857,0.997737526636151,0.1520820945626393
-0.20408163265306123,-0.2857142857142857,0.9990573340139359,0.16690479261366367
-0.18775510204081633,-0.2857142857142857,0.9998744530474446,0.16814825754696566
-0.17142857142857143,-0.2857142857142857,1.0000669387100598,0.1698607344005184
-0.15510204081632653,-0.2857142857142857,1.0000490336557473,0.16660276820624856
-0.13877551020408163,-0.2857142857142857,1.0000154371503178,0.17651047288027963
-0.12244897959183676,-0.2857142857142857,1.0000019203147308,0.19506357440872543
-0.10612244897959183,-0.2857142857142857,0.9999990700001822,0.19369246593476444
-0.0897959183673469,-0.2857142857142857,0.9999991685992611,0.19523186455282324
-0.07346938775510203,-0.2857142857142857,0.9999995981570973,0.20669132240529944
-0.05714285714285716,-0.2857142857142857,0.9999998515998426,0.2126953828580217
-0.040816326530612235,-0.2857142857142857,0.9999999561511411,0.21481977640253214
-0.024489795918367308,-0.2857142857142857,0.9999999898261691,0.20849918241918933
-0.008163265306122436,-0.2857142857142857,0.999999998250664,0.18527188731700003
0.008163265306122436,-0.2857142857142857,0.9999999997859094,0.1643268817560148
0.024489795918367363,-0.2857142857142857,0.9999999999755195,0.1787264781657067
0.04081632653061229,-0.2857142857142857,0.9999999999960538,0.19148977316022148
0.05714285714285716,-0.2857142857142857,1.000000000004059,0.18430255753671798
0.07346938775510203,-0.2857142857142857,1.0000000000061167,0.17261290763994358
0.08979591836734696,-0.2857142857142857,1.0000000000042861,0.18097479056079538
0.10612244897959189,-0.2857142857142857,1.0000000000018223,0.17436009038589156
0.12244897959183676,-0.2857142857142857,1.0000000000003184,0.1535605861061735
0.13877551020408163,-0.2857142857142857,0.9999999999998416,0.16316612261484498
0.1551020408163265,-0.2857142857142857,0.999999999999841,0.1734811938867906
0.17142857142857149,-0.2857142857142857,0.999999999999931,0.1653076163864603
0.18775510204081636,-0.2857142857142857,0.999999999999986,0.15914122113807525
0.20408163265306123,-0.2857142857142857,1.0000000000000024,0.16409092232566608
0.2204081632653062,-0.2857142857142857,1.000000000000003,0.17072782478958673
0.23673469387755108,-0.2857142857142857,1.0000000000000013,0.1743743221067369
0.25306122448979596,-0.2857142857142857,1.0000000000000002,0.1711619000730092
0.2693877551020408,-0.2857142857142857,1.0,0.18126839737429737
0.2857142857142857,-0.2857142857142857,0.9999999999999999,0.19445826464518579
0.3020408163265307,-0.2857142857142857,1.0,0.2008575639172433
0.31836734693877555,-0.2857142857142857,1.0,0.20382030548646382
0.3346938775510204,-0.2857142857142857,1.0,0.19950294965852597
0.3510204081632654,-0.2857142857142857,1.0,0.2066707598354618
0.3673469387755103,-0.2857142857142857,1.0,0.2184327789922119
0.38367346938775515,-0.2857142857142857,1.0,0.22360953755957214
0.4,-0.2857142857142857,1.0,0.2249562111315261
-0.4,-0.2693877551020408,0.9078671823706003,0.22410668837253656
-0.38367346938775515,-0.2693877551020408,0.7834051335534757,0.21902678274036286
-0.3673469387755102,-0.2693877551020408,0.5500737268078375,0.19871337707940182
-0.3510204081632653,-0.2693877551020408,0.22698702144894234,0.14443986246420332
-0.3346938775510204,-0.2693877551020408,-0.012941408898901274,0.08422692449511393
-0.31836734693877555,-0.2693877551020408,-0.006676763135371022,0.08314177210884091
-0.3020408163265306,-0.2693877551020408,0.3396922166313282,0.083393493833275
-0.2857142857142857,-0.2693877551020408,0.8634080611558237,0.09115567754995826
-0.2693877551020408,-0.2693877551020408,1.038667633352786,0.10321673176655637
-0.25306122448979596,-0.2693877551020408,1.0187325422653153,0.11493731868030502
-0.23673469387755103,-0.2693877551020408,1.0000051096383573,0.12623116803397613
-0.22040816326530613,-0.2693877551020408,0.9977099003309389,0.1491623900444552
-0.20408163265306123,-0.2693877551020408,0.9990511915169479,0.1629695614312988
-0.18775510204081633,-0.2693877551020408,0.9998833660478117,0.16445156312178694
-0.17142857142857143,-0.2693877551020408,1.0000733909129047,0.16712886541727995
-0.15510204081632653,-0.2693877551020408,1.0000519734413007,0.16670492703599246
-0.13877551020408163,-0.2693877551020408,1.0000166553944385,0.1774741120596894
-0.12244897959183676,-0.2693877551020408,1.000002352945264,0.19423555466298262
-0.10612244897959183,-0.2693877551020408,0.9999991942792963,0.1909956733546668
-0.0897959183673469,-0.2693877551020408,0.9999992001306799,0.19220332642813265
-0.07346938775510203,-0.2693877551020408,0.9999996075705422,0.20458171365147282
-0.05714285714285716,-0.2693877551020408,0.9999998557149377,0.21093202866259084
-0.040816326530612235,-0.2693877551020408,0.9999999582762309,0.2135317800216952
-0.024489795918367308,-0.2693877551020408,0.9999999907919347,0.20730294390942317
-0.008163265306122436,-0.2693877551020408,0.99999999859698,0.18344468485167012
0.008163265306122436,-0.2693877551020408,0.9999999998707109,0.16263665816010736
0.024489795918367363,-0.2693877551020408,0.9999999999840381,0.1774666993560059
0.04081632653061229,-0.2693877551020408,0.99999999999282,0.1890182878163446
0.05714285714285716,-0.2693877551020408,1.0000000000022227,0.1809803156214994
0.07346938775510203,-0.2693877551020408,1.000000000005799,0.16872560498506545
0.08979591836734696,-0.2693877551020408,1.0000000000044011,0.17798717256052152
0.10612244897959189,-0.2693877551020408,1.000000000001927,0.1715729327525117
0.12244897959183676,-0.2693877551020408,1.0000000000003597,0.15036518181601322
0.13877551020408163,-0.2693877551020408,0.9999999999998519,0.15972339084980047
0.1551020408163265,-0.2693877551020408,0.9999999999998419,0.17022866073352236
0.17142857142857149,-0.2693877551020408,0.9999999999999306,0.16268063753964349
0.18775510204081636,-0.2693877551020408,0.9999999999999858,0.15649975704936223
0.20408163265306123,-0.2693877551020408,1.0000000000000022,0.1622531057055245
0.2204081632653062,-0.2693877551020408,1.000000000000003,0.16829797752395573
0.23673469387755108,-0.2693877551020408,1.0000000000000013,0.1708539889608032
0.25306122448979596,-0.2693877551020408,1.0000000000000002,0.1677873743369543
0.2693877551020408,-0.2693877551020408,1.0,0.17877098812490397
0.2857142857142857,-0.2693877551020408,0.9999999999999999,0.1927470664083569
0.3020408163265307,-0.2693877551020408,1.0,0.19969227863228745
0.31836734693877555,-0.2693877551020408,1.0,0.20351525958359684
0.3346938775510204,-0.2693877551020408,1.0,0.1999631210936409
0.3510204081632654,-0.2693877551020408,1.0,0.20706623933920643
0.3673469387755103,-0.2693877551020408,1.0,0.21852065788445676
0.38367346938775515,-0.2693877551020408,1.0,0.22361716574134732
0.4,-0.2693877551020408,1.0,0.22495569072534946
-0.4,-0.25306122448979596,0.9068386414057705,0.22409347504390814
-0.38367346938775515,-0.25306122448979596,0.7807797776469108,0.2189614420092125
-0.3673469387755102,-0.25306122448979596,0.5445737619941242,0.19848835468999115
-0.3510204081632653,-0.25306122448979596,0.21986090436274974,0.14400623842032967
-0.3346938775510204,-0.25306122448979596,-0.011431260267911192,0.08361203640974144
-0.31836734693877555,-0.25306122448979596,0.016223499298334887,0.08216521144803744
-0.3020408163265306,-0.25306122448979596,0.37474413450867594,0.08253664517035142
-0.2857142857142857,-0.25306122448979596,0.8854153518130632,0.09092679315440741
-0.2693877551020408,-0.25306122448979596,1.046071248425922,0.10337622268195575
-0.25306122448979596,-0.25306122448979596,1.020447042957693,0.11573493994317459
-0.23673469387755103,-0.25306122448979596,1.000232138314353,0.12554380447535365
-0.22040816326530613,-0.25306122448979596,0.9976904446608534,0.14667999083552544
-0.20408163265306123,-0.25306122448979596,0.999047221025547,0.1592648902554496
-0.18775510204081633,-0.25306122448979596,0.9998917925371233,0.1612139931353828
-0.17142857142857143,-0.25306122448979596,1.0000792348680865,0.16483765175421203
-0.15510204081632653,-0.25306122448979596,1.0000547219892217,0.16745555725465047
-0.13877551020408163,-0.25306122448979596,1.000017877072874,0.1788991853132225
-0.12244897959183676,-0.25306122448979596,1.0000028079513847,0.19349528706049643
-0.10612244897959183,-0.25306122448979596,0.9999993283986486,0.1882886259063972
-0.0897959183673469,-0.25306122448979596,0.9999992346957429,0.18912887638956963
-0.07346938775510203,-0.25306122448979596,0.9999996179687043,0.20236101326699685
-0.05714285714285716,-0.25306122448979596,0.9999998601822747,0.20900237817485193
-0.040816326530612235,-0.25306122448979596,0.9999999605248511,0.21213124528135174
-0.024489795918367308,-0.25306122448979596,0.9999999917914608,0.20605424104555362
-0.008163265306122436,-0.25306122448979596,0.9999999989482846,0.1816821332683206
0.008163265306122436,-0.25306122448979596,0.9999999999538716,0.16119988072600652
0.024489795918367363,-0.25306122448979596,0.9999999999908118,0.17638359366446663
0.04081632653061229,-0.25306122448979596,0.9999999999887412,0.186460653573597
0.05714285714285716,-0.25306122448979596,1.0000000000001275,0.1777428843792095
0.07346938775510203,-0.25306122448979596,1.0000000000054463,0.16529283097976255
0.08979591836734696,-0.25306122448979596,1.0000000000045284,0.175296192211774
0.10612244897959189,-0.25306122448979596,1.0000000000020455,0.16924260602225188
0.12244897959183676,-0.25306122448979596,1.0000000000004106,0.14811567384219224
0.13877551020408163,-0.25306122448979596,0.999999999999867,0.1567882950833641
0.1551020408163265,-0.25306122448979596,0.9999999999998445,0.16729429403364812
0.17142857142857149,-0.25306122448979596,0.9999999999999303,0.16068729144200533
0.18775510204081636,-0.25306122448979596,0.9999999999999855,0.1546039262745551
0.20408163265306123,-0.25306122448979596,1.0000000000000022,0.16087665098666765
0.2204081632653062,-0.25306122448979596,1.000000000000003,0.16609443902229937
0.23673469387755108,-0.25306122448979596,1.0000000000000013,0.16749856652590747
0.25306122448979596,-0.25306122448979596,1.0000000000000002,0.16482327452296508
0.2693877551020408,-0.25306122448979596,1.0,0.17661068412774492
0.2857142857142857,-0.25306122448979596,0.9999999999999999,0.1912791027941204
0.3020408163265307,-0.25306122448979596,1.0,0.19873677671229395
0.31836734693877555,-0.25306122448979596,1.0,0.20332854311275245
0.3346938775510204,-0.25306122448979596,1.0,0.20058083987815306
0.3510204081632654,-0.25306122448979596,1.0,0.20757909018970705
0.3673469387755103,-0.25306122448979596,1.0,0.2186431428524365
0.38367346938775515,-0.25306122448979596,1.0,0.22363115632168776
0.4,-0.25306122448979596,1.0,0.22495610530523433
-0.4,-0.23673469387755103,0.906091701517597,0.22408507131798042
-0.38367346938775515,-0.23673469387755103,0.778903833830761,0.21892430114525757
-0.3673469387755102,-0.23673469387755103,0.5408438553947975,0.1983971352265105
-0.3510204081632653,-0.23673469387755103,0.21624914075466606,0.14405920506857225
-0.3346938775510204,-0.23673469387755103,-0.004209811709733113,0.08397811122097437
-0.31836734693877555,-0.23673469387755103,0.04681946616799504,0.08196267530985019
-0.3020408163265306,-0.23673469387755103,0.41504615095877573,0.08310833648267262
-0.2857142857142857,-0.23673469387755103,0.9071666552045634,0.09212236927516607
-0.2693877551020408,-0.23673469387755103,1.0525992416481362,0.1048172031317699
-0.25306122448979596,-0.23673469387755103,1.0219684424568805,0.11765301472344694
-0.23673469387755103,-0.23673469387755103,1.0004616052435358,0.12578553326096184
-0.22040816326530613,-0.23673469387755103,0.9976812289906499,0.14465388568385704
-0.20408163265306123,-0.23673469387755103,0.9990456168073378,0.1558733542276118
-0.18775510204081633,-0.23673469387755103,0.9998995501530024,0.15854333310310317
-0.17142857142857143,-0.23673469387755103,1.0000843877876475,0.16306624241139642
-0.15510204081632653,-0.23673469387755103,1.0000572450372076,0.16876231559126495
-0.13877551020408163,-0.23673469387755103,1.0000190836434164,0.18066724926177782
-0.12244897959183676,-0.23673469387755103,1.0000032783303576,0.19281122474804238
-0.10612244897959183,-0.23673469387755103,0.9999994701069507,0.1855933606353017
-0.0897959183673469,-0.23673469387755103,0.9999992716139,0.18604392131370792
-0.07346938775510203,-0.23673469387755103,0.9999996291501708,0.2000467272682189
-0.05714285714285716,-0.23673469387755103,0.999999864932693,0.20691458238601965
-0.040816326530612235,-0.23673469387755103,0.9999999628697575,0.2106240045783092
-0.024489795918367308,-0.23673469387755103,0.9999999928145008,0.20475284074497277
-0.008163265306122436,-0.23673469387755103,0.9999999993015383,0.17999873858143878
0.008163265306122436,-0.23673469387755103,1.0000000000349925,0.16001879297402638
0.024489795918367363,-0.23673469387755103,0.9999999999959306,0.1754582138763909
0.04081632653061229,-0.23673469387755103,0.9999999999838747,0.18382694287392357
0.05714285714285716,-0.23673469387755103,0.9999999999977909,0.17462944940394715
0.07346938775510203,-0.23673469387755103,1.0000000000050637,0.1624345322671622
0.08979591836734696,-0.23673469387755103,1.0000000000046692,0.17297962449130752
0.10612244897959189,-0.23673469387755103,1.0000000000021787,0.1674585498989073
0.12244897959183676,-0.23673469387755103,1.0000000000004716,0.14690958303630938
0.13877551020408163,-0.23673469387755103,0.9999999999998868,0.15444673867353942
0.1551020408163265,-0.23673469387755103,0.9999999999998485,0.1647835165140242
0.17142857142857149,-0.23673469387755103,0.9999999999999303,0.15941976738870012
0.18775510204081636,-0.23673469387755103,0.999999999999985,0.1535500098719184
0.20408163265306123,-0.23673469387755103,1.000000000000002,0.15992619585270493
0.2204081632653062,-0.23673469387755103,1.000000000000003,0.16408511865053663
0.23673469387755108,-0.23673469387755103,1.0000000000000013,0.16437272491773172
0.25306122448979596,-0.23673469387755103,1.0000000000000002,0.16233813457068133
0.2693877551020408,-0.23673469387755103,0.9999999999999999,0.17482387134976923
0.2857142857142857,-0.23673469387755103,0.9999999999999999,0.19009027733672643
0.3020408163265307,-0.23673469387755103,1.0,0.19801505378821999
0.31836734693877555,-0.23673469387755103,1.0,0.20323168439864162
0.3346938775510204,-0.23673469387755103,1.0,0.2012794053143107
0.3510204081632654,-0.23673469387755103,1.0,0.2081595231726184
0.3673469387755103,-0.23673469387755103,1.0,0.21878807051591567
0.38367346938775515,-0.23673469387755103,1.0,0.22364960629977118
0.4,-0.23673469387755103,1.0,0.22495722372154048
-0.4,-0.22040816326530613,0.9056363540830457,0.2240813511706514
-0.38367346938775515,-0.22040816326530613,0.7778068617026228,0.21891375753741632
-0.3673469387755102,-0.22040816326530613,0.5389515869316508,0.1984245694847644
-0.3510204081632653,-0.22040816326530613,0.21622167350245236,0.14450400519513742
-0.3346938775510204,-0.22040816326530613,0.008650220609869752,0.08510303141033695
-0.31836734693877555,-0.22040816326530613,0.08454580154490299,0.08245741566536274
-0.3020408163265306,-0.22040816326530613,0.45958284687946194,0.08507450469070128
-0.2857142857142857,-0.22040816326530613,0.9282723675149299,0.0946098189021164
-0.2693877551020408,-0.22040816326530613,1.0582082751585584,0.10734328941664795
-0.25306122448979596,-0.22040816326530613,1.0232889237227607,0.12043907959165205
-0.23673469387755103,-0.22040816326530613,1.0006946611818266,0.1268391599173225
-0.22040816326530613,-0.22040816326530613,0.9976839352276536,0.1430984660722425
-0.20408163265306123,-0.22040816326530613,0.9990464823459864,0.15287625106257102
-0.18775510204081633,-0.22040816326530613,0.9999064700517608,0.15651814047808388
-0.17142857142857143,-0.22040816326530613,1.0000887844404451,0.16187927222869866
-0.15510204081632653,-0.22040816326530613,1.0000595115867643,0.1705145796719496
-0.13877551020408163,-0.22040816326530613,1.0000202557947018,0.1826556738351771
-0.12244897959183676,-0.22040816326530613,1.0000037564088242,0.19214844315325288
-0.10612244897959183,-0.22040816326530613,0.9999996169574488,0.18292582613439792
-0.0897959183673469,-0.22040816326530613,0.999999310179332,0.18298207487963825
-0.07346938775510203,-0.22040816326530613,0.999999640906097,0.19766213408637953
-0.05714285714285716,-0.22040816326530613,0.9999998698923926,0.20468550905110303
-0.040816326530612235,-0.22040816326530613,0.9999999652813786,0.2090212924390817
-0.024489795918367308,-0.22040816326530613,0.9999999938502132,0.20339982258226588
-0.008163265306122436,-0.22040816326530613,0.9999999996536555,0.1784165847830964
0.008163265306122436,-0.22040816326530613,1.000000000113723,0.15911481586873513
0.024489795918367363,-0.22040816326530613,0.9999999999995084,0.17467631899013314
0.04081632653061229,-0.22040816326530613,0.9999999999782849,0.18113762040182593
0.05714285714285716,-0.22040816326530613,0.9999999999952313,0.17166592776191722
0.07346938775510203,-0.22040816326530613,1.0000000000046552,0.16022297871901894
0.08979591836734696,-0.22040816326530613,1.0000000000048235,0.1711004400809524
0.10612244897959189,-0.22040816326530613,1.0000000000023268,0.16629047565229615
0.12244897959183676,-0.22040816326530613,1.0000000000005427,0.1467722489285676
0.13877551020408163,-0.22040816326530613,0.9999999999999115,0.15275967607362537
0.1551020408163265,-0.22040816326530613,0.9999999999998539,0.1627956811337577
0.17142857142857149,-0.22040816326530613,0.9999999999999305,0.15893789365704142
0.18775510204081636,-0.22040816326530613,0.9999999999999843,0.15338034658775898
0.20408163265306123,-0.22040816326530613,1.0000000000000018,0.15933832463307868
0.2204081632653062,-0.22040816326530613,1.0000000000000029,0.16222228860052115
0.23673469387755108,-0.22040816326530613,1.0000000000000013,0.1615404090847744
0.25306122448979596,-0.22040816326530613,1.0000000000000002,0.16037705440763592
0.2693877551020408,-0.22040816326530613,0.9999999999999999,0.1734246379857456
0.2857142857142857,-0.22040816326530613,0.9999999999999999,0.18920139954445142
0.3020408163265307,-0.22040816326530613,1.0,0.19753642584695305
0.31836734693877555,-0.22040816326530613,1.0,0.20318838862997332
0.3346938775510204,-0.22040816326530613,1.0,0.2019782234576009
0.3510204081632654,-0.22040816326530613,1.0,0.20875502998483014
0.3673469387755103,-0.22040816326530613,1.0,0.21894226802857744
0.38367346938775515,-0.22040816326530613,1.0,0.22367044878229303
0.4,-0.22040816326530613,1.0,0.22495879643298142
-0.4,-0.20408163265306123,0.9054798945434503,0.22408213846066202
-0.38367346938775515,-0.20408163265306123,0.7775107395504904,0.21892795577928204
-0.3673469387755102,-0.20408163265306123,0.5389464437626654,0.1985546978062709
-0.3510204081632653,-0.20408163265306123,0.2198136554745993,0.14524471197172437
-0.3346938775510204,-0.20408163265306123,0.026993838393523983,0.08675550111834009
-0.31836734693877555,-0.20408163265306123,0.12861393528192056,0.08359189077343858
-0.3020408163265306,-0.20408163265306123,0.507204119375554,0.08831816905596857
-0.2857142857142857,-0.20408163265306123,0.9484043528644593,0.09823920289867383
-0.2693877551020408,-0.20408163265306123,1.062887200273503,0.11075655546635141
-0.25306122448979596,-0.20408163265306123,1.0244041021206975,0.123857505245989
-0.23673469387755103,-0.20408163265306123,1.0009313227185728,0.12857989838107842
-0.22040816326530613,-0.20408163265306123,0.9976997558587974,0.14202548631218032
-0.20408163265306123,-0.20408163265306123,0.9990498202945383,0.15035110856778153
-0.18775510204081633,-0.20408163265306123,0.9999124044758946,0.15518057263773125
-0.17142857142857143,-0.20408163265306123,1.000092378701087,0.1613199738490635
-0.15510204081632653,-0.20408163265306123,1.000061495380544,0.17259815148667104
-0.13877551020408163,-0.20408163265306123,1.0000213744703241,0.18474867094873176
-0.12244897959183676,-0.20408163265306123,1.0000042341621618,0.1914717790197852
-0.10612244897959183,-0.20408163265306123,0.9999997664002651,0.18029575121243124
-0.0897959183673469,-0.20408163265306123,0.9999993496879603,0.17997497607574076
-0.07346938775510203,-0.20408163265306123,0.9999996530260554,0.1952371160699546
-0.05714285714285716,-0.20408163265306123,0.9999998749843986,0.20234252825906643
-0.040816326530612235,-0.20408163265306123,0.99999996772831,0.20734048583278242
-0.024489795918367308,-0.20408163265306123,0.9999999948873849,0.20199764856192157
-0.008163265306122436,-0.20408163265306123,1.0000000000015592,0.1769625067509004
0.008163265306122436,-0.20408163265306123,1.000000000189747,0.15852451972000933
0.024489795918367363,-0.20408163265306123,1.0000000000016684,0.17402982382507895
0.04081632653061229,-0.20408163265306123,0.9999999999720405,0.17842617837113844
0.05714285714285716,-0.20408163265306123,0.9999999999924659,0.16886320915286165
0.07346938775510203,-0.20408163265306123,1.0000000000042224,0.15866734219096917
0.08979591836734696,-0.20408163265306123,1.0000000000049907,0.16970120921306137
0.10612244897959189,-0.20408163265306123,1.0000000000024898,0.16578045821144988
0.12244897959183676,-0.20408163265306123,1.0000000000006242,0.14765299637993523
0.13877551020408163,-0.20408163265306123,0.9999999999999409,0.15175647789171764
0.1551020408163265,-0.20408163265306123,0.9999999999998609,0.1614119164918257
0.17142857142857149,-0.20408163265306123,0.9999999999999308,0.1592586426076133
0.18775510204081636,-0.20408163265306123,0.9999999999999837,0.15406858388108755
0.20408163265306123,-0.20408163265306123,1.0000000000000013,0.1590284982344842
0.2204081632653062,-0.20408163265306123,1.0000000000000029,0.1604497640979728
0.23673469387755108,-0.20408163265306123,1.0000000000000013,0.1590620358855927
0.25306122448979596,-0.20408163265306123,1.0000000000000002,0.15896189201988548
0.2693877551020408,-0.20408163265306123,0.9999999999999999,0.17240496096476368
0.2857142857142857,-0.20408163265306123,0.9999999999999999,0.1886158187148715
0.3020408163265307,-0.20408163265306123,1.0,0.19729314501595255
0.31836734693877555,-0.20408163265306123,1.0,0.20315592491434173
0.3346938775510204,-0.20408163265306123,1.0,0.2025978160825194
0.3510204081632654,-0.20408163265306123,1.0,0.20931378354587296
0.3673469387755103,-0.20408163265306123,1.0,0.2190923117015051
0.38367346938775515,-0.20408163265306123,1.0,0.22369156037563748
0.4,-0.20408163265306123,1.0,0.22496056767680556
-0.4,-0.18775510204081633,0.9056267513322463,0.22408722043104903
-0.38367346938775515,-0.18775510204081633,0.7780291248561861,0.21896494423960614
-0.3673469387755102,-0.18775510204081633,0.5408590796111516,0.19877227166908282
-0.3510204081632653,-0.18775510204081633,0.22702902852417106,0.14619343820530228
-0.3346938775510204,-0.18775510204081633,0.05058757368156441,0.08871618232707999
-0.31836734693877555,-0.18775510204081633,0.17804271608234312,0.0853122437209955
-0.3020408163265306,-0.18775510204081633,0.5566939223283318,0.0926451440028017
-0.2857142857142857,-0.18775510204081633,0.9673013599042541,0.10284141729770971
-0.2693877551020408,-0.18775510204081633,1.0666505986089163,0.11487863962052229
-0.25306122448979596,-0.18775510204081633,1.0253131026882685,0.12771858739412273
-0.23673469387755103,-0.18775510204081633,1.001170554555542,0.13089070070691725
-0.22040816326530613,-0.18775510204081633,0.9977293367164586,0.14144360106730086
-0.20408163265306123,-0.18775510204081633,0.9990555342423723,0.14836845433947882
-0.18775510204081633,-0.18775510204081633,0.9999172334542057,0.1545340835947595
-0.17142857142857143,-0.18775510204081633,1.0000951435902554,0.16140355577386659
-0.15510204081632653,-0.18775510204081633,1.0000631758774767,0.1749064147313539
-0.13877551020408163,-0.18775510204081633,1.0000224217457725,0.18684508436440395
-0.12244897959183676,-0.18775510204081633,1.0000047035294461,0.19074914760804346
-0.10612244897959183,-0.18775510204081633,0.9999999158765375,0.1777089117154575
-0.0897959183673469,-0.18775510204081633,0.9999993894620789,0.1770540064501816
-0.07346938775510203,-0.18775510204081633,0.9999996653037347,0.19280870233082217
-0.05714285714285716,-0.18775510204081633,0.9999998801302078,0.1999249452577901
-0.040816326530612235,-0.18775510204081633,0.9999999701779452,0.20560549893774005
-0.024489795918367308,-0.18775510204081633,0.999999995914693,0.20055019583284037
-0.008163265306122436,-0.18775510204081633,1.00000000034224,0.17566289803488788
0.008163265306122436,-0.18775510204081633,1.0000000002627627,0.1582881871266656
0.024489795918367363,-0.18775510204081633,1.0000000000025304,0.17351587654102946
0.04081632653061229,-0.18775510204081633,0.99999999996521,0.17574060776277392
0.05714285714285716,-0.18775510204081633,0.9999999999895111,0.16621853357434274
0.07346938775510203,-0.18775510204081633,1.000000000003765,0.15771228527210907
0.08979591836734696,-0.18775510204081633,1.0000000000051688,0.1688004208673825
0.10612244897959189,-0.18775510204081633,1.0000000000026665,0.1659368095685239
0.12244897959183676,-0.18775510204081633,1.0000000000007154,0.1494346570375548
0.13877551020408163,-0.18775510204081633,0.9999999999999749,0.151431001987775
0.1551020408163265,-0.18775510204081633,0.9999999999998692,0.16068242363957527
0.17142857142857149,-0.18775510204081633,0.9999999999999314,0.16035035731871009
0.18775510204081636,-0.18775510204081633,0.9999999999999829,0.15551866602245012
0.20408163265306123,-0.18775510204081633,1.0000000000000009,0.1589006263301382
0.2204081632653062,-0.18775510204081633,1.0000000000000027,0.15871165922283864
0.23673469387755108,-0.18775510204081633,1.0000000000000013,0.15699107344430865
0.25306122448979596,-0.18775510204081633,1.0000000000000002,0.15809331707516347
0.2693877551020408,-0.18775510204081633,0.9999999999999999,0.1717374982570769
0.2857142857142857,-0.18775510204081633,0.9999999999999999,0.18831919262391247
0.3020408163265307,-0.18775510204081633,1.0,0.1972599933720267
0.31836734693877555,-0.18775510204081633,1.0,0.20308674082045441
0.3346938775510204,-0.18775510204081633,1.0,0.20306353289059817
0.3510204081632654,-0.18775510204081633,1.0,0.20978741648793756
0.3673469387755103,-0.18775510204081633,1.0,0.2192252601248734
0.38367346938775515,-0.18775510204081633,1.0,0.22371087153153688
0.4,-0.18775510204081633,1.0,0.22496228811033034
-0.4,-0.17142857142857143,0.9060783536630853,0.22409636026248475
-0.38367346938775515,-0.17142857142857143,0.779366990266821,0.21902281204636592
-0.3673469387755102,-0.17142857142857143,0.5447003986355713,0.19906404035292066
-0.3510204081632653,-0.17142857142857143,0.23784262234636278,0.1472782723982152
-0.3346938775510204,-0.17142857142857143,0.07912422862741864,0.09080394130319129
-0.31836734693877555,-0.17142857142857143,0.23170931579742016,0.08755721168895181
-0.3020408163265306,-0.17142857142857143,0.6068484966483318,0.0978077309395143
-0.2857142857142857,-0.17142857142857143,0.9847694163963044,0.10821895171985231
-0.2693877551020408,-0.17142857142857143,1.069531972678705,0.11955334357804646
-0.25306122448979596,-0.17142857142857143,1.0260181769344958,0.13188538725072008
-0.23673469387755103,-0.17142857142857143,1.0014103757556483,0.13366745648079822
-0.22040816326530613,-0.17142857142857143,0.9977727614982977,0.14135549002153885
-0.20408163265306123,-0.17142857142857143,0.9990634468745534,0.14698669393286531
-0.18775510204081633,-0.17142857142857143,0.9999208712343707,0.15454537285736916
-0.17142857142857143,-0.17142857142857143,1.0000970701550378,0.16211260008867484
-0.15510204081632653,-0.17142857142857143,1.0000645386375173,0.17734678802496626
-0.13877551020408163,-0.17142857142857143,1.000023381488606,0.18886279048224944
-0.12244897959183676,-0.17142857142857143,1.0000051567034924,0.1899548277084106
-0.10612244897959183,-0.17142857142857143,1.0000000629090193,0.17517180376325722
-0.0897959183673469,-0.17142857142857143,0.999999428871104,0.1742537065885759
-0.07346938775510203,-0.17142857142857143,0.9999996775424186,0.1904209670355216
-0.05714285714285716,-0.17142857142857143,0.999999885251644,0.19748466098908973
-0.040816326530612235,-0.17142857142857143,0.9999999725972546,0.20384663104673448
-0.024489795918367308,-0.17142857142857143,0.9999999969210015,0.19906283549709247
-0.008163265306122436,-0.17142857142857143,1.0000000006728194,0.17453721636565356
0.008163265306122436,-0.17142857142857143,1.0000000003324605,0.15843351124970773
0.024489795918367363,-0.17142857142857143,1.0000000000022,0.17313392866825142
0.04081632653061229,-0.17142857142857143,0.9999999999578605,0.17314288072048464
0.05714285714285716,-0.17142857142857143,0.9999999999863809,0.163719975561592
0.07346938775510203,-0.17142857142857143,1.0000000000032807,0.15725150871794266
0.08979591836734696,-0.17142857142857143,1.0000000000053546,0.1683911229601442
0.10612244897959189,-0.17142857142857143,1.0000000000028557,0.16673114637552489
0.12244897959183676,-0.17142857142857143,1.0000000000008156,0.15195336516564428
0.13877551020408163,-0.17142857142857143,1.0000000000000129,0.15174185266435417
0.1551020408163265,-0.17142857142857143,0.9999999999998789,0.1606168764251179
0.17142857142857149,-0.17142857142857143,0.999999999999932,0.16213418732938853
0.18775510204081636,-0.17142857142857143,0.9999999999999819,0.15758004068469425
0.20408163265306123,-0.17142857142857143,1.0000000000000002,0.15885802442967256
0.2204081632653062,-0.17142857142857143,1.0000000000000024,0.1569616430931474
0.23673469387755108,-0.17142857142857143,1.000000000000001,0.1553701799296644
0.25306122448979596,-0.17142857142857143,1.0000000000000002,0.15775312778908507
0.2693877551020408,-0.17142857142857143,0.9999999999999999,0.17138040939741966
0.2857142857142857,-0.17142857142857143,0.9999999999999999,0.1882815505139652
0.3020408163265307,-0.17142857142857143,1.0,0.1973960138223854
0.31836734693877555,-0.17142857142857143,1.0,0.2029302102045664
0.3346938775510204,-0.17142857142857143,1.0,0.20330797205197476
0.3510204081632654,-0.17142857142857143,1.0,0.21013307849537907
0.3673469387755103,-0.17142857142857143,1.0,0.21932931722564378
0.38367346938775515,-0.17142857142857143,1.0,0.22372647345458013
0.4,-0.17142857142857143,1.0,0.22496372724350214
-0.4,-0.15510204081632653,0.9068330427156558,0.22410930772249857
-0.38367346938775515,-0.15510204081632653,0.7815202475810958,0.21909979408001654
-0.3673469387755102,-0.15510204081632653,0.5504604024698145,0.19941967484298473
-0.3510204081632653,-0.15510204081632653,0.25220011993970626,0.1484496568260845
-0.3346938775510204,-0.15510204081632653,0.11222993587629537,0.09289977114845122
-0.31836734693877555,-0.15510204081632653,0.2884154784673082,0.09025731864779211
-0.3020408163265306,-0.15510204081632653,0.6565494547777404,0.10353498247517161
-0.2857142857142857,-0.15510204081632653,1.0006764143590152,0.1141430690889969
-0.2693877551020408,-0.15510204081632653,1.0715774833159708,0.12463848812588928
-0.25306122448979596,-0.15510204081632653,1.0265238637044416,0.13626425835100764
-0.23673469387755103,-0.15510204081632653,1.00164794986038,0.13681664473946906
-0.22040816326530613,-0.15510204081632653,0.9978295697799298,0.14175344596157322
-0.20408163265306123,-0.15510204081632653,0.99907333655341,0.14624435017665952
-0.18775510204081633,-0.15510204081632653,0.9999232726176506,0.15514941579916494
-0.17142857142857143,-0.15510204081632653,1.0000981657435304,0.16339649527663686
-0.15510204081632653,-0.15510204081632653,1.0000655751652474,0.17984289187713473
-0.13877551020408163,-0.15510204081632653,1.0000242397810113,0.19074016568720406
-0.12244897959183676,-0.15510204081632653,1.0000055863810307,0.18907249664555142
-0.10612244897959183,-0.15510204081632653,1.0000002051848667,0.17269788440361486
-0.0897959183673469,-0.15510204081632653,0.9999994673479792,0.1716158124040148
-0.07346938775510203,-0.15510204081632653,0.9999996895602576,0.18812386456380806
-0.05714285714285716,-0.15510204081632653,0.9999998902729406,0.1950855210010063
-0.040816326530612235,-0.15510204081632653,0.999999974953722,0.20209965960648463
-0.024489795918367308,-0.15510204081632653,0.9999999978956806,0.19754263785245751
-0.008163265306122436,-0.15510204081632653,1.0000000009906145,0.17359187543494792
0.008163265306122436,-0.15510204081632653,1.0000000003985063,0.15895930401160493
0.024489795918367363,-0.15510204081632653,1.0000000000007614,0.17288164810122428
0.04081632653061229,-0.15510204081632653,0.9999999999500553,0.1707056965587297
0.05714285714285716,-0.15510204081632653,0.9999999999830875,0.16135313515380595
0.07346938775510203,-0.15510204081632653,1.0000000000027645,0.15715012373406323
0.08979591836734696,-0.15510204081632653,1.000000000005544,0.1684417571627199
0.10612244897959189,-0.15510204081632653,1.0000000000030553,0.16809968772629796
0.12244897959183676,-0.15510204081632653,1.0000000000009235,0.1550223805262833
0.13877551020408163,-0.15510204081632653,1.0000000000000548,0.15261760346949782
0.1551020408163265,-0.15510204081632653,0.9999999999998896,0.16118148311654715
0.17142857142857149,-0.15510204081632653,0.9999999999999329,0.16449305914277454
0.18775510204081636,-0.15510204081632653,0.9999999999999809,0.16007320707488248
0.20408163265306123,-0.15510204081632653,0.9999999999999996,0.1588143595205255
0.2204081632653062,-0.15510204081632653,1.0000000000000022,0.15517167266891727
0.23673469387755108,-0.15510204081632653,1.000000000000001,0.1542273681713017
0.25306122448979596,-0.15510204081632653,1.0000000000000002,0.15790621856002932
0.2693877551020408,-0.15510204081632653,0.9999999999999999,0.17128355905164466
0.2857142857142857,-0.15510204081632653,0.9999999999999999,0.18846129979342452
0.3020408163265307,-0.15510204081632653,1.0,0.1976480408958243
0.31836734693877555,-0.15510204081632653,1.0,0.20263443909094694
0.3346938775510204,-0.15510204081632653,1.0,0.20327236755979047
0.3510204081632654,-0.15510204081632653,1.0,0.21031482847852692
0.3673469387755103,-0.15510204081632653,1.0,0.21939439707463312
0.38367346938775515,-0.15510204081632653,1.0,0.22373671586654836
0.4,-0.15510204081632653,1.0,0.22496468500118436
-0.4,-0.13877551020408163,0.9078860305745581,0.2241258072258192
-0.38367346938775515,-0.13877551020408163,0.7844754792033639,0.21919433561811882
-0.3673469387755102,-0.13877551020408163,0.5581068278664374,0.1998322382076054
-0.3510204081632653,-0.13877551020408163,0.2700154126793488,0.14968442639512372
-0.3346938775510204,-0.13877551020408163,0.14947287758772965,0.09496129320677388
-0.31836734693877555,-0.13877551020408163,0.34695669583264466,0.09334197488645132
-0.3020408163265306,-0.13877551020408163,0.7048191182096106,0.10956031043926834
-0.2857142857142857,-0.13877551020408163,1.0149423500845034,0.1203635292868221
-0.2693877551020408,-0.13877551020408163,1.0728406207141483,0.12999539301105506
-0.25306122448979596,-0.13877551020408163,1.0268358892588219,0.14078730238436324
-0.23673469387755103,-0.13877551020408163,1.0018796568723927,0.1402496827052872
-0.22040816326530613,-0.13877551020408163,0.9978987991150848,0.14261491257488554
-0.20408163265306123,-0.13877551020408163,0.9990849865947017,0.1461506308187513
-0.18775510204081633,-0.13877551020408163,0.9999244384542353,0.1562564766769832
-0.17142857142857143,-0.13877551020408163,1.0000984521310357,0.1651758334063674
-0.15510204081632653,-0.13877551020408163,1.0000662823405584,0.18233363225776703
-0.13877551020408163,-0.13877551020408163,1.000024985122359,0.1924353460496737
-0.12244897959183676,-0.13877551020408163,1.0000059859638875,0.1880977814780261
-0.10612244897959183,-0.13877551020408163,1.0000003406273175,0.1703138179943398
-0.0897959183673469,-0.13877551020408163,0.9999995044016528,0.16919210609736546
-0.07346938775510203,-0.13877551020408163,0.999999701195389,0.18597062444651655
-0.05714285714285716,-0.13877551020408163,0.9999998951230696,0.1928007567444558
-0.040816326530612235,-0.13877551020408163,0.999999977216424,0.20040401023181764
-0.024489795918367308,-0.13877551020408163,0.9999999988289381,0.19599874425706118
-0.008163265306122436,-0.13877551020408163,1.00000000129321,0.17281638151058198
0.008163265306122436,-0.13877551020408163,1.0000000004605354,0.1598249020851356
0.024489795918367363,-0.13877551020408163,0.9999999999982745,0.17275077427585084
0.04081632653061229,-0.13877551020408163,0.9999999999418542,0.16850618434155767
0.05714285714285716,-0.13877551020408163,0.9999999999796417,0.15910862892591315
0.07346938775510203,-0.13877551020408163,1.0000000000022107,0.1572678227111568
0.08979591836734696,-0.13877551020408163,1.0000000000057316,0.1688986965295923
0.10612244897959189,-0.13877551020408163,1.0000000000032625,0.1699489161097497
0.12244897959183676,-0.13877551020408163,1.0000000000010378,0.15845373929467788
0.13877551020408163,-0.13877551020408163,1.0000000000000997,0.15396633371679286
0.1551020408163265,-0.13877551020408163,0.9999999999999014,0.1623040961552018
0.17142857142857149,-0.13877551020408163,0.9999999999999339,0.16728603080194748
0.18775510204081636,-0.13877551020408163,0.9999999999999799,0.16281629462653274
0.20408163265306123,-0.13877551020408163,0.9999999999999989,0.15870326574482727
0.2204081632653062,-0.13877551020408163,1.000000000000002,0.1533392228255918
0.23673469387755108,-0.13877551020408163,1.000000000000001,0.15357295858979308
0.25306122448979596,-0.13877551020408163,1.0000000000000002,0.15850265207066644
0.2693877551020408,-0.13877551020408163,0.9999999999999999,0.17139545849388893
0.2857142857142857,-0.13877551020408163,0.9999999999999999,0.18881041128903148
0.3020408163265307,-0.13877551020408163,1.0,0.19795532107183117
0.31836734693877555,-0.13877551020408163,1.0,0.20214807235348364
0.3346938775510204,-0.13877551020408163,1.0,0.2029073143308545
0.3510204081632654,-0.13877551020408163,1.0,0.21030451074488204
0.3673469387755103,-0.13877551020408163,1.0,0.21941257740023842
0.38367346938775515,-0.13877551020408163,1.0,0.22374029088036745
0.4,-0.13877551020408163,1.0,0.22496500181053258
-0.4,-0.12244897959183676,0.9092294108723723,0.22414560295231128
-0.38367346938775515,-0.12244897959183676,0.7882098027834765,0.21930511321024457
-0.3673469387755102,-0.12244897959183676,0.5675837026816882,0.20029815998765824
-0.3510204081632653,-0.12244897959183676,0.29116518801827773,0.1509864542860257
-0.3346938775510204,-0.12244897959183676,0.19037160113629514,0.09702462813130358
-0.31836734693877555,-0.12244897959183676,0.40618083424891294,0.0967485074266866
-0.3020408163265306,-0.12244897959183676,0.7508522799992604,0.11564240563508511
-0.2857142857142857,-0.12244897959183676,1.027528411623343,0.12662739600181366
-0.2693877551020408,-0.12244897959183676,1.0733779770151826,0.13548174402914026
-0.25306122448979596,-0.12244897959183676,1.0269601452661148,0.14539435803934553
-0.23673469387755103,-0.12244897959183676,1.0021011797802615,0.1438774469732124
-0.22040816326530613,-0.12244897959183676,0.9979790436977333,0.1438995454896242
-0.20408163265306123,-0.12244897959183676,0.9990982303343567,0.14667766524878756
-0.18775510204081633,-0.12244897959183676,0.999924418849733,0.15776015167077082
-0.17142857142857143,-0.12244897959183676,1.0000979636409637,0.16735070874038016
-0.15510204081632653,-0.12244897959183676,1.0000666615947862,0.18477054395861958
-0.13877551020408163,-0.12244897959183676,1.000025608452815,0.1939240229804879
-0.12244897959183676,-0.12244897959183676,1.0000063497072678,0.18704007010183982
-0.10612244897959183,-0.12244897959183676,1.0000004674534786,0.16806382721896343
-0.0897959183673469,-0.12244897959183676,0.9999995396264285,0.16704405367345443
-0.07346938775510203,-0.12244897959183676,0.9999997123108884,0.18401352808713067
-0.05714285714285716,-0.12244897959183676,0.9999998997383013,0.19070802071134949
-0.040816326530612235,-0.12244897959183676,0.9999999793572195,0.19879994232646842
-0.024489795918367308,-0.12244897959183676,0.9999999997121393,0.194442867408118
-0.008163265306122436,-0.12244897959183676,1.0000000015785244,0.17218308408394273
0.008163265306122436,-0.12244897959183676,1.0000000005181606,0.16094907468658734
0.024489795918367363,-0.12244897959183676,0.9999999999947781,0.1727239773757649
0.04081632653061229,-0.12244897959183676,0.9999999999333152,0.16661718214546084
0.05714285714285716,-0.12244897959183676,0.9999999999760528,0.15698895866357726
0.07346938775510203,-0.12244897959183676,1.0000000000016112,0.1574774220506862
0.08979591836734696,-0.12244897959183676,1.0000000000059113,0.16968993239678237
0.10612244897959189,-0.12244897959183676,1.0000000000034737,0.17216458285186706
0.12244897959183676,-0.12244897959183676,1.0000000000011566,0.16207398401166764
0.13877551020408163,-0.12244897959183676,1.0000000000001468,0.15568721232719987
0.1551020408163265,-0.12244897959183676,0.9999999999999141,0.16388558186222255
0.17142857142857149,-0.12244897959183676,0.999999999999935,0.17036441654525916
0.18775510204081636,-0.12244897959183676,0.9999999999999788,0.1656460685346622
0.20408163265306123,-0.12244897959183676,0.9999999999999982,0.15848555542890772
0.2204081632653062,-0.12244897959183676,1.0000000000000018,0.15149200232851362
0.23673469387755108,-0.12244897959183676,1.000000000000001,0.15339819297603657
0.25306122448979596,-0.12244897959183676,1.0000000000000002,0.1594806853341136
0.2693877551020408,-0.12244897959183676,1.0,0.17167021955731107
0.2857142857142857,-0.12244897959183676,0.9999999999999999,0.18927982614198355
0.3020408163265307,-0.12244897959183676,1.0,0.19825438621265692
0.31836734693877555,-0.12244897959183676,1.0,0.20142206151308661
0.3346938775510204,-0.12244897959183676,1.0,0.20217321091210683
0.3510204081632654,-0.12244897959183676,1.0,0.21008229778536286
0.3673469387755103,-0.12244897959183676,1.0,0.2193784400709908
0.38367346938775515,-0.12244897959183676,1.0,0.22373629930420957
0.4,-0.12244897959183676,1.0,0.2249645666964254
-0.4,-0.10612244897959183,0.9108522243796936,0.2241684410215595
-0.38367346938775515,-0.10612244897959183,0.7926908988903223,0.2194310136086218
-0.3673469387755102,-0.10612244897959183,0.5788100434147478,0.20081673117009202
-0.3510204081632653,-0.10612244897959183,0.3154811497556975,0.15238310017288242
-0.3346938775510204,-0.10612244897959183,0.2344005945084744,0.09919236429254266
-0.31836734693877555,-0.10612244897959183,0.4650296585707615,0.10042827393239319
-0.3020408163265306,-0.10612244897959183,0.7940255053619251,0.12157887244422251
-0.2857142857142857,-0.10612244897959183,1.038427690711197,0.13269931361177897
-0.2693877551020408,-0.10612244897959183,1.0732464205340486,0.1409507831950471
-0.25306122448979596,-0.10612244897959183,1.0269020942175753,0.15001996434610107
-0.23673469387755103,-0.10612244897959183,1.0023076483118607,0.14760686396740783
-0.22040816326530613,-0.10612244897959183,0.9980685251590019,0.14554883354940876
-0.20408163265306123,-0.10612244897959183,0.999112971114173,0.14775860667253507
-0.18775510204081633,-0.10612244897959183,0.999923312548312,0.15954561099885375
-0.17142857142857143,-0.10612244897959183,1.0000967451561262,0.1698105137579659
-0.15510204081632653,-0.10612244897959183,1.0000667179884477,0.18711452495274852
-0.13877551020408163,-0.10612244897959183,1.0000261030487239,0.1951964003853442
-0.12244897959183676,-0.10612244897959183,1.0000066728153012,0.185923300303237
-0.10612244897959183,-0.10612244897959183,1.0000005842154487,0.16601038659266923
-0.0897959183673469,-0.10612244897959183,0.9999995727087522,0.16523770720555073
-0.07346938775510203,-0.10612244897959183,0.9999997227993744,0.182298265044546
-0.05714285714285716,-0.10612244897959183,0.9999999040649125,0.18888188260986916
-0.040816326530612235,-0.10612244897959183,0.9999999813519732,0.19732487034955157
-0.024489795918367308,-0.10612244897959183,1.000000000538098,0.1928897763264233
-0.008163265306122436,-0.10612244897959183,1.0000000018448776,0.1716508448568011
0.008163265306122436,-0.10612244897959183,1.0000000005710001,0.16221839521123402
0.024489795918367363,-0.10612244897959183,0.9999999999902955,0.17277348652956198
0.04081632653061229,-0.10612244897959183,0.9999999999244965,0.16509794549200532
0.05714285714285716,-0.10612244897959183,0.9999999999723302,0.1550136283162678
0.07346938775510203,-0.10612244897959183,1.0000000000009575,0.15767680397981693
0.08979591836734696,-0.10612244897959183,1.0000000000060763,0.17072953040025293
0.10612244897959189,-0.10612244897959183,1.000000000003685,0.17462219892009603
0.12244897959183676,-0.10612244897959183,1.000000000001278,0.16573309257528587
0.13877551020408163,-0.10612244897959183,1.0000000000001956,0.1576809674531351
0.1551020408163265,-0.10612244897959183,0.9999999999999273,0.1658135589578559
0.17142857142857149,-0.10612244897959183,0.9999999999999364,0.1735861953299569
0.18775510204081636,-0.10612244897959183,0.9999999999999776,0.16843103644278537
0.20408163265306123,-0.10612244897959183,0.9999999999999974,0.15815329348289492
0.2204081632653062,-0.10612244897959183,1.0000000000000016,0.14968908374242929
0.23673469387755108,-0.10612244897959183,1.000000000000001,0.15367611246508037
0.25306122448979596,-0.10612244897959183,1.0000000000000002,0.1607711724410997
0.2693877551020408,-0.10612244897959183,1.0,0.17207364299332611
0.2857142857142857,-0.10612244897959183,0.9999999999999999,0.18982418294042303
0.3020408163265307,-0.10612244897959183,1.0,0.1984834631227728
0.31836734693877555,-0.10612244897959183,1.0,0.20041137202491838
0.3346938775510204,-0.10612244897959183,1.0,0.20104074792101528
0.3510204081632654,-0.10612244897959183,1.0,0.20963706971696106
0.3673469387755103,-0.10612244897959183,1.0,0.21928930305492225
0.38367346938775515,-0.10612244897959183,1.0,0.2237242967474426
0.4,-0.10612244897959183,1.0,0.22496332297900215
-0.4,-0.0897959183673469,0.9127405817155929,0.22419406905655442
-0.38367346938775515,-0.0897959183673469,0.7978772322224392,0.2195710774914892
-0.3673469387755102,-0.0897959183673469,0.5916789890913123,0.20138920077979447
-0.3510204081632653,-0.0897959183673469,0.34274106332704,0.15391744511587213
-0.3346938775510204,-0.0897959183673469,0.28099198532552416,0.10160789639459425
-0.31836734693877555,-0.0897959183673469,0.5225654359800048,0.10434777495249915
-0.3020408163265306,-0.0897959183673469,0.8338896939788422,0.12721331288439539
-0.2857142857142857,-0.0897959183673469,1.0476586496723082,0.1383774647067369
-0.2693877551020408,-0.0897959183673469,1.072501892143588,0.1462569614327609
-0.25306122448979596,-0.0897959183673469,1.0266667926138993,0.15458775708525724
-0.23673469387755103,-0.0897959183673469,1.0024938644135708,0.1513401387628474
-0.22040816326530613,-0.0897959183673469,0.9981651737685058,0.1474883657226183
-0.20408163265306123,-0.0897959183673469,0.9991291694266399,0.14929346305905639
-0.18775510204081633,-0.0897959183673469,0.9999212615295042,0.16149744138674257
-0.17142857142857143,-0.0897959183673469,1.000094849901194,0.17244301785307875
-0.15510204081632653,-0.0897959183673469,1.0000664593242163,0.18933275805272032
-0.13877551020408163,-0.0897959183673469,1.0000264643400414,0.19625378052614284
-0.12244897959183676,-0.0897959183673469,1.0000069514867855,0.18478542261400083
-0.10612244897959183,-0.0897959183673469,1.0000006898219054,0.16423010570857782
-0.0897959183673469,-0.0897959183673469,0.9999996034312936,0.16383365272282935
-0.07346938775510203,-0.0897959183673469,0.9999997325868262,0.18085756605470907
-0.05714285714285716,-0.0897959183673469,0.9999999080618482,0.1873843648796918
-0.040816326530612235,-0.0897959183673469,0.9999999831817055,0.19600917584710156
-0.024489795918367308,-0.0897959183673469,1.0000000013013097,0.1913575146051539
-0.008163265306122436,-0.0897959183673469,1.0000000020910418,0.17117169784146447
0.008163265306122436,-0.0897959183673469,1.000000000618712,0.16350168734944104
0.024489795918367363,-0.0897959183673469,0.9999999999848461,0.1728617948685649
0.04081632653061229,-0.0897959183673469,0.9999999999154591,0.16398694249647644
0.05714285714285716,-0.0897959183673469,0.9999999999684844,0.15322169258741591
0.07346938775510203,-0.0897959183673469,1.000000000000241,0.15779463012543066
0.08979591836734696,-0.0897959183673469,1.0000000000062192,0.17192267140348513
0.10612244897959189,-0.0897959183673469,1.0000000000038929,0.17719704302217104
0.12244897959183676,-0.0897959183673469,1.0000000000014002,0.16930763999365972
0.13877551020408163,-0.0897959183673469,1.0000000000002454,0.15985654978813155
0.1551020408163265,-0.0897959183673469,0.9999999999999409,0.16797467396144794
0.17142857142857149,-0.0897959183673469,0.9999999999999377,0.17682650704848074
0.18775510204081636,-0.0897959183673469,0.9999999999999765,0.17107721008084636
0.20408163265306123,-0.0897959183673469,0.9999999999999966,0.15773038509760134
0.2204081632653062,-0.0897959183673469,1.0000000000000013,0.14801745148126638
0.23673469387755108,-0.0897959183673469,1.0000000000000009,0.15436466885354116
0.25306122448979596,-0.0897959183673469,1.0000000000000002,0.16230291834042582
0.2693877551020408,-0.0897959183673469,1.0,0.1725874480585648
0.2857142857142857,-0.0897959183673469,0.9999999999999999,0.19040520220248422
0.3020408163265307,-0.0897959183673469,1.0,0.19858596932878791
0.31836734693877555,-0.0897959183673469,1.0,0.19907662609735458
0.3346938775510204,-0.0897959183673469,1.0,0.19949168979616183
0.3510204081632654,-0.0897959183673469,1.0,0.20896675731479747
0.3673469387755103,-0.0897959183673469,1.0,0.21914534962873208
0.38367346938775515,-0.0897959183673469,1.0,0.22370431786159503
0.4,-0.0897959183673469,1.0,0.22496127129457727
-0.4,-0.07346938775510203,0.9148778439036847,0.22422223374582081
-0.38367346938775515,-0.07346938775510203,0.803718493112511,0.21972441866199774
-0.3673469387755102,-0.07346938775510203,0.6060576952770198,0.20201761424925752
-0.3510204081632653,-0.07346938775510203,0.37266069340753183,0.15563741933140565
-0.3346938775510204,-0.07346938775510203,0.3295346757078925,0.10441961688746755
-0.31836734693877555,-0.07346938775510203,0.5779878271259065,0.10848487428398518
-0.3020408163265306,-0.07346938775510203,0.8701530072134056,0.13243702395776485
-0.2857142857142857,-0.07346938775510203,1.055261093628181,0.14350329426311098
-0.2693877551020408,-0.07346938775510203,1.0711995474529872,0.15126558555231553
-0.25306122448979596,-0.07346938775510203,1.026259468753087,0.15901179847788188
-0.23673469387755103,-0.07346938775510203,1.0026546029207062,0.15497630288043782
-0.22040816326530613,-0.07346938775510203,0.9982667194522787,0.1496319457467304
-0.20408163265306123,-0.07346938775510203,0.999146808909114,0.15116085370626212
-0.18775510204081633,-0.07346938775510203,0.9999184408282791,0.1635068155283887
-0.17142857142857143,-0.07346938775510203,1.0000923370040677,0.1751416151381127
-0.15510204081632653,-0.07346938775510203,1.0000658953936485,0.19139628396046934
-0.13877551020408163,-0.07346938775510203,1.000026689693396,0.1971051051804195
-0.12244897959183676,-0.07346938775510203,1.000007182915591,0.18367623148583828
-0.10612244897959183,-0.07346938775510203,1.0000007835375484,0.16280470690379323
-0.0897959183673469,-0.07346938775510203,0.9999996316732207,0.16287370223823117
-0.07346938775510203,-0.07346938775510203,0.999999741634948,0.17970528538456754
-0.05714285714285716,-0.07346938775510203,0.999999911702978,0.18625506507248474
-0.040816326530612235,-0.07346938775510203,0.9999999848335278,0.19487209384864074
-0.024489795918367308,-0.07346938775510203,1.0000000019981077,0.18986702836069447
-0.008163265306122436,-0.07346938775510203,1.000000002316275,0.17069869515934727
0.008163265306122436,-0.07346938775510203,1.000000000661033,0.16466607052599996
0.024489795918367363,-0.07346938775510203,0.9999999999784572,0.17294427513887903
0.04081632653061229,-0.07346938775510203,0.9999999999062699,0.1632988421823351
0.05714285714285716,-0.07346938775510203,0.999999999964528,0.15167110612750412
0.07346938775510203,-0.07346938775510203,0.9999999999994523,0.15779116256185335
0.08979591836734696,-0.07346938775510203,1.0000000000063332,0.1731711316741858
0.10612244897959189,-0.07346938775510203,1.0000000000040925,0.1797722847200157
0.12244897959183676,-0.07346938775510203,1.0000000000015206,0.17269996800844523
0.13877551020408163,-0.07346938775510203,1.000000000000295,0.16213295365896935
0.1551020408163265,-0.07346938775510203,0.9999999999999548,0.1702631958338193
0.17142857142857149,-0.07346938775510203,0.9999999999999392,0.17998359779351292
0.18775510204081636,-0.07346938775510203,0.9999999999999754,0.17352823745590745
0.20408163265306123,-0.07346938775510203,0.9999999999999958,0.15726971291399414
0.2204081632653062,-0.07346938775510203,1.000000000000001,0.14658344816001992
0.23673469387755108,-0.07346938775510203,1.0000000000000009,0.15541134312473914
0.25306122448979596,-0.07346938775510203,1.0000000000000002,0.16400789848791944
0.2693877551020408,-0.07346938775510203,1.0,0.17321068505484138
0.2857142857142857,-0.07346938775510203,0.9999999999999999,0.190993389971923
0.3020408163265307,-0.07346938775510203,1.0,0.19851293969192557
0.31836734693877555,-0.07346938775510203,1.0,0.1973856916796196
0.3346938775510204,-0.07346938775510203,1.0,0.19752010491307764
0.3510204081632654,-0.07346938775510203,1.0,0.20807871435257
0.3673469387755103,-0.07346938775510203,1.0,0.2189496579768108
0.38367346938775515,-0.07346938775510203,1.0,0.22367687790556687
0.4,-0.07346938775510203,1.0,0.22495846979792997
-0.4,-0.05714285714285716,0.9172448597015945,0.22425267720425726
-0.38367346938775515,-0.05714285714285716,0.8101562776287864,0.2198901318668388
-0.3673469387755102,-0.05714285714285716,0.621788284736952,0.2027035738280687
-0.3510204081632653,-0.05714285714285716,0.4048893219561194,0.1575839967032738
-0.3346938775510204,-0.05714285714285716,0.37937492654208804,0.10774300059897976
-0.31836734693877555,-0.05714285714285716,0.6306436592117965,0.11282153284566705
-0.3020408163265306,-0.05714285714285716,0.9026600079339846,0.1371866437911591
-0.2857142857142857,-0.05714285714285716,1.0612938202709814,0.1479657962137081
-0.2693877551020408,-0.05714285714285716,1.069394577423383,0.1558629271340679
-0.25306122448979596,-0.05714285714285716,1.0256863941944074,0.16320240263572916
-0.23673469387755103,-0.05714285714285716,1.0027849549128653,0.158414268948374
-0.22040816326530613,-0.05714285714285716,0.9983707911827185,0.1518864038451883
-0.20408163265306123,-0.05714285714285716,0.9991658593027287,0.15323218273555267
-0.18775510204081633,-0.05714285714285716,0.9999150445949104,0.16547796367637554
-0.17142857142857143,-0.05714285714285716,1.000089268958005,0.17781060941030508
-0.15510204081632653,-0.05714285714285716,1.000065037414741,0.19327841278496938
-0.13877551020408163,-0.05714285714285716,1.0000267781945418,0.19776368089711044
-0.12244897959183676,-0.05714285714285716,1.000007365250983,0.182653317912415
-0.10612244897959183,-0.05714285714285716,1.000000864958877,0.16180840943008068
-0.0897959183673469,-0.05714285714285716,0.9999996574048268,0.16236793260218493
-0.07346938775510203,-0.05714285714285716,0.9999997499413195,0.17883234291283312
-0.05714285714285716,-0.05714285714285716,0.9999999149784545,0.18550324945345217
-0.040816326530612235,-0.05714285714285716,0.9999999863012177,0.19391838879014772
-0.024489795918367308,-0.05714285714285716,1.0000000026267173,0.18844089029079633
-0.008163265306122436,-0.05714285714285716,1.000000002520321,0.170192926477233
0.008163265306122436,-0.05714285714285716,1.0000000006978107,0.1655911202388387
0.024489795918367363,-0.05714285714285716,0.9999999999711776,0.1729731861927682
0.04081632653061229,-0.05714285714285716,0.999999999897004,0.16302592173436936
0.05714285714285716,-0.05714285714285716,0.9999999999604776,0.15043439475117723
0.07346938775510203,-0.05714285714285716,0.9999999999985839,0.1576555265266782
0.08979591836734696,-0.05714285714285716,1.0000000000064109,0.17437893367182067
0.10612244897959189,-0.05714285714285716,1.0000000000042801,0.18224464715840816
0.12244897959183676,-0.05714285714285716,1.0000000000016374,0.1758351139389425
0.13877551020408163,-0.05714285714285716,1.0000000000003437,0.16443718298184617
0.1551020408163265,-0.05714285714285716,0.9999999999999687,0.17258561034542602
0.17142857142857149,-0.05714285714285716,0.9999999999999407,0.18298072536210358
0.18775510204081636,-0.05714285714285716,0.9999999999999744,0.17576169567868127
0.20408163265306123,-0.05714285714285716,0.999999999999995,0.15684722282431246
0.2204081632653062,-0.05714285714285716,1.0000000000000007,0.14549971582039456
0.23673469387755108,-0.05714285714285716,1.0000000000000009,0.15675818373542239
0.25306122448979596,-0.05714285714285716,1.0000000000000002,0.16582518129487409
0.2693877551020408,-0.05714285714285716,1.0,0.17395763701470937
0.2857142857142857,-0.05714285714285716,0.9999999999999999,0.19156805225666199
0.3020408163265307,-0.05714285714285716,1.0,0.198224465585096
0.31836734693877555,-0.05714285714285716,1.0,0.1953152368093116
0.3346938775510204,-0.05714285714285716,1.0,0.1951340985918993
0.3510204081632654,-0.05714285714285716,1.0,0.20699011398271383
0.3673469387755103,-0.05714285714285716,1.0,0.21870812952668137
0.38367346938775515,-0.05714285714285716,1.0,0.22364295160717532
0.4,-0.05714285714285716,1.0,0.22495503154447524
-0.4,-0.040816326530612235,0.9198202565654565,0.2242851330200046
-0.38367346938775515,-0.040816326530612235,0.8171250118503256,0.22006720304479846
-0.3673469387755102,-0.040816326530612235,0.6386900640370926,0.20344711065261556
-0.3510204081632653,-0.040816326530612235,0.43901145933044594,0.159781144149868
-0.3346938775510204,-0.040816326530612235,0.4298237955354802,0.11163160350308844
-0.31836734693877555,-0.040816326530612235,0.6800296886220545,0.11733550468146643
-0.3020408163265306,-0.040816326530612235,0.9313705445353546,0.14143905493398948
-0.2857142857142857,-0.040816326530612235,1.065833111198588,0.15170206572930936
-0.2693877551020408,-0.040816326530612235,1.067143096975453,0.15996413834631001
-0.25306122448979596,-0.040816326530612235,1.024955741240513,0.1670735636009122
-0.23673469387755103,-0.040816326530612235,1.0028806694331216,0.1615564818216412
-0.22040816326530613,-0.040816326530612235,0.998475021007009,0.1541562428599328
-0.20408163265306123,-0.040816326530612235,0.9991862479845441,0.15538530748272492
-0.18775510204081633,-0.040816326530612235,0.9999112701501748,0.16733397110532078
-0.17142857142857143,-0.040816326530612235,1.0000857091516708,0.18036883074931204
-0.15510204081632653,-0.040816326530612235,1.000063897676525,0.1949539571790732
-0.13877551020408163,-0.040816326530612235,1.0000267304532602,0.19824426456335767
-0.12244897959183676,-0.040816326530612235,1.0000074975238888,0.18177608252620767
-0.10612244897959183,-0.040816326530612235,1.0000009339669422,0.16129441018566582
-0.0897959183673469,-0.040816326530612235,0.9999996806749041,0.16228648214594807
-0.07346938775510203,-0.040816326530612235,0.9999997575367535,0.1782057553081083
-0.05714285714285716,-0.040816326530612235,0.9999999178946986,0.18510437156089043
-0.040816326530612235,-0.040816326530612235,0.9999999875853175,0.1931364878698535
-0.024489795918367308,-0.040816326530612235,1.0000000031872034,0.18710094256241935
-0.008163265306122436,-0.040816326530612235,1.0000000027033773,0.16962814196580359
0.008163265306122436,-0.040816326530612235,1.0000000007290255,0.16617947320930862
0.024489795918367363,-0.040816326530612235,0.9999999999630894,0.17290240112154573
0.04081632653061229,-0.040816326530612235,0.9999999998877468,0.16314230399550167
0.05714285714285716,-0.040816326530612235,0.9999999999563545,0.14959050116451733
0.07346938775510203,-0.040816326530612235,0.9999999999976292,0.15740035530670987
0.08979591836734696,-0.040816326530612235,1.0000000000064462,0.1754577658488384
0.10612244897959189,-0.040816326530612235,1.0000000000044513,0.1845277215357546
0.12244897959183676,-0.040816326530612235,1.0000000000017482,0.1786568975190541
0.13877551020408163,-0.040816326530612235,1.0000000000003908,0.16670080800063994
0.1551020408163265,-0.040816326530612235,0.9999999999999822,0.1748621921471133
0.17142857142857149,-0.040816326530612235,0.9999999999999423,0.18576508166618877
0.18775510204081636,-0.040816326530612235,0.9999999999999732,0.17778296401768667
0.20408163265306123,-0.040816326530612235,0.9999999999999942,0.156553637392211
0.2204081632653062,-0.040816326530612235,1.0000000000000004,0.1448699001207059
0.23673469387755108,-0.040816326530612235,1.0000000000000009,0.15834632481674696
0.25306122448979596,-0.040816326530612235,1.0000000000000002,0.16770287255918798
0.2693877551020408,-0.040816326530612235,1.0,0.17485207710129397
0.2857142857142857,-0.040816326530612235,1.0,0.19211589825647704
0.3020408163265307,-0.040816326530612235,1.0,0.19769037468734943
0.31836734693877555,-0.040816326530612235,1.0,0.19285226966390612
0.3346938775510204,-0.040816326530612235,1.0,0.19235799000449563
0.3510204081632654,-0.040816326530612235,1.0,0.20572828873578794
0.3673469387755103,-0.040816326530612235,1.0,0.21842930948005784
0.38367346938775515,-0.040816326530612235,1.0,0.2236039300631765
0.4,-0.040816326530612235,1.0,0.22495111919005015
-0.4,-0.024489795918367308,0.9225807799021435,0.2243193228534191
-0.38367346938775515,-0.024489795918367308,0.8245531100588037,0.22025443465155436
-0.3673469387755102,-0.024489795918367308,0.6565630778412436,0.20424583206625038
-0.3510204081632653,-0.024489795918367308,0.47455630517035907,0.16222979787726227
-0.3346938775510204,-0.024489795918367308,0.4801752139348783,0.11606588603059652
-0.31836734693877555,-0.024489795918367308,0.7257883175204853,0.12199384103078345
-0.3020408163265306,-0.024489795918367308,0.9563398946155937,0.1452046167914151
-0.2857142857142857,-0.024489795918367308,1.0689714377735386,0.15469561249315952
-0.2693877551020408,-0.024489795918367308,1.0645027641048792,0.16351788809502824
-0.25306122448979596,-0.024489795918367308,1.024078198894272,0.1705497623207183
-0.23673469387755103,-0.024489795918367308,1.0029384513876414,0.16431247642990834
-0.22040816326530613,-0.024489795918367308,0.9985771465977672,0.15634788752955037
-0.20408163265306123,-0.024489795918367308,0.9992078438303597,0.15751597377982257
-0.18775510204081633,-0.024489795918367308,0.9999073021175712,0.16902178756185982
-0.17142857142857143,-0.024489795918367308,1.0000817196366876,0.1827518851640904
-0.15510204081632653,-0.024489795918367308,1.000062489373494,0.19639914441657785
-0.13877551020408163,-0.024489795918367308,1.000026548443727,0.19856066633300537
-0.12244897959183676,-0.024489795918367308,1.0000075795468752,0.18109814125848356
-0.10612244897959183,-0.024489795918367308,1.0000009906609306,0.16128380240176501
-0.0897959183673469,-0.024489795918367308,0.9999997015910077,0.16255934071065362
-0.07346938775510203,-0.024489795918367308,0.9999997644797369,0.17777136467287508
-0.05714285714285716,-0.024489795918367308,0.9999999204727816,0.18500236242857884
-0.040816326530612235,-0.024489795918367308,0.9999999886927117,0.19249849383280082
-0.024489795918367308,-0.024489795918367308,1.0000000036813046,0.18586496418801818
-0.008163265306122436,-0.024489795918367308,1.0000000028660256,0.16899224830426543
0.008163265306122436,-0.024489795918367308,1.0000000007547993,0.16636377030004065
0.024489795918367363,-0.024489795918367308,0.9999999999543173,0.17269224239864658
0.04081632653061229,-0.024489795918367308,0.999999999878595,0.16360896961786459
0.05714285714285716,-0.024489795918367308,0.9999999999521864,0.14921327335500204
0.07346938775510203,-0.024489795918367308,0.9999999999965845,0.15705446816698287
0.08979591836734696,-0.024489795918367308,1.0000000000064335,0.1763317778163894
0.10612244897959189,-0.024489795918367308,1.0000000000046025,0.1865534231549156
0.12244897959183676,-0.024489795918367308,1.0000000000018512,0.18112413461786606
0.13877551020408163,-0.024489795918367308,1.0000000000004354,0.1688577720529828
0.1551020408163265,-0.024489795918367308,0.9999999999999953,0.1770269702947575
0.17142857142857149,-0.024489795918367308,0.9999999999999438,0.1883048621796483
0.18775510204081636,-0.024489795918367308,0.9999999999999722,0.17961769061941874
0.20408163265306123,-0.024489795918367308,0.9999999999999933,0.1564845859532294
0.2204081632653062,-0.024489795918367308,1.0000000000000002,0.14477485757132377
0.23673469387755108,-0.024489795918367308,1.0000000000000007,0.16011953232177428
0.25306122448979596,-0.024489795918367308,1.0000000000000002,0.16959813857992342
0.2693877551020408,-0.024489795918367308,1.0,0.17591864379825692
0.2857142857142857,-0.024489795918367308,1.0,0.19262872451699725
0.3020408163265307,-0.024489795918367308,1.0,0.19689043958329902
0.31836734693877555,-0.024489795918367308,1.0,0.1899956800085189
0.3346938775510204,-0.024489795918367308,1.0,0.18923473790866374
0.3510204081632654,-0.024489795918367308,1.0,0.20433085990972188
0.3673469387755103,-0.024489795918367308,1.0,0.218124090124385
0.38367346938775515,-0.024489795918367308,1.0,0.22356155724045806
0.4,-0.024489795918367308,1.0,0.22494693727919787
-0.4,-0.008163265306122436,0.9255016730701655,0.22435495433380512
-0.38367346938775515,-0.008163265306122436,0.8323643393926872,0.22045039596996333
-0.3673469387755102,-0.008163265306122436,0.6751929073581152,0.20509445162391518
-0.3510204081632653,-0.008163265306122436,0.5110146887486857,0.16490685480737813
-0.3346938775510204,-0.008163265306122436,0.529733888220977,0.12096139181607278
-0.31836734693877555,-0.008163265306122436,0.7676970730324983,0.12675009945419127
-0.3020408163265306,-0.008163265306122436,0.9777005048009318,0.1485194560353588
-0.2857142857142857,-0.008163265306122436,1.0708159764267282,0.1569733185305529
-0.2693877551020408,-0.008163265306122436,1.0615330027939052,0.1665077404106854
-0.25306122448979596,-0.008163265306122436,1.0230672425082634,0.17357099362153297
-0.23673469387755103,-0.008163265306122436,1.0029561844803632,0.16660200979958403
-0.22040816326530613,-0.008163265306122436,0.9986751050402706,0.15837381810337928
-0.20408163265306123,-0.008163265306122436,0.9992304529911666,0.15954615398153424
-0.18775510204081633,-0.008163265306122436,0.9999032986373347,0.1705161053372559
-0.17142857142857143,-0.008163265306122436,1.0000773592956642,0.18491321068553065
-0.15510204081632653,-0.008163265306122436,1.00006082659138,0.1975920139942698
-0.13877551020408163,-0.008163265306122436,1.0000262353848495,0.19872402151600632
-0.12244897959183676,-0.008163265306122436,1.0000076117991061,0.18065908410266873
-0.10612244897959183,-0.008163265306122436,1.0000010352806437,0.1617596804936722
-0.0897959183673469,-0.008163265306122436,0.9999997202953298,0.1630845373967684
-0.07346938775510203,-0.008163265306122436,0.999999770848443,0.17746000800059733
-0.05714285714285716,-0.008163265306122436,0.9999999227454063,0.18511715491119776
-0.040816326530612235,-0.008163265306122436,0.9999999896357183,0.19196212623130687
-0.024489795918367308,-0.008163265306122436,1.0000000041121682,0.18474286128137263
-0.008163265306122436,-0.008163265306122436,1.0000000030091338,0.16828589408644973
0.008163265306122436,-0.008163265306122436,1.0000000007753957,0.16611069412548332
0.024489795918367363,-0.008163265306122436,0.9999999999450346,0.1723139931052545
0.04081632653061229,-0.008163265306122436,0.9999999998696573,0.16437823201125681
0.05714285714285716,-0.008163265306122436,0.9999999999480081,0.14935793804473452
0.07346938775510203,-0.008163265306122436,0.9999999999954495,0.15665437409518268
0.08979591836734696,-0.008163265306122436,1.0000000000063682,0.17694152704348223
0.10612244897959189,-0.008163265306122436,1.00000000000473,0.1882721777785509
0.12244897959183676,-0.008163265306122436,1.0000000000019442,0.1832075437639236
0.13877551020408163,-0.008163265306122436,1.0000000000004767,0.17084497859595138
0.1551020408163265,-0.008163265306122436,1.0000000000000078,0.1790272492533216
0.17142857142857149,-0.008163265306122436,0.9999999999999454,0.19058543517809465
0.18775510204081636,-0.008163265306122436,0.9999999999999714,0.1813036138769785
0.20408163265306123,-0.008163265306122436,0.9999999999999926,0.15672987490126214
0.2204081632653062,-0.008163265306122436,0.9999999999999998,0.1452641183169355
0.23673469387755108,-0.008163265306122436,1.0000000000000007,0.1620268041163755
0.25306122448979596,-0.008163265306122436,1.0000000000000002,0.17147601151549935
0.2693877551020408,-0.008163265306122436,1.0,0.17717321266514935
0.2857142857142857,-0.008163265306122436,1.0,0.19310079087859044
0.3020408163265307,-0.008163265306122436,1.0,0.19581439857199937
0.31836734693877555,-0.008163265306122436,1.0,0.1867577920874199
0.3346938775510204,-0.008163265306122436,1.0,0.1858282527377288
0.3510204081632654,-0.008163265306122436,1.0,0.2028454382008368
0.3673469387755103,-0.008163265306122436,1.0,0.2178052885083091
0.38367346938775515,-0.008163265306122436,1.0,0.22351784855272874
0.4,-0.008163265306122436,1.0,0.22494272251488848
-0.4,0.008163265306122436,0.9285570885918912,0.22439172080064881
-0.38367346938775515,0.008163265306122436,0.8404793470105751,0.22065340450393545
-0.3673469387755102,0.008163265306122436,0.6943564569985741,0.20598473700476996
-0.3510204081632653,0.008163265306122436,0.5478613524624232,0.1677685958373468
-0.3346938775510204,0.008163265306122436,0.5778476501218414,0.12618983167713096
-0.31836734693877555,0.008163265306122436,0.8056534453568617,0.1315453335075409
-0.3020408163265306,0.008163265306122436,0.9956452306108118,0.15143725584577983
-0.2857142857142857,0.008163265306122436,1.0714866936100458,0.15860128704798074
-0.2693877551020408,0.008163265306122436,1.0582947987537188,0.16895072736235725
-0.25306122448979596,0.008163265306122436,1.0219390539760047,0.17609575910742517
-0.23673469387755103,0.008163265306122436,1.0029330623647645,0.1683577456878799
-0.22040816326530613,0.008163265306122436,0.9987671111985291,0.16015695209714229
-0.20408163265306123,0.008163265306122436,0.9992538246261824,0.16142892443469145
-0.18775510204081633,0.008163265306122436,0.9998993812984163,0.171821532963652
-0.17142857142857143,0.008163265306122436,1.0000726825641248,0.18682402786362703
-0.15510204081632653,0.008163265306122436,1.0000589243973923,0.19851311914213582
-0.13877551020408163,0.008163265306122436,1.0000257956585115,0.19874186942885186
-0.12244897959183676,0.008163265306122436,1.0000075953123453,0.18047726787691085
-0.10612244897959183,0.008163265306122436,1.000001068130794,0.16266765204556421
-0.0897959183673469,0.008163265306122436,0.9999997369406487,0.16374226038841438
-0.07346938775510203,0.008163265306122436,0.9999997767313443,0.17719608691695057
-0.05714285714285716,0.008163265306122436,0.9999999247530313,0.185355316658984
-0.040816326530612235,0.008163265306122436,0.9999999904308162,0.1914742748667507
-0.024489795918367308,0.008163265306122436,1.0000000044840125,0.1837332586117306
-0.008163265306122436,0.008163265306122436,1.0000000031337446,0.1675191638216687
0.008163265306122436,0.008163265306122436,1.0000000007912087,0.1654230498489922
0.024489795918367363,0.008163265306122436,0.9999999999354653,0.1717538528714478
0.04081632653061229,0.008163265306122436,0.9999999998610537,0.16539736875596214
0.05714285714285716,0.008163265306122436,0.9999999999438625,0.15004812726685052
0.07346938775510203,0.008163265306122436,0.9999999999942285,0.15623602021777805
0.08979591836734696,0.008163265306122436,1.0000000000062477,0.1772470833646444
0.10612244897959189,0.008163265306122436,1.0000000000048312,0.1896523570179999
0.12244897959183676,0.008163265306122436,1.000000000002026,0.18488757705637113
0.13877551020408163,0.008163265306122436,1.000000000000514,0.17260544777268877
0.1551020408163265,0.008163265306122436,1.0000000000000193,0.18082325838339197
0.17142857142857149,0.008163265306122436,0.9999999999999468,0.19260530776637524
0.18775510204081636,0.008163265306122436,0.9999999999999705,0.18288243639058385
0.20408163265306123,0.008163265306122436,0.9999999999999919,0.15736258062809685
0.2204081632653062,0.008163265306122436,0.9999999999999996,0.1463542437847647
0.23673469387755108,0.008163265306122436,1.0000000000000007,0.1640242630487189
0.25306122448979596,0.008163265306122436,1.0000000000000002,0.17330799812065642
0.2693877551020408,0.008163265306122436,1.0,0.17861502136813137
0.2857142857142857,0.008163265306122436,1.0,0.1935265004467921
0.3020408163265307,0.008163265306122436,1.0,0.1944620243757724
0.31836734693877555,0.008163265306122436,1.0,0.18316593903470738
0.3346938775510204,0.008163265306122436,1.0,0.18222503432055662
0.3510204081632654,0.008163265306122436,1.0,0.20132863793676228
0.3673469387755103,0.008163265306122436,1.0,0.21748709622301665
0.38367346938775515,0.008163265306122436,1.0,0.22347499498672546
0.4,0.008163265306122436,1.0,0.22493873250803437
-0.4,0.024489795918367363,0.9317205194073581,0.22442930318740148
-0.38367346938775515,0.024489795918367363,0.8488172920532026,0.2208615403063483
-0.3673469387755102,0.024489795918367363,0.7138283445583135,0.20690584088685543
-0.3510204081632653,0.024489795918367363,0.5845793247291977,0.170756836992881
-0.3346938775510204,0.024489795918367363,0.623937568498082,0.13160324276222088
-0.31836734693877555,0.024489795918367363,0.8396571276746096,0.13631145691626853
-0.3020408163265306,0.024489795918367363,1.0104119722769143,0.1540208880164801
-0.2857142857142857,0.024489795918367363,1.0711138666554254,0.15967931837206528
-0.2693877551020408,0.024489795918367363,1.054850071818316,0.1708935934338055
-0.25306122448979596,0.024489795918367363,1.020712149648139,0.1781023123642306
-0.23673469387755103,0.024489795918367363,1.0028696247958597,0.16952764259645975
-0.22040816326530613,0.024489795918367363,0.9988517161146501,0.16163530695808173
-0.20408163265306123,0.024489795918367363,0.9992776641737937,0.16314978340471384
-0.18775510204081633,0.024489795918367363,0.9998956299110459,0.17297232268512122
-0.17142857142857143,0.024489795918367363,1.0000677388315518,0.18847227241464146
-0.15510204081632653,0.024489795918367363,1.0000567989895137,0.19914640366401187
-0.13877551020408163,0.024489795918367363,1.0000252347590197,0.19861813784043092
-0.12244897959183676,0.024489795918367363,1.0000075315772134,0.18054573006367045
-0.10612244897959183,0.024489795918367363,1.0000010895235056,0.16392241292580578
-0.0897959183673469,0.024489795918367363,0.9999997516706701,0.1644110850189722
-0.07346938775510203,0.024489795918367363,0.9999997822177307,0.17690706332144682
-0.05714285714285716,0.024489795918367363,0.999999926539805,0.18562118759759821
-0.040816326530612235,0.024489795918367363,0.9999999910971666,0.19097561542182145
-0.024489795918367308,0.024489795918367363,1.0000000048017437,0.182821545558356
-0.008163265306122436,0.024489795918367363,1.0000000032409664,0.1667078265307199
0.008163265306122436,0.024489795918367363,1.000000000802745,0.16434056497097901
0.024489795918367363,0.024489795918367363,0.9999999999258804,0.17101621852459373
0.04081632653061229,0.024489795918367363,0.9999999998529142,0.1666117090595266
0.05714285714285716,0.024489795918367363,0.9999999999397996,0.15126757222619885
0.07346938775510203,0.024489795918367363,0.9999999999929305,0.15582890443292816
0.08979591836734696,0.024489795918367363,1.0000000000060703,0.1772304588702805
0.10612244897959189,0.024489795918367363,1.0000000000049032,0.19067934290980115
0.12244897959183676,0.024489795918367363,1.000000000002095,0.18615316580810307
0.13877551020408163,0.024489795918367363,1.000000000000547,0.17409257593970479
0.1551020408163265,0.024489795918367363,1.0000000000000298,0.18238793310934648
0.17142857142857149,0.024489795918367363,0.9999999999999482,0.19437234558255836
0.18775510204081636,0.024489795918367363,0.9999999999999696,0.1843925070783147
0.20408163265306123,0.024489795918367363,0.9999999999999911,0.1584289421951407
0.2204081632653062,0.024489795918367363,0.9999999999999992,0.148032534346947
0.23673469387755108,0.024489795918367363,1.0000000000000004,0.16607651997433548
0.25306122448979596,0.024489795918367363,1.0000000000000002,0.1750714144952683
0.2693877551020408,0.024489795918367363,1.0,0.18022318729246678
0.2857142857142857,0.024489795918367363,1.0,0.19389887238095938
0.3020408163265307,0.024489795918367363,1.0,0.19284340111168405
0.31836734693877555,0.024489795918367363,1.0,0.17926407918700735
0.3346938775510204,0.024489795918367363,1.0,0.17853436888153448
0.3510204081632654,0.024489795918367363,1.0,0.1998441541539411
0.3673469387755103,0.024489795918367363,1.0,0.2171844106928073
0.38367346938775515,0.024489795918367363,1.0,0.2234352572816206
0.4,0.024489795918367363,1.0,0.22493523358786838
-0.4,0.04081632653061229,0.9349652378812842,0.22446737407966438
-0.38367346938775515,0.04081632653061229,0.8572975153740927,0.22107269105172003
-0.3673469387755102,0.04081632653061229,0.7333874377674179,0.20784492750088646
-0.3510204081632653,0.04081632653061229,0.620683063322059,0.17380583424037158
-0.3346938775510204,0.04081632653061229,0.66752107417432,0.13705344447413906
-0.31836734693877555,0.04081632653061229,0.8697916704211144,0.14097521556457876
-0.3020408163265306,0.04081632653061229,1.0222697243125742,0.15633436452328983
-0.2857142857142857,0.04081632653061229,1.0698349775329763,0.16033345865274048
-0.2693877551020408,0.04081632653061229,1.0512606538222982,0.17240711492754737
-0.25306122448979596,0.04081632653061229,1.0194067985651,0.17958865237956217
-0.23673469387755103,0.04081632653061229,1.002767706320782,0.17007723291702584
-0.22040816326530613,0.04081632653061229,0.9989278435944385,0.16276651079908708
-0.20408163265306123,0.04081632653061229,0.999301651716188,0.16472443595099295
-0.18775510204081633,0.04081632653061229,0.9998920827007397,0.17402886328793168
-0.17142857142857143,0.04081632653061229,1.0000625725837753,0.1898606572941685
-0.15510204081632653,0.04081632653061229,1.0000544678661232,0.19948019487623092
-0.13877551020408163,0.04081632653061229,1.000024559264106,0.1983540591651157
-0.12244897959183676,0.04081632653061229,1.0000074224857054,0.18083289060173355
-0.10612244897959183,0.04081632653061229,1.0000010997533866,0.16541894965750042
-0.0897959183673469,0.04081632653061229,0.9999997646075062,0.1649828992432905
-0.07346938775510203,0.04081632653061229,0.9999997873894009,0.17653239611127924
-0.05714285714285716,0.04081632653061229,0.9999999281498603,0.18582648436647906
-0.040816326530612235,0.04081632653061229,0.9999999916551033,0.19040568485467685
-0.024489795918367308,0.04081632653061229,1.0000000050705684,0.18198023251877654
-0.008163265306122436,0.04081632653061229,1.0000000033318857,0.16587045579855142
0.008163265306122436,0.04081632653061229,1.0000000008106038,0.16293955327029366
0.024489795918367363,0.04081632653061229,0.9999999999165919,0.17012613421145173
0.04081632653061229,0.04081632653061229,0.9999999998453751,0.1679675790625005
0.05714285714285716,0.04081632653061229,0.999999999935876,0.15296085359977593
0.07346938775510203,0.04081632653061229,0.9999999999915699,0.15545458507256665
0.08979591836734696,0.04081632653061229,1.0000000000058358,0.1768975430145771
0.10612244897959189,0.04081632653061229,1.0000000000049445,0.1913544559586109
0.12244897959183676,0.04081632653061229,1.00000000000215,0.1870012358676518
0.13877551020408163,0.04081632653061229,1.0000000000005747,0.17527380382403762
0.1551020408163265,0.04081632653061229,1.0000000000000389,0.1837065021095876
0.17142857142857149,0.04081632653061229,0.9999999999999494,0.19590051383622617
0.18775510204081636,0.04081632653061229,0.9999999999999689,0.185863110232062
0.20408163265306123,0.04081632653061229,0.9999999999999905,0.1599406779256074
0.2204081632653062,0.04081632653061229,0.999999999999999,0.150262476630211
0.23673469387755108,0.04081632653061229,1.0000000000000004,0.1681575147947874
0.25306122448979596,0.04081632653061229,1.0000000000000002,0.17674992449669413
0.2693877551020408,0.04081632653061229,1.0,0.18195874766102968
0.2857142857142857,0.04081632653061229,1.0,0.1942090727102658
0.3020408163265307,0.04081632653061229,1.0,0.1909794747237881
0.31836734693877555,0.04081632653061229,1.0,0.1751144900973169
0.3346938775510204,0.04081632653061229,1.0,0.1748861720711718
0.3510204081632654,0.04081632653061229,1.0,0.19845973180141604
0.3673469387755103,0.04081632653061229,1.0,0.21691207358788187
0.38367346938775515,0.04081632653061229,1.0,0.22340085561308756
0.4,0.04081632653061229,1.0,0.22493248830801138
-0.4,0.05714285714285716,0.9382647297758342,0.2245056037271781
-0.38367346938775515,0.05714285714285716,0.8658411762140569,0.22128462236028684
-0.3673469387755102,0.05714285714285716,0.7528230730518993,0.20878798159738243
-0.3510204081632653,0.05714285714285716,0.6557377830206969,0.17684843209439463
-0.3346938775510204,0.05714285714285716,0.7082261973982651,0.14240358236025033
-0.31836734693877555,0.05714285714285716,0.8962070754674687,0.14546163704109544
-0.3020408163265306,0.05714285714285716,1.0315061410469837,0.15843583996041447
-0.2857142857142857,0.05714285714285716,1.0677909904097092,0.16070613837319414
-0.2693877551020408,0.05714285714285716,1.04758694190648,0.17357892307782027
-0.25306122448979596,0.05714285714285716,1.0180443171982254,0.18057175340757675
-0.23673469387755103,0.05714285714285716,1.0026303122315792,0.16999193452408254
-0.22040816326530613,0.05714285714285716,0.9989948055036583,0.16353142825731048
-0.20408163265306123,0.05714285714285716,0.9993254631584961,0.16619320265587773
-0.18775510204081633,0.05714285714285716,0.9998887419644631,0.17507033784781248
-0.17142857142857143,0.05714285714285716,1.0000572242496706,0.19100409410700991
-0.15510204081632653,0.05714285714285716,1.0000519499847935,0.19950831666495905
-0.13877551020408163,0.05714285714285716,1.0000237768162812,0.19794994482130804
-0.12244897959183676,0.05714285714285716,1.00000727031446,0.18128834321536427
-0.10612244897959183,0.05714285714285716,1.0000010991098536,0.16704622967402377
-0.0897959183673469,0.05714285714285716,0.9999997758471113,0.16537447517150633
-0.07346938775510203,0.05714285714285716,0.9999997923144999,0.17603073123255658
-0.05714285714285716,0.05714285714285716,0.9999999296243294,0.18589733108672415
-0.040816326530612235,0.05714285714285716,0.9999999921247315,0.18970790847510402
-0.024489795918367308,0.05714285714285716,1.0000000052956295,0.18117190688858945
-0.008163265306122436,0.05714285714285716,1.0000000034075085,0.1650270821005975
0.008163265306122436,0.05714285714285716,1.000000000815447,0.16133096138768016
0.024489795918367363,0.05714285714285716,0.9999999999079401,0.16913057822964034
0.04081632653061229,0.05714285714285716,0.9999999998385753,0.169415298141282
0.05714285714285716,0.05714285714285716,0.9999999999321524,0.1550440532849143
0.07346938775510203,0.05714285714285716,0.9999999999901651,0.1551301676419313
0.08979591836734696,0.05714285714285716,1.0000000000055456,0.1762795709862497
0.10612244897959189,0.05714285714285716,1.0000000000049534,0.19169385513025652
0.12244897959183676,0.05714285714285716,1.0000000000021902,0.1874368111163707
0.13877551020408163,0.05714285714285716,1.000000000000597,0.1761325361656242
0.1551020408163265,0.05714285714285716,1.0000000000000466,0.1847755165783158
0.17142857142857149,0.05714285714285716,0.9999999999999505,0.19720727212719907
0.18775510204081636,0.05714285714285716,0.9999999999999681,0.18731104670626159
0.20408163265306123,0.05714285714285716,0.9999999999999898,0.16187175923732847
0.2204081632653062,0.05714285714285716,0.9999999999999987,0.15298774383254746
0.23673469387755108,0.05714285714285716,1.0000000000000004,0.17025073996378143
0.25306122448979596,0.05714285714285716,1.0000000000000002,0.1783351634189737
0.2693877551020408,0.05714285714285716,1.0,0.18377117224809422
0.2857142857142857,0.05714285714285716,1.0,0.19444700481879829
0.3020408163265307,0.05714285714285716,1.0,0.1889028301864064
0.31836734693877555,0.05714285714285716,1.0,0.17079956988802356
0.3346938775510204,0.05714285714285716,1.0,0.17142560350367866
0.3510204081632654,0.05714285714285716,1.0,0.19724303130196766
0.3673469387755103,0.05714285714285716,1.0,0.21668406028333137
0.38367346938775515,0.05714285714285716,1.0,0.22337386094915349
0.4,0.05714285714285716,1.0,0.22493074330220492
-0.4,0.07346938775510203,0.9415931105739699,0.224543667576623
-0.38367346938775515,0.07346938775510203,0.8743727870602602,0.22149506563947832
-0.3673469387755102,0.07346938775510203,0.7719405459050348,0.2097206865952849
-0.3510204081632653,0.07346938775510203,0.6893734385735616,0.1798207305646629
-0.3346938775510204,0.07346938775510203,0.7457969611212968,0.14753260734648685
-0.31836734693877555,0.07346938775510203,0.91910415048971,0.1496967868211823
-0.3020408163265306,0.07346938775510203,1.0384167258355101,0.160372545827712
-0.2857142857142857,0.07346938775510203,1.0651221535241364,0.16094405311877472
-0.2693877551020408,0.07346938775510203,1.0438863584509799,0.1745054470785767
-0.25306122448979596,0.07346938775510203,1.016646319179556,0.18108639808096644
-0.23673469387755103,0.07346938775510203,1.0024614402214673,0.16927945670944622
-0.22040816326530613,0.07346938775510203,0.9990522978601126,0.16393615335725228
-0.20408163265306123,0.07346938775510203,0.9993487921045411,0.16761251439814973
-0.18775510204081633,0.07346938775510203,0.9998855845998835,0.17618354571766498
-0.17142857142857143,0.07346938775510203,1.0000517315961044,0.19192678058798823
-0.15510204081632653,0.07346938775510203,1.0000492658852282,0.1992313677024806
-0.13877551020408163,0.07346938775510203,1.0000228961028688,0.19740763385503002
-0.12244897959183676,0.07346938775510203,1.0000070777385675,0.1818523628053178
-0.10612244897959183,0.07346938775510203,1.0000010879183636,0.16870090311882951
-0.0897959183673469,0.07346938775510203,0.9999997854619275,0.16553499338256228
-0.07346938775510203,0.07346938775510203,0.9999997970440686,0.17538457438347546
-0.05714285714285716,0.07346938775510203,0.9999999309992441,0.1857785554539679
-0.040816326530612235,0.07346938775510203,0.9999999925247353,0.18883423198293467
-0.024489795918367308,0.07346938775510203,1.0000000054816907,0.18035436638080374
-0.008163265306122436,0.07346938775510203,1.0000000034687317,0.16419919972619135
0.008163265306122436,0.07346938775510203,1.000000000817969,0.15965575102041607
0.024489795918367363,0.07346938775510203,0.9999999999002785,0.1680980039785969
0.04081632653061229,0.07346938775510203,0.9999999998326505,0.170912134884422
0.05714285714285716,0.07346938775510203,0.9999999999286906,0.15742074186099483
0.07346938775510203,0.07346938775510203,0.9999999999887377,0.1548752111901739
0.08979591836734696,0.07346938775510203,1.0000000000052025,0.17543386996507457
0.10612244897959189,0.07346938775510203,1.0000000000049294,0.19172742035456725
0.12244897959183676,0.07346938775510203,1.0000000000022151,0.18747355738516602
0.13877551020408163,0.07346938775510203,1.0000000000006137,0.1766679270506123
0.1551020408163265,0.07346938775510203,1.0000000000000528,0.18560113827502203
0.17142857142857149,0.07346938775510203,0.9999999999999514,0.19831166422070312
0.18775510204081636,0.07346938775510203,0.9999999999999676,0.1887398559053079
0.20408163265306123,0.07346938775510203,0.9999999999999892,0.16416105542064563
0.2204081632653062,0.07346938775510203,0.9999999999999984,0.15613400958607726
0.23673469387755108,0.07346938775510203,1.0000000000000002,0.1723487698049365
0.25306122448979596,0.07346938775510203,1.0000000000000002,0.17982881472546045
0.2693877551020408,0.07346938775510203,1.0,0.1856068452110605
0.2857142857142857,0.07346938775510203,1.0,0.19460273348454593
0.3020408163265307,0.07346938775510203,1.0,0.18665852349923748
0.31836734693877555,0.07346938775510203,1.0,0.16642368806504365
0.3346938775510204,0.07346938775510203,1.0,0.1683039822452395
0.3510204081632654,0.07346938775510203,1.0,0.1962566624115921
0.3673469387755103,0.07346938775510203,1.0,0.21651268091855652
0.38367346938775515,0.07346938775510203,1.0,0.22335609456806732
0.4,0.07346938775510203,1.0,0.22493021812411412
-0.4,0.08979591836734696,0.9449255123744613,0.22458125473856835
-0.38367346938775515,0.08979591836734696,0.8828215854378665,0.22170181463321603
-0.3673469387755102,0.08979591836734696,0.790565560677855,0.2106292774704006
-0.3510204081632653,0.08979591836734696,0.7212928450881363,0.18266524845507318
-0.3346938775510204,0.08979591836734696,0.7800907655232996,0.15233570487895737
-0.31836734693877555,0.08979591836734696,0.9387208174808775,0.15361031878248127
-0.3020408163265306,0.08979591836734696,1.0432957075557363,0.1621783667284492
-0.2857142857142857,0.08979591836734696,1.0619636933955197,0.16118521781785358
-0.2693877551020408,0.08979591836734696,1.0402118128866273,0.17528386401438137
-0.25306122448979596,0.08979591836734696,1.0152339856357149,0.1811838133785632
-0.23673469387755103,0.08979591836734696,1.0022658669599687,0.1679722713080379
-0.22040816326530613,0.08979591836734696,0.9991003805430889,0.1640118306505075
-0.20408163265306123,0.08979591836734696,0.9993713703448491,0.16904450965816045
-0.18775510204081633,0.08979591836734696,0.9998825760234055,0.17744904802365305
-0.17142857142857143,0.08979591836734696,1.0000461314063533,0.19265930731732753
-0.15510204081632653,0.08979591836734696,1.0000464377555196,0.19865821893781108
-0.13877551020408163,0.08979591836734696,1.0000219268234214,0.1967333312670386
-0.12244897959183676,0.08979591836734696,1.0000068478562423,0.18246672225606397
-0.10612244897959183,0.08979591836734696,1.000001066593728,0.17029878228308487
-0.0897959183673469,0.08979591836734696,0.9999997935089651,0.16544969785653557
-0.07346938775510203,0.08979591836734696,0.9999998016114461,0.1746020753527799
-0.05714285714285716,0.08979591836734696,0.9999999323043444,0.18543562744760855
-0.040816326530612235,0.08979591836734696,0.9999999928714508,0.1877491634321643
-0.024489795918367308,0.08979591836734696,1.0000000056328817,0.17948697063342503
-0.008163265306122436,0.08979591836734696,1.0000000035163354,0.16341041270613263
0.008163265306122436,0.08979591836734696,1.0000000008188596,0.15807627970787397
0.024489795918367363,0.08979591836734696,0.9999999998939558,0.16711536672533367
0.04081632653061229,0.08979591836734696,0.9999999998277278,0.1724249320385317
0.05714285714285716,0.08979591836734696,0.99999999992555,0.15999706300152516
0.07346938775510203,0.08979591836734696,0.9999999999873112,0.15471914415412127
0.08979591836734696,0.08979591836734696,1.0000000000048102,0.17444327840831997
0.10612244897959189,0.08979591836734696,1.000000000004872,0.19149755765238688
0.12244897959183676,0.08979591836734696,1.000000000002224,0.18713467954865148
0.13877551020408163,0.08979591836734696,1.0000000000006248,0.17689282176517318
0.1551020408163265,0.08979591836734696,1.0000000000000577,0.186196789046223
0.17142857142857149,0.08979591836734696,0.9999999999999521,0.19923308344582027
0.18775510204081636,0.08979591836734696,0.9999999999999669,0.19014153695991282
0.20408163265306123,0.08979591836734696,0.9999999999999886,0.16672059993062255
0.2204081632653062,0.08979591836734696,0.9999999999999981,0.15961052042193438
0.23673469387755108,0.08979591836734696,1.0000000000000002,0.17445210755139015
0.25306122448979596,0.08979591836734696,1.0000000000000002,0.1812442386928237
0.2693877551020408,0.08979591836734696,1.0,0.18741697127848259
0.2857142857142857,0.08979591836734696,1.0,0.19466838286003074
0.3020408163265307,0.08979591836734696,1.0,0.18430466733388678
0.31836734693877555,0.08979591836734696,1.0,0.16211476809502584
0.3346938775510204,0.08979591836734696,1.0,0.16566645031015204
0.3510204081632654,0.08979591836734696,1.0,0.1955529699053016
0.3673469387755103,0.08979591836734696,1.0,0.2164078641029495
0.38367346938775515,0.08979591836734696,1.0,0.2233490420241553
0.4,0.08979591836734696,1.0,0.22493109564577865
-0.4,0.10612244897959189,0.948238431015674,0.22461807671681805
-0.38367346938775515,0.10612244897959189,0.8911226932819972,0.22190282186368332
-0.3673469387755102,0.10612244897959189,0.808547449914239,0.2115013012732576
-0.3510204081632653,0.10612244897959189,0.7512742105011949,0.1853329678677943
-0.3346938775510204,0.10612244897959189,0.811068926245353,0.15672389558008357
-0.31836734693877555,0.10612244897959189,0.9553202027639033,0.15713843021250717
-0.3020408163265306,0.10612244897959189,1.0464286119276553,0.16387424721037244
-0.2857142857142857,0.10612244897959189,1.0584420288810827,0.1615480238607666
-0.2693877551020408,0.10612244897959189,1.0366103909462647,0.1760050923577006
-0.25306122448979596,0.10612244897959189,1.0138274067651873,0.1809301360611603
-0.23673469387755103,0.10612244897959189,1.0020489173302332,0.16613000542140738
-0.22040816326530613,0.10612244897959189,0.9991394435660689,0.1638120952720259
-0.20408163265306123,0.10612244897959189,0.9993929848380421,0.17054640543655067
-0.18775510204081633,0.10612244897959189,0.9998796848059253,0.1789273495192819
-0.17142857142857143,0.10612244897959189,1.000040461112787,0.1932361285064574
-0.15510204081632653,0.10612244897959189,1.0000434894240866,0.1978077561082182
-0.13877551020408163,0.10612244897959189,1.0000208796342733,0.19594047613290055
-0.12244897959183676,0.10612244897959189,1.0000065842042392,0.1830844341954137
-0.10612244897959183,0.10612244897959189,1.0000010356884552,0.17178265908352428
-0.0897959183673469,0.10612244897959189,0.9999998000410337,0.16514021626235664
-0.07346938775510203,0.10612244897959189,0.9999998060342894,0.1737158979742145
-0.05714285714285716,0.10612244897959189,0.9999999335627141,0.18485483488417376
-0.040816326530612235,0.10612244897959189,0.9999999931782224,0.1864331260635271
-0.024489795918367308,0.10612244897959189,1.0000000057525167,0.17853708299525078
-0.008163265306122436,0.10612244897959189,1.000000003550987,0.16268702603093063
0.008163265306122436,0.10612244897959189,1.0000000008187655,0.1567626351997897
0.024489795918367363,0.10612244897959189,0.9999999998892946,0.16628194939504815
0.04081632653061229,0.10612244897959189,0.9999999998239195,0.17393205455839922
0.05714285714285716,0.10612244897959189,0.9999999999227855,0.16269223762654136
0.07346938775510203,0.10612244897959189,0.9999999999859095,0.15470635402576147
0.08979591836734696,0.10612244897959189,1.000000000004373,0.17341332504705112
0.10612244897959189,0.10612244897959189,1.0000000000047822,0.19105782151955022
0.12244897959183676,0.10612244897959189,1.0000000000022176,0.18645412499526515
0.13877551020408163,0.10612244897959189,1.00000000000063,0.1768306320862764
0.1551020408163265,0.10612244897959189,1.000000000000061,0.18658054825637213
0.17142857142857149,0.10612244897959189,0.9999999999999527,0.19999065279484643
0.18775510204081636,0.10612244897959189,0.9999999999999665,0.19150015811078563
0.20408163265306123,0.10612244897959189,0.9999999999999881,0.16944753822379033
0.2204081632653062,0.10612244897959189,0.9999999999999979,0.16331422768902965
0.23673469387755108,0.10612244897959189,1.0000000000000002,0.17656743936141656
0.25306122448979596,0.10612244897959189,1.0000000000000002,0.1826067697801405
0.2693877551020408,0.10612244897959189,1.0,0.1891632764138407
0.2857142857142857,0.10612244897959189,1.0,0.194640126938197
0.3020408163265307,0.10612244897959189,1.0,0.18191235801122058
0.31836734693877555,0.10612244897959189,1.0,0.15802476972300322
0.3346938775510204,0.10612244897959189,1.0,0.16363817436013958
0.3510204081632654,0.10612244897959189,1.0,0.19516940471301017
0.3673469387755103,0.10612244897959189,1.0,0.21637659468336778
0.38367346938775515,0.10612244897959189,1.0,0.22335378704306433
0.4,0.10612244897959189,1.0,0.22493351449107257
-0.4,0.12244897959183676,0.9515100250090043,0.22465387571316883
-0.38367346938775515,0.12244897959183676,0.8992180293613479,0.22209628698855519
-0.3673469387755102,0.12244897959183676,0.8257610987773177,0.2123262448378863
-0.3510204081632653,0.12244897959183676,0.7791688931500295,0.18778473383711666
-0.3346938775510204,0.12244897959183676,0.8387819911257058,0.16062487688153582
-0.31836734693877555,0.12244897959183676,0.9691802438890014,0.16022754839930853
-0.3020408163265306,0.12244897959183676,1.0480864814227737,0.16547095646183804
-0.2857142857142857,0.12244897959183676,1.0546721568369881,0.16212523400267304
-0.2693877551020408,0.12244897959183676,1.0331224571957915,0.17674868041568328
-0.25306122448979596,0.12244897959183676,1.0124450297405159,0.18040458346523858
-0.23673469387755103,0.12244897959183676,1.001816231079394,0.16384144036827225
-0.22040816326530613,0.12244897959183676,0.999170162595519,0.1634083211366524
-0.20408163265306123,0.12244897959183676,0.999413489229513,0.17216168429979947
-0.18775510204081633,0.12244897959183676,0.9998768944621268,0.18064891846878037
-0.17142857142857143,0.12244897959183676,1.0000347600599861,0.19369365994536847
-0.15510204081632653,0.12244897959183676,1.000040446262958,0.1967108232719975
-0.13877551020408163,0.12244897959183676,1.0000197660615648,0.19505223636905694
-0.12244897959183676,0.12244897959183676,1.0000062907494895,0.18367677357235654
-0.10612244897959183,0.12244897959183676,1.0000009959244336,0.17312597062921362
-0.0897959183673469,0.12244897959183676,0.9999998051187462,0.16466210593294137
-0.07346938775510203,0.12244897959183676,0.9999998103186409,0.17277947434090402
-0.05714285714285716,0.12244897959183676,0.9999999347910885,0.18404229616289328
-0.040816326530612235,0.12244897959183676,0.9999999934550359,0.18488505082951884
-0.024489795918367308,0.12244897959183676,1.000000005842984,0.1774856397281123
-0.008163265306122436,0.12244897959183676,1.0000000035732524,0.16205832215060395
0.008163265306122436,0.12244897959183676,1.0000000008182495,0.15587410222876225
0.024489795918367363,0.12244897959183676,0.99999999988657,0.1656998877076531
0.04081632653061229,0.12244897959183676,0.9999999998213177,0.17542437924220391
0.05714285714285716,0.12244897959183676,0.9999999999204451,0.16544390754710298
0.07346938775510203,0.12244897959183676,0.9999999999845559,0.1548970867956309
0.08979591836734696,0.12244897959183676,1.0000000000038967,0.17246616283219718
0.10612244897959189,0.12244897959183676,1.0000000000046605,0.19047122628062535
0.12244897959183676,0.12244897959183676,1.0000000000021956,0.18547802701350136
0.13877551020408163,0.12244897959183676,1.0000000000006297,0.17651219436991422
0.1551020408163265,0.12244897959183676,1.0000000000000628,0.18677287502598947
0.17142857142857149,0.12244897959183676,0.9999999999999531,0.20060312722626342
0.18775510204081636,0.12244897959183676,0.999999999999966,0.19279646384186225
0.20408163265306123,0.12244897959183676,0.9999999999999876,0.17223710531664604
0.2204081632653062,0.12244897959183676,0.9999999999999976,0.1671375120637177
0.23673469387755108,0.12244897959183676,1.0,0.17870541644711913
0.25306122448979596,0.12244897959183676,1.0000000000000002,0.1839520602912776
0.2693877551020408,0.12244897959183676,1.0,0.19082094511360964
0.2857142857142857,0.12244897959183676,1.0,0.19451995690207408
0.3020408163265307,0.12244897959183676,1.0,0.17956447623384517
0.31836734693877555,0.12244897959183676,1.0,0.1543275008183916
0.3346938775510204,0.12244897959183676,1.0,0.16231207893547733
0.3510204081632654,0.12244897959183676,1.0,0.19512536872134478
0.3673469387755103,0.12244897959183676,1.0,0.21642256509513538
0.38367346938775515,0.12244897959183676,1.0,0.22337096943892848
0.4,0.12244897959183676,1.0,0.22493756384959776
-0.4,0.13877551020408163,0.954720360128172,0.22468843186927975
-0.38367346938775515,0.13877551020408163,0.9070569563329831,0.22228073050173341
-0.3673469387755102,0.13877551020408163,0.8421076218674447,0.213096009559768
-0.3510204081632653,0.13877551020408163,0.804895500556109,0.18999235437672107
-0.3346938775510204,0.13877551020408163,0.8633519950946162,0.16398561145248255
-0.31836734693877555,0.13877551020408163,0.9805846317270216,0.1628386675064329
-0.3020408163265306,0.13877551020408163,1.048521644266119,0.16697324434902094
-0.2857142857142857,0.13877551020408163,1.0507564241936753,0.16298363177361994
-0.2693877551020408,0.13877551020408163,1.0297812463326148,0.17757989546260275
-0.25306122448979596,0.13877551020408163,1.0111032329878367,0.1796971058784243
-0.23673469387755103,0.13877551020408163,1.0015735378080113,0.16122553809634235
-0.22040816326530613,0.13877551020408163,0.9991934459511319,0.1628833196372865
-0.20408163265306123,0.13877551020408163,0.99943280859848,0.17391483472394192
-0.18775510204081633,0.13877551020408163,0.9998742094118955,0.18261116407743613
-0.17142857142857143,0.13877551020408163,1.0000290701546095,0.19406911186694106
-0.15510204081632653,0.13877551020408163,1.0000373349923,0.19541220862570532
-0.13877551020408163,0.13877551020408163,1.0000185983760839,0.1941032159215432
-0.12244897959183676,0.13877551020408163,1.0000059718493994,0.18423681828696645
-0.10612244897959183,0.13877551020408163,1.0000009482027434,0.17433253898127432
-0.0897959183673469,0.13877551020408163,0.9999998088211554,0.16410006557364584
-0.07346938775510203,0.13877551020408163,0.999999814464197,0.17186127638211032
-0.05714285714285716,0.13877551020408163,0.9999999360006401,0.18302231090683121
-0.040816326530612235,0.13877551020408163,0.9999999937084094,0.18312410926649436
-0.024489795918367308,0.13877551020408163,1.000000005905718,0.17633120782228492
-0.008163265306122436,0.13877551020408163,1.00000000358361,0.1615567009290911
0.008163265306122436,0.13877551020408163,1.0000000008177596,0.15553826785874295
0.024489795918367363,0.13877551020408163,0.9999999998859906,0.1654625088746637
0.04081632653061229,0.13877551020408163,0.9999999998199899,0.17690516331173164
0.05714285714285716,0.13877551020408163,0.9999999999185682,0.16820937400668415
0.07346938775510203,0.13877551020408163,0.9999999999832722,0.1553634926182588
0.08979591836734696,0.13877551020408163,1.0000000000033864,0.17173063596417626
0.10612244897959189,0.13877551020408163,1.0000000000045084,0.18980811623125213
0.12244897959183676,0.13877551020408163,1.0000000000021587,0.18426621695749124
0.13877551020408163,0.13877551020408163,1.0000000000006242,0.1759736660754612
0.1551020408163265,0.13877551020408163,1.0000000000000635,0.18679525697298885
0.17142857142857149,0.13877551020408163,0.9999999999999534,0.201089198633335
0.18775510204081636,0.13877551020408163,0.9999999999999656,0.19401256194989816
0.20408163265306123,0.13877551020408163,0.9999999999999872,0.17499433165734973
0.2204081632653062,0.13877551020408163,0.9999999999999973,0.17097784328210708
0.23673469387755108,0.13877551020408163,1.0,0.18087810148961644
0.25306122448979596,0.13877551020408163,1.0000000000000002,0.18532228480318175
0.2693877551020408,0.13877551020408163,1.0,0.1923790085654949
0.2857142857142857,0.13877551020408163,1.0,0.1943170167716664
0.3020408163265307,0.13877551020408163,1.0,0.17735294536273855
0.31836734693877555,0.13877551020408163,1.0,0.15121153388635816
0.3346938775510204,0.13877551020408163,1.0,0.16174122530505677
0.3510204081632654,0.13877551020408163,1.0,0.19542119130137203
0.3673469387755103,0.13877551020408163,1.0,0.21654607643506768
0.38367346938775515,0.13877551020408163,1.0,0.22340076928780245
0.4,0.13877551020408163,1.0,0.2249432808621071
-0.4,0.1551020408163265,0.9578515959437142,0.22472156890877035
-0.38367346938775515,0.1551020408163265,0.9145966598269031,0.22245504791566525
-0.3673469387755102,0.1551020408163265,0.8575139269433424,0.21380522546202083
-0.3510204081632653,0.1551020408163265,0.8284315447758687,0.19193953439537456
-0.3346938775510204,0.1551020408163265,0.8849539670333181,0.16677604811508717
-0.31836734693877555,0.1551020408163265,0.989815034523913,0.16495193939277028
-0.3020408163265306,0.1551020408163265,1.0479648826605905,0.16838429007947225
-0.2857142857142857,0.1551020408163265,1.0467842864552923,0.16416693845972063
-0.2693877551020408,0.1551020408163265,1.0266128890626278,0.17854867232213006
-0.25306122448979596,0.1551020408163265,1.009816033511137,0.17890528054235474
-0.23673469387755103,0.1551020408163265,1.0013264472282022,0.15843056676034456
-0.22040816326530613,0.1551020408163265,0.9992103749514212,0.16232456928879083
-0.20408163265306123,0.1551020408163265,0.9994509372443793,0.17581037339337036
-0.18775510204081633,0.1551020408163265,0.9998716545256061,0.18478279320175303
-0.17142857142857143,0.1551020408163265,1.0000234357924878,0.19439996381926294
-0.15510204081632653,0.1551020408163265,1.0000341833812676,0.19397235264464702
-0.13877551020408163,0.1551020408163265,1.0000173894256807,0.19313998148908715
-0.12244897959183676,0.1551020408163265,1.000005632179016,0.1847794212358823
-0.10612244897959183,0.1551020408163265,1.000000893591443,0.17543298273577168
-0.0897959183673469,0.1551020408163265,0.999999811253363,0.16356109219599171
-0.07346938775510203,0.1551020408163265,0.9999998184697522,0.1710380324951561
-0.05714285714285716,0.1551020408163265,0.9999999371980332,0.1818354111849864
-0.040816326530612235,0.1551020408163265,0.999999993941516,0.18119043048332592
-0.024489795918367308,0.1551020408163265,1.0000000059412433,0.17509220571816234
-0.008163265306122436,0.1551020408163265,1.0000000035824697,0.16121794402154516
0.008163265306122436,0.1551020408163265,1.0000000008176058,0.1558331244426141
0.024489795918367363,0.1551020408163265,0.9999999998876831,0.16564308702886488
0.04081632653061229,0.1551020408163265,0.9999999998199751,0.17838874521534673
0.05714285714285716,0.1551020408163265,0.9999999999171847,0.1709641099285127
0.07346938775510203,0.1551020408163265,0.9999999999820778,0.15618140089017704
0.08979591836734696,0.1551020408163265,1.0000000000028486,0.1713289615279744
0.10612244897959189,0.1551020408163265,1.000000000004328,0.18914348400471992
0.12244897959183676,0.1551020408163265,1.0000000000021083,0.18289344306879846
0.13877551020408163,0.1551020408163265,1.0000000000006135,0.17525619695876202
0.1551020408163265,0.1551020408163265,1.0000000000000626,0.1866702107955411
0.17142857142857149,0.1551020408163265,0.9999999999999535,0.2014680595396703
0.18775510204081636,0.1551020408163265,0.9999999999999654,0.1951359411346672
0.20408163265306123,0.1551020408163265,0.9999999999999868,0.17764302732356163
0.2204081632653062,0.1551020408163265,0.9999999999999971,0.17474657461753648
0.23673469387755108,0.1551020408163265,0.9999999999999999,0.18309626384666733
0.25306122448979596,0.1551020408163265,1.0000000000000002,0.18676056706029665
0.2693877551020408,0.1551020408163265,1.0,0.19383879624579814
0.2857142857142857,0.1551020408163265,1.0,0.19404840056370118
0.3020408163265307,0.1551020408163265,1.0,0.17537423593095747
0.31836734693877555,0.1551020408163265,1.0,0.14886613794095196
0.3346938775510204,0.1551020408163265,1.0,0.16193746470894957
0.3510204081632654,0.1551020408163265,1.0,0.1960394166177945
0.3673469387755103,0.1551020408163265,1.0,0.21674419444640639
0.38367346938775515,0.1551020408163265,1.0,0.2234429174663653
0.4,0.1551020408163265,1.0,0.2249506506030312
-0.4,0.17142857142857149,0.9608881130483664,0.22475315778256463
-0.38367346938775515,0.17142857142857149,0.9218022711671225,0.22261854137372847
-0.3673469387755102,0.17142857142857149,0.8719313579092639,0.21445140267545099
-0.3510204081632653,0.17142857142857149,0.849803803888306,0.19362258760332957
-0.3346938775510204,0.17142857142857149,0.9037985896945421,0.16899297783939257
-0.31836734693877555,0.17142857142857149,0.9971446332073793,0.16657096814298442
-0.3020408163265306,0.17142857142857149,1.0466238142010331,0.16970955975111737
-0.2857142857142857,0.17142857142857149,1.0428324142655203,0.16569843625660793
-0.2693877551020408,0.17142857142857149,1.0236367379354923,0.1796897025608083
-0.25306122448979596,0.17142857142857149,1.0085949232073448,0.1781303004123791
-0.23673469387755103,0.17142857142857149,1.0010802582288387,0.15563008247857904
-0.22040816326530613,0.17142857142857149,0.9992221395172478,0.1618182932735425
-0.20408163265306123,0.17142857142857149,0.9994679305088805,0.17783563723214374
-0.18775510204081633,0.17142857142857149,0.9998692701969872,0.18711306470945546
-0.17142857142857143,0.17142857142857149,1.000017903101932,0.1947237966382136
-0.15510204081632653,0.17142857142857149,1.0000310198457834,0.19246825815538757
-0.13877551020408163,0.17142857142857149,1.0000161524238957,0.19222007747027758
-0.12244897959183676,0.17142857142857149,1.000005276627603,0.18533795403776968
-0.10612244897959183,0.17142857142857149,1.000000833294375,0.17647853575330977
-0.0897959183673469,0.17142857142857149,0.9999998125500946,0.16316571795764268
-0.07346938775510203,0.17142857142857149,0.9999998223378046,0.17038793126605523
-0.05714285714285716,0.17142857142857149,0.9999999383865512,0.18053633150517753
-0.040816326530612235,0.17142857142857149,0.9999999941545062,0.17914459796136
-0.024489795918367308,0.17142857142857149,1.0000000059492924,0.17380718481484014
-0.008163265306122436,0.17142857142857149,1.0000000035701908,0.16108152324330263
0.008163265306122436,0.17142857142857149,1.0000000008179566,0.15677876367802313
0.024489795918367363,0.17142857142857149,0.9999999998916839,0.16628728401701356
0.04081632653061229,0.17142857142857149,0.999999999821283,0.17989812360215707
0.05714285714285716,0.17142857142857149,0.999999999916314,0.17369863467401642
0.07346938775510203,0.17142857142857149,0.9999999999809892,0.15741967604896795
0.08979591836734696,0.17142857142857149,1.0000000000022897,0.17136223578208218
0.10612244897959189,0.17142857142857149,1.0000000000041218,0.1885536723247165
0.12244897959183676,0.17142857142857149,1.000000000002045,0.18144968989583937
0.13877551020408163,0.17142857142857149,1.0000000000005986,0.17440749519130352
0.1551020408163265,0.17142857142857149,1.0000000000000608,0.18642271050860673
0.17142857142857149,0.17142857142857149,0.9999999999999535,0.20176006143862454
0.18775510204081636,0.17142857142857149,0.9999999999999651,0.19616232357725125
0.20408163265306123,0.17142857142857149,0.9999999999999865,0.1801314225006889
0.2204081632653062,0.17142857142857149,0.9999999999999969,0.17837486602199756
0.23673469387755108,0.17142857142857149,0.9999999999999998,0.185366802903293
0.25306122448979596,0.17142857142857149,1.0000000000000002,0.18830455134250487
0.2693877551020408,0.17142857142857149,1.0,0.19521118397229256
0.2857142857142857,0.17142857142857149,1.0,0.19373936966055244
0.3020408163265307,0.17142857142857149,1.0,0.17372327436673993
0.31836734693877555,0.17142857142857149,1.0,0.1474599601707513
0.3346938775510204,0.17142857142857149,1.0,0.16287564172016492
0.3510204081632654,0.17142857142857149,1.0,0.19694802706286688
0.3673469387755103,0.17142857142857149,1.0,0.21701113328435462
0.38367346938775515,0.17142857142857149,1.0,0.22349673052934305
0.4,0.17142857142857149,1.0,0.22495960852274718
-0.4,0.18775510204081636,0.9638165820380296,0.22478311808346924
-0.38367346938775515,0.18775510204081636,0.928646756979776,0.2227709274166119
-0.3673469387755102,0.18775510204081636,0.8853336381987245,0.21503492105575575
-0.3510204081632653,0.18775510204081636,0.8690783585729958,0.1950507549119149
-0.3346938775510204,0.18775510204081636,0.9201171846854312,0.1706631297303627
-0.31836734693877555,0.18775510204081636,1.0028330046802325,0.1677262153025115
-0.3020408163265306,0.18775510204081636,1.0446822875941466,0.17095958789519727
-0.2857142857142857,0.18775510204081636,1.0389647562782982,0.1675813119289253
-0.2693877551020408,0.18775510204081636,1.0208658572972298,0.18102301354934727
-0.25306122448979596,0.18775510204081636,1.0074488226457718,0.17747211005327918
-0.23673469387755103,0.18775510204081636,1.0008397888000542,0.15301459670068135
-0.22040816326530613,0.18775510204081636,0.9992299716661003,0.1614455045402705
-0.20408163265306123,0.18775510204081636,0.9994838924125743,0.1799659655482803
-0.18775510204081633,0.18775510204081636,0.9998671057198876,0.18954236886893464
-0.17142857142857143,0.18775510204081636,1.0000125186632582,0.19507807615446346
-0.15510204081632653,0.18775510204081636,1.0000278729488763,0.19099287178382773
-0.13877551020408163,0.18775510204081636,1.000014900696938,0.19140931772683972
-0.12244897959183676,0.18775510204081636,1.0000049101707045,0.18595845076475015
-0.10612244897959183,0.18775510204081636,1.0000007686058587,0.17753307333559518
-0.0897959183673469,0.18775510204081636,0.9999998128749749,0.16303743119091688
-0.07346938775510203,0.18775510204081636,0.9999998260775673,0.1699846612881806
-0.05714285714285716,0.18775510204081636,0.9999999395671437,0.179191973731805
-0.040816326530612235,0.18775510204081636,0.9999999943450034,0.17706572518777938
-0.024489795918367308,0.18775510204081636,1.0000000059289837,0.1725332124158933
-0.008163265306122436,0.18775510204081636,1.0000000035470977,0.16119037333188171
0.008163265306122436,0.18775510204081636,1.0000000008188505,0.15834214034623495
0.024489795918367363,0.18775510204081636,0.9999999998979415,0.1674112633139958
0.04081632653061229,0.18775510204081636,0.9999999998238928,0.18146154826310973
0.05714285714285716,0.18775510204081636,0.9999999999159656,0.1764144649850425
0.07346938775510203,0.18775510204081636,0.9999999999800203,0.15912982828993524
0.08979591836734696,0.18775510204081636,1.0000000000017164,0.17189842108218367
0.10612244897959189,0.18775510204081636,1.0000000000038927,0.1881124760169068
0.12244897959183676,0.18775510204081636,1.0000000000019706,0.18003877672681098
0.13877551020408163,0.18775510204081636,1.0000000000005798,0.17348466990791234
0.1551020408163265,0.18775510204081636,1.0000000000000582,0.18608269218660578
0.17142857142857149,0.18775510204081636,0.9999999999999534,0.20198729238446134
0.18775510204081636,0.18775510204081636,0.9999999999999649,0.19709710416485107
0.20408163265306123,0.18775510204081636,0.9999999999999862,0.18243441776571037
0.2204081632653062,0.18775510204081636,0.9999999999999968,0.18181614145257477
0.23673469387755108,0.18775510204081636,0.9999999999999998,0.1876906704268136
0.25306122448979596,0.18775510204081636,1.0000000000000002,0.18998044520728735
0.2693877551020408,0.18775510204081636,1.0,0.1965133262921427
0.2857142857142857,0.18775510204081636,1.0,0.19342296765512657
0.3020408163265307,0.18775510204081636,1.0,0.17248638381852724
0.31836734693877555,0.18775510204081636,1.0,0.1471158613167644
0.3346938775510204,0.18775510204081636,1.0,0.164500939069168
0.3510204081632654,0.18775510204081636,1.0,0.19810482196290932
0.3673469387755103,0.18775510204081636,1.0,0.21733881292176252
0.38367346938775515,0.18775510204081636,1.0,0.22356116601884674
0.4,0.18775510204081636,1.0,0.22497004506559617
-0.4,0.20408163265306123,0.9666259773700011,0.22481141716696582
-0.38367346938775515,0.20408163265306123,0.9351106074761959,0.2229123212896615
-0.3673469387755102,0.20408163265306123,0.8977143392445406,0.21555886115174344
-0.3510204081632653,0.20408163265306123,0.8863510341982327,0.19624592078067696
-0.3346938775510204,0.20408163265306123,0.9341494989043307,0.17184481469031923
-0.31836734693877555,0.20408163265306123,1.0071223404926644,0.16847690825316972
-0.3020408163265306,0.20408163265306123,1.0423006015405079,0.17215158287731872
-0.2857142857142857,0.20408163265306123,1.0352325849692543,0.16979751233709806
-0.2693877551020408,0.20408163265306123,1.0183075942144857,0.1825547592193515
-0.25306122448979596,0.20408163265306123,1.0063841364483916,0.17702399344499625
-0.23673469387755103,0.20408163265306123,1.0006092315580215,0.15077882853206634
-0.22040816326530613,0.20408163265306123,0.9992350807512334,0.16128043274397688
-0.20408163265306123,0.20408163265306123,0.9994989611162697,0.1821706689598099
-0.18775510204081633,0.20408163265306123,0.9998652130055163,0.19201135415892864
-0.17142857142857143,0.20408163265306123,1.0000073279312778,0.19549948327793834
-0.15510204081632653,0.20408163265306123,1.0000247708133894,0.1896520583678763
-0.13877551020408163,0.20408163265306123,1.0000136473955201,0.19077734322034337
-0.12244897959183676,0.20408163265306123,1.000004537727025,0.18669204021045646
-0.10612244897959183,0.20408163265306123,1.0000007008570975,0.17866423537161333
-0.0897959183673469,0.20408163265306123,0.999999812415928,0.16329065441703047
-0.07346938775510203,0.20408163265306123,0.9999998297060991,0.1698926813412465
-0.05714285714285716,0.20408163265306123,0.9999999407392932,0.1778793013217991
-0.040816326530612235,0.20408163265306123,0.9999999945087301,0.1750479980515416
-0.024489795918367308,0.20408163265306123,1.0000000058790468,0.17134250620883615
-0.008163265306122436,0.20408163265306123,1.0000000035134837,0.16158930870591895
0.008163265306122436,0.20408163265306123,1.0000000008202166,0.16045204199551086
0.024489795918367363,0.20408163265306123,0.9999999999063257,0.16900476790974944
0.04081632653061229,0.20408163265306123,0.9999999998277554,0.18310837394520826
0.05714285714285716,0.20408163265306123,0.9999999999161379,0.17911963320809976
0.07346938775510203,0.20408163265306123,0.9999999999791817,0.16133815890178244
0.08979591836734696,0.20408163265306123,1.0000000000011358,0.17296616463066317
0.10612244897959189,0.20408163265306123,1.000000000003644,0.1878867898421661
0.12244897959183676,0.20408163265306123,1.0000000000018863,0.17877436470223815
0.13877551020408163,0.20408163265306123,1.0000000000005576,0.17255712352061614
0.1551020408163265,0.20408163265306123,1.0000000000000544,0.18568790683247552
0.17142857142857149,0.20408163265306123,0.9999999999999533,0.20217390229112245
0.18775510204081636,0.20408163265306123,0.9999999999999649,0.19795532689100828
0.20408163265306123,0.20408163265306123,0.999999999999986,0.18455271283612004
0.2204081632653062,0.20408163265306123,0.9999999999999966,0.1850454877832416
0.23673469387755108,0.20408163265306123,0.9999999999999997,0.19006166770830685
0.25306122448979596,0.20408163265306123,1.0,0.19179890090746937
0.2693877551020408,0.20408163265306123,1.0,0.19776542895640228
0.2857142857142857,0.20408163265306123,1.0,0.1931389907819707
0.3020408163265307,0.20408163265306123,1.0,0.1717343008270875
0.31836734693877555,0.20408163265306123,1.0,0.14788896563215667
0.3346938775510204,0.20408163265306123,1.0,0.16673680647246886
0.3510204081632654,0.20408163265306123,1.0,0.19946205056464023
0.3673469387755103,0.20408163265306123,1.0,0.2177175195366451
0.38367346938775515,0.20408163265306123,1.0,0.22363489289909871
0.4,0.20408163265306123,1.0,0.22498181206130713
-0.4,0.2204081632653062,0.9693075409235438,0.22483806708053092
-0.38367346938775515,0.2204081632653062,0.9411813604797343,0.2230431996853107
-0.3673469387755102,0.2204081632653062,0.9090840829631295,0.2160286843798245
-0.3510204081632653,0.2204081632653062,0.9017387338067318,0.19724154344576375
-0.3346938775510204,0.2204081632653062,0.9461342862774288,0.17262751446160587
-0.31836734693877555,0.2204081632653062,1.0102349177987882,0.16891081389536963
-0.3020408163265306,0.2204081632653062,1.039616371697263,0.17330998297161734
-0.2857142857142857,0.2204081632653062,1.031674832666384,0.17230778804842364
-0.2693877551020408,0.2204081632653062,1.0159642048861863,0.18427831517698906
-0.25306122448979596,0.2204081632653062,1.0054048924434746,0.17686712736009982
-0.23673469387755103,0.2204081632653062,1.0003920475311068,0.14910670957463062
-0.22040816326530613,0.2204081632653062,0.9992385953248591,0.16139076731553437
-0.20408163265306123,0.2204081632653062,0.9995132940536412,0.18441846166271522
-0.18775510204081633,0.2204081632653062,0.9998636415754236,0.1944672826274804
-0.17142857142857143,0.2204081632653062,1.0000023735959631,0.19602252226900482
-0.15510204081632653,0.2204081632653062,1.0000217404611582,0.18855834011913866
-0.13877551020408163,0.2204081632653062,1.0000124051833497,0.19039172551242853
-0.12244897959183676,0.2204081632653062,1.0000041640122723,0.18758680922732013
-0.10612244897959183,0.2204081632653062,1.000000631360429,0.17993464732257503
-0.0897959183673469,0.2204081632653062,0.9999998113776131,0.16401834143882335
-0.07346938775510203,0.2204081632653062,0.9999998332477487,0.17016364857166436
-0.05714285714285716,0.2204081632653062,0.9999999419016697,0.17668295264341546
-0.040816326530612235,0.2204081632653062,0.9999999946402248,0.17319574599017085
-0.024489795918367308,0.2204081632653062,1.0000000057980711,0.17031758249658963
-0.008163265306122436,0.2204081632653062,1.0000000034696048,0.16232155694064276
0.008163265306122436,0.2204081632653062,1.000000000821897,0.1630173481577176
0.024489795918367363,0.2204081632653062,0.9999999999166411,0.1710365162944524
0.04081632653061229,0.2204081632653062,0.9999999998327964,0.184864588697162
0.05714285714285716,0.2204081632653062,0.99999999991682,0.1818242103291298
0.07346938775510203,0.2204081632653062,0.9999999999784812,0.16404124220112418
0.08979591836734696,0.2204081632653062,1.0000000000005553,0.17455542115831105
0.10612244897959189,0.2204081632653062,1.000000000003379,0.18793212219416233
0.12244897959183676,0.2204081632653062,1.0000000000017937,0.1777727994240541
0.13877551020408163,0.2204081632653062,1.0000000000005327,0.17170798732929718
0.1551020408163265,0.2204081632653062,1.0000000000000504,0.185286168937642
0.17142857142857149,0.2204081632653062,0.9999999999999531,0.2023460296095746
0.18775510204081636,0.2204081632653062,0.9999999999999649,0.19876030144591056
0.20408163265306123,0.2204081632653062,0.9999999999999859,0.1865092317170454
0.2204081632653062,0.2204081632653062,0.9999999999999964,0.18805682185213274
0.23673469387755108,0.2204081632653062,0.9999999999999996,0.1924663596571688
0.25306122448979596,0.2204081632653062,1.0,0.19375366417674506
0.2693877551020408,0.2204081632653062,1.0,0.1989879461811319
0.2857142857142857,0.2204081632653062,1.0,0.19293224121853958
0.3020408163265307,0.2204081632653062,1.0,0.17151647070328022
0.31836734693877555,0.2204081632653062,1.0,0.14975541682814655
0.3346938775510204,0.2204081632653062,1.0,0.1694919167695054
0.3510204081632654,0.2204081632653062,1.0,0.20097055264483624
0.3673469387755103,0.2204081632653062,1.0,0.21813659445492228
0.38367346938775515,0.2204081632653062,1.0,0.22371637103611453
0.4,0.2204081632653062,1.0,0.22499473040620183
-0.4,0.23673469387755108,0.9718547013824497,0.22486311955177452
-0.38367346938775515,0.23673469387755108,0.9468530004658777,0.22316434513154007
-0.3673469387755102,0.23673469387755108,0.9194676586100441,0.2164517779174009
-0.3510204081632653,0.23673469387755108,0.9153719315164655,0.1980806838319626
-0.3346938775510204,0.23673469387755108,0.9563024170210225,0.17312878845655155
-0.31836734693877555,0.23673469387755108,1.0123716777282707,0.16914122409500632
-0.3020408163265306,0.23673469387755108,1.0367458833391208,0.1744661163176947
-0.2857142857142857,0.23673469387755108,1.0283190001941385,0.1750552208551896
-0.2693877551020408,0.23673469387755108,1.0138335396083247,0.1861759086000112
-0.25306122448979596,0.23673469387755108,1.0045129461672335,0.1770656907200496
-0.23673469387755103,0.23673469387755108,1.0001909156808466,0.14815780740146545
-0.22040816326530613,0.23673469387755108,0.9992415165404749,0.16183833755188776
-0.20408163265306123,0.23673469387755108,0.999527054233165,0.1866815257355674
-0.18775510204081633,0.23673469387755108,0.9998624350177042,0.1968674761998004
-0.17142857142857143,0.23673469387755108,0.9999976940809882,0.19667738886440317
-0.15510204081632653,0.23673469387755108,1.000018807100488,0.18782101976994528
-0.13877551020408163,0.23673469387755108,1.0000111859200738,0.19031125132372348
-0.12244897959183676,0.23673469387755108,1.0000037934036916,0.18868039995245614
-0.10612244897959183,0.23673469387755108,1.0000005613572434,0.1813942929057825
-0.0897959183673469,0.23673469387755108,0.9999998099720042,0.16528112000012196
-0.07346938775510203,0.23673469387755108,0.9999998367324081,0.17083372119828835
-0.05714285714285716,0.23673469387755108,0.9999999430525986,0.17569222454877512
-0.040816326530612235,0.23673469387755108,0.9999999947335916,0.17161730325218802
-0.024489795918367308,0.23673469387755108,1.0000000056847627,0.16954529190572112
-0.008163265306122436,0.23673469387755108,1.000000003415666,0.16342364738021342
0.008163265306122436,0.23673469387755108,1.0000000008236645,0.16594253680253682
0.024489795918367363,0.23673469387755108,0.9999999999286427,0.17345941684822516
0.04081632653061229,0.23673469387755108,0.9999999998389189,0.1867485980569531
0.05714285714285716,0.23673469387755108,0.9999999999179924,0.18453629411982073
0.07346938775510203,0.23673469387755108,0.999999999977924,0.1672044682517412
0.08979591836734696,0.23673469387755108,0.9999999999999822,0.17662323036687377
0.10612244897959189,0.23673469387755108,1.000000000003102,0.18828848255058941
0.12244897959183676,0.23673469387755108,1.0000000000016946,0.17714299770931904
0.13877551020408163,0.23673469387755108,1.0000000000005058,0.17103271285128976
0.1551020408163265,0.23673469387755108,1.0000000000000457,0.18493602687621088
0.17142857142857149,0.23673469387755108,0.999999999999953,0.20253123350825683
0.18775510204081636,0.23673469387755108,0.999999999999965,0.19954108992195288
0.20408163265306123,0.23673469387755108,0.9999999999999858,0.1883433649901174
0.2204081632653062,0.23673469387755108,0.9999999999999963,0.19085870004164365
0.23673469387755108,0.23673469387755108,0.9999999999999994,0.19488510355768202
0.25306122448979596,0.23673469387755108,1.0,0.19582312722597528
0.2693877551020408,0.23673469387755108,1.0,0.20019941078817213
0.2857142857142857,0.23673469387755108,1.0,0.19284998636920023
0.3020408163265307,0.23673469387755108,1.0,0.17185758902901346
0.31836734693877555,0.23673469387755108,1.0,0.15261557356636163
0.3346938775510204,0.23673469387755108,1.0,0.17266581146616897
0.3510204081632654,0.23673469387755108,1.0,0.202582966384211
0.3673469387755103,0.23673469387755108,1.0,0.21858508521881367
0.38367346938775515,0.23673469387755108,1.0,0.2238039335379209
0.4,0.23673469387755108,1.0,0.22500859851095698
-0.4,0.25306122448979596,0.974262956425211,0.2248866594069365
-0.38367346938775515,0.25306122448979596,0.9521252714196526,0.22327677632135542
-0.3673469387755102,0.25306122448979596,0.9289011990812063,0.21683688997819087
-0.3510204081632653,0.25306122448979596,0.927388426355048,0.19881312283202937
-0.3346938775510204,0.25306122448979596,0.9648721420825566,0.17348786451952894
-0.31836734693877555,0.25306122448979596,1.0137117287102169,0.1693006029049235
-0.3020408163265306,0.25306122448979596,1.0337857739375191,0.1756570075432514
-0.2857142857142857,0.25306122448979596,1.0251826385812628,0.1779722638160086
-0.2693877551020408,0.25306122448979596,1.0119097843371154,0.18822088946769383
-0.25306122448979596,0.25306122448979596,1.0037082323407114,0.1776630522698732
-0.23673469387755103,0.25306122448979596,1.0000077427717688,0.1480565440928516
-0.22040816326530613,0.25306122448979596,0.9992446867933279,0.1626785875368724
-0.20408163265306123,0.25306122448979596,0.9995403987856577,0.1889378633539054
-0.18775510204081633,0.25306122448979596,0.9998616287526492,0.19918036422823257
-0.17142857142857143,0.25306122448979596,0.9999933223219735,0.1974873769143654
-0.15510204081632653,0.25306122448979596,1.0000159934005568,0.1875333415292549
-0.13877551020408163,0.25306122448979596,1.0000100003621464,0.19057936089685612
-0.12244897959183676,0.25306122448979596,1.000003429828326,0.18999456804945541
-0.10612244897959183,0.25306122448979596,1.0000004919744225,0.18307498592437976
-0.0897959183673469,0.25306122448979596,0.9999998084082324,0.16710027170133226
-0.07346938775510203,0.25306122448979596,0.9999998401931444,0.17192155996395717
-0.05714285714285716,0.25306122448979596,0.9999999441904106,0.17499698455919915
-0.040816326530612235,0.25306122448979596,0.9999999947832328,0.17041804400055716
-0.024489795918367308,0.25306122448979596,1.0000000055381817,0.16911019158335594
-0.008163265306122436,0.25306122448979596,1.0000000033518104,0.16491973989063535
0.008163265306122436,0.25306122448979596,1.0000000008252348,0.1691376903126992
0.024489795918367363,0.25306122448979596,0.9999999999420507,0.1762145794420752
0.04081632653061229,0.25306122448979596,0.9999999998460087,0.1887679399345862
0.05714285714285716,0.25306122448979596,0.9999999999196274,0.18725891357306096
0.07346938775510203,0.25306122448979596,0.9999999999775134,0.1707636463865416
0.08979591836734696,0.25306122448979596,0.9999999999994239,0.17910203414492087
0.10612244897959189,0.25306122448979596,1.0000000000028162,0.18897727896888505
0.12244897959183676,0.25306122448979596,1.0000000000015907,0.17697477746590765
0.13877551020408163,0.25306122448979596,1.0000000000004774,0.17063393143777772
0.1551020408163265,0.25306122448979596,1.0000000000000409,0.184705071226848
0.17142857142857149,0.25306122448979596,0.999999999999953,0.20275741063925137
0.18775510204081636,0.25306122448979596,0.9999999999999653,0.20032921041630944
0.20408163265306123,0.25306122448979596,0.9999999999999858,0.19010369697524807
0.2204081632653062,0.25306122448979596,0.9999999999999961,0.19346953881824486
0.23673469387755108,0.25306122448979596,0.9999999999999994,0.1972939323189727
0.25306122448979596,0.25306122448979596,1.0,0.19797412373118312
0.2693877551020408,0.25306122448979596,1.0,0.20141495103694837
0.2857142857142857,0.25306122448979596,1.0,0.19293861105072752
0.3020408163265307,0.25306122448979596,1.0,0.17275677716335774
0.31836734693877555,0.25306122448979596,1.0,0.1563101513908399
0.3346938775510204,0.25306122448979596,1.0,0.17615365668350738
0.3510204081632654,0.25306122448979596,1.0,0.2042558787932573
0.3673469387755103,0.25306122448979596,1.0,0.21905230864597808
0.38367346938775515,0.25306122448979596,1.0,0.2238958662805183
0.4,0.25306122448979596,1.0,0.22502320099389517
-0.4,0.2693877551020408,0.9765297251572762,0.22490879687894055
-0.38367346938775515,0.2693877551020408,0.9570029397373049,0.22338166947399685
-0.3673469387755102,0.2693877551020408,0.9374295247812059,0.21719349215313236
-0.3510204081632653,0.2693877551020408,0.9379283359505386,0.19949169366056058
-0.3346938775510204,0.2693877551020408,0.9720461251183996,0.17385549513505438
-0.31836734693877555,0.2693877551020408,1.014412581658825,0.16953071087226118
-0.3020408163265306,0.2693877551020408,1.0308148969213746,0.17692325780921886
-0.2857142857142857,0.2693877551020408,1.0222751336182734,0.18098921103822851
-0.2693877551020408,0.2693877551020408,1.01018423496489,0.19038050244812837
-0.25306122448979596,0.2693877551020408,1.0029890454949997,0.1786794196950861
-0.23673469387755103,0.2693877551020408,0.9998437169654719,0.14888205251302838
-0.22040816326530613,0.2693877551020408,0.9992487752322913,0.16395764273864596
-0.20408163265306123,0.2693877551020408,0.9995534703805685,0.19117197978076178
-0.18775510204081633,0.2693877551020408,0.9998612488542218,0.20138486272043352
-0.17142857142857143,0.2693877551020408,0.9999892849047379,0.19846635036383056
-0.15510204081632653,0.2693877551020408,1.000013318821108,0.18775892162849003
-0.13877551020408163,0.2693877551020408,1.0000088579085251,0.19121890009520148
-0.12244897959183676,0.2693877551020408,1.000003076684515,0.1915325333883374
-0.10612244897959183,0.2693877551020408,1.0000004241926177,0.18498757267580435
-0.0897959183673469,0.2693877551020408,0.9999998068827649,0.16945616304090805
-0.07346938775510203,0.2693877551020408,0.9999998436636811,0.17342711714393597
-0.05714285714285716,0.2693877551020408,0.9999999453137665,0.1746821101247674
-0.040816326530612235,0.2693877551020408,0.9999999947845234,0.16969296518751886
-0.024489795918367308,0.2693877551020408,1.0000000053579456,0.16908771476103854
-0.008163265306122436,0.2693877551020408,1.000000003278123,0.16681690177161432
0.008163265306122436,0.2693877551020408,1.0000000008262764,0.17252309030378724
0.024489795918367363,0.2693877551020408,0.9999999999565625,0.179234467517829
0.04081632653061229,0.2693877551020408,0.9999999998539388,0.1909175288152412
0.05714285714285716,0.2693877551020408,0.999999999921691,0.18998819302117853
0.07346938775510203,0.2693877551020408,0.9999999999772506,0.17463023348952397
0.08979591836734696,0.2693877551020408,0.9999999999988873,0.1819084957482212
0.10612244897959189,0.2693877551020408,1.0000000000025255,0.18999983932698303
0.12244897959183676,0.2693877551020408,1.0000000000014837,0.17732815523725562
0.13877551020408163,0.2693877551020408,1.000000000000448,0.17061253456186273
0.1551020408163265,0.2693877551020408,1.0000000000000357,0.1846654974292142
0.17142857142857149,0.2693877551020408,0.9999999999999531,0.20305126781431562
0.18775510204081636,0.2693877551020408,0.9999999999999656,0.2011550066430641
0.20408163265306123,0.2693877551020408,0.9999999999999858,0.1918400964498828
0.2204081632653062,0.2693877551020408,0.9999999999999961,0.19591287459014095
0.23673469387755108,0.2693877551020408,0.9999999999999993,0.1996668661819178
0.25306122448979596,0.2693877551020408,1.0,0.20016684057474496
0.2693877551020408,0.2693877551020408,1.0,0.20264543749266617
0.2857142857142857,0.2693877551020408,1.0,0.19323960807880639
0.3020408163265307,0.2693877551020408,1.0,0.17418911364913325
0.31836734693877555,0.2693877551020408,1.0,0.16064407792053778
0.3346938775510204,0.2693877551020408,1.0,0.17985064845465626
0.3510204081632654,0.2693877551020408,1.0,0.2059510245981434
0.3673469387755103,0.2693877551020408,1.0,0.21952829576544372
0.38367346938775515,0.2693877551020408,1.0,0.2239904799318878
0.4,0.2693877551020408,1.0,0.22503831713867203
-0.4,0.2857142857142857,0.9786541782884437,0.2249296593140802
-0.38367346938775515,0.2857142857142857,0.9614950393188515,0.22348027626434758
-0.3673469387755102,0.2857142857142857,0.9451037282599991,0.21753111511434453
-0.3510204081632653,0.2857142857142857,0.9471302318897754,0.2001681143016014
-0.3346938775510204,0.2857142857142857,0.9780098783078572,0.17438029782699152
-0.31836734693877555,0.2857142857142857,1.0146109354099222,0.16996974355212766
-0.3020408163265306,0.2857142857142857,1.0278962344733908,0.1783059306395757
-0.2857142857142857,0.2857142857142857,1.019599469185591,0.1840416083828971
-0.2693877551020408,0.2857142857142857,1.0086460619270443,0.19261882285961807
-0.25306122448979596,0.2857142857142857,1.0023523331461837,0.1801112037912579
-0.23673469387755103,0.2857142857142857,0.9996993839770483,0.15065771686683216
-0.22040816326530613,0.2857142857142857,0.9992542794657263,0.1657068132490888
-0.20408163265306123,0.2857142857142857,0.9995663916830367,0.19337420662809213
-0.18775510204081633,0.2857142857142857,0.9998613116776611,0.20346878653952152
-0.17142857142857143,0.2857142857142857,0.9999856015898358,0.19961690789441144
-0.15510204081632653,0.2857142857142857,1.0000107990982865,0.1885211572015833
-0.13877551020408163,0.2857142857142857,1.0000077664169278,0.19222924822693496
-0.12244897959183676,0.2857142857142857,1.0000027368005184,0.19327931258149056
-0.10612244897959183,0.2857142857142857,1.0000003588277862,0.1871220176548951
-0.0897959183673469,0.2857142857142857,0.9999998055708984,0.17229228243352274
-0.07346938775510203,0.2857142857142857,0.99999984717606,0.17533149724656755
-0.05714285714285716,0.2857142857142857,0.999999946422034,0.1748203500322041
-0.040816326530612235,0.2857142857142857,0.9999999947344055,0.16951914470855373
-0.024489795918367308,0.2857142857142857,1.0000000051443823,0.1695375750792003
-0.008163265306122436,0.2857142857142857,1.0000000031946576,0.16910257413820998
0.008163265306122436,0.2857142857142857,1.0000000008264205,0.17602993399066583
0.024489795918367363,0.2857142857142857,0.9999999999718641,0.1824460081575527
0.04081632653061229,0.2857142857142857,0.9999999998625734,0.19317974898167867
0.05714285714285716,0.2857142857142857,0.9999999999241439,0.19271291125720738
0.07346938775510203,0.2857142857142857,0.9999999999771353,0.17870009146694663
0.08979591836734696,0.2857142857142857,0.9999999999983795,0.18495171365810867
0.10612244897959189,0.2857142857142857,1.0000000000022342,0.19133794208671515
0.12244897959183676,0.2857142857142857,1.0000000000013747,0.17822642815661893
0.13877551020408163,0.2857142857142857,1.0000000000004183,0.1710560226642894
0.1551020408163265,0.2857142857142857,1.0000000000000309,0.18488714311965063
0.17142857142857149,0.2857142857142857,0.9999999999999534,0.203436516932885
0.18775510204081636,0.2857142857142857,0.999999999999966,0.20204419448141492
0.20408163265306123,0.2857142857142857,0.9999999999999858,0.19359625108645442
0.2204081632653062,0.2857142857142857,0.999999999999996,0.19821315515104168
0.23673469387755108,0.2857142857142857,0.9999999999999993,0.20197820387066254
0.25306122448979596,0.2857142857142857,1.0,0.20235971194361635
0.2693877551020408,0.2857142857142857,1.0,0.20389714602302653
0.2857142857142857,0.2857142857142857,1.0,0.1937852935856379
0.3020408163265307,0.2857142857142857,1.0,0.17610880859970843
0.31836734693877555,0.2857142857142857,1.0,0.1654115738698324
0.3346938775510204,0.2857142857142857,1.0,0.18365628441179566
0.3510204081632654,0.2857142857142857,1.0,0.20763575612959348
0.3673469387755103,0.2857142857142857,1.0,0.2200041079800911
0.38367346938775515,0.2857142857142857,1.0,0.2240861710680847
0.4,0.2857142857142857,1.0,0.2250537287053752
-0.4,0.3020408163265307,0.9806370533014861,0.2249493827970843
-0.38367346938775515,0.3020408163265307,0.9656141260044191,0.22357384390021603
-0.3673469387755102,0.3020408163265307,0.9519790422958251,0.21785870979135252
-0.3510204081632653,0.3020408163265307,0.9551282750034631,0.20088875639190407
-0.3346938775510204,0.3020408163265307,0.9829312700358652,0.17519292616124946
-0.31836734693877555,0.3020408163265307,1.014423856068174,0.17073801973159033
-0.3020408163265306,0.3020408163265307,1.0250787575844436,0.17984255827431903
-0.2857142857142857,0.3020408163265307,1.0171537601859473,0.1870750932203524
-0.2693877551020408,0.3020408163265307,1.0072830187830388,0.19489947217558148
-0.25306122448979596,0.3020408163265307,1.0017939869339914,0.18193223232909406
-0.23673469387755103,0.3020408163265307,0.9995747344492186,0.15334423181950765
-0.22040816326530613,0.3020408163265307,0.9992615405745741,0.16793572711561744
-0.20408163265306123,0.3020408163265307,0.9995792626242967,0.19553912736911203
-0.18775510204081633,0.3020408163265307,0.999861824079153,0.20542685678791683
-0.17142857142857143,0.3020408163265307,0.9999822852072017,0.20092976243443897
-0.15510204081632653,0.3020408163265307,1.0000084459890506,0.18979939820757358
-0.13877551020408163,0.3020408163265307,1.000006732108936,0.19358644923397425
-0.12244897959183676,0.3020408163265307,1.0000024124282478,0.19520455709740756
-0.10612244897959183,0.3020408163265307,1.000000296525538,0.18945001564363115
-0.0897959183673469,0.3020408163265307,0.9999998046203326,0.17552364571634752
-0.07346938775510203,0.3020408163265307,0.9999998507586805,0.1775981651690528
-0.05714285714285716,0.3020408163265307,0.9999999475157442,0.17546414312569894
-0.040816326530612235,0.3020408163265307,0.9999999946318846,0.16994853018676656
-0.024489795918367308,0.3020408163265307,1.0000000048986264,0.17049786905274192
-0.008163265306122436,0.3020408163265307,1.0000000031014797,0.1717447080722707
0.008163265306122436,0.3020408163265307,1.0000000008252725,0.17959899166327487
0.024489795918367363,0.3020408163265307,0.9999999999876386,0.18577414401659914
0.04081632653061229,0.3020408163265307,0.9999999998717717,0.19552630860313736
0.05714285714285716,0.3020408163265307,0.999999999926943,0.1954153390909409
0.07346938775510203,0.3020408163265307,0.9999999999771649,0.18286412283093775
0.08979591836734696,0.3020408163265307,0.9999999999979066,0.18814030913722612
0.10612244897959189,0.3020408163265307,1.0000000000019458,0.19295634834697864
0.12244897959183676,0.3020408163265307,1.000000000001265,0.1796548544795366
0.13877551020408163,0.3020408163265307,1.0000000000003886,0.17202629171070877
0.1551020408163265,0.3020408163265307,1.0000000000000262,0.18542896840733972
0.17142857142857149,0.3020408163265307,0.9999999999999538,0.20393203585388966
0.18775510204081636,0.3020408163265307,0.9999999999999666,0.20301508266525714
0.20408163265306123,0.3020408163265307,0.9999999999999859,0.19540377337620016
0.2204081632653062,0.3020408163265307,0.9999999999999959,0.2003924189294138
0.23673469387755108,0.3020408163265307,0.9999999999999992,0.20420444327590373
0.25306122448979596,0.3020408163265307,1.0,0.20451347954433013
0.2693877551020408,0.3020408163265307,1.0,0.2051718131541683
0.2857142857142857,0.3020408163265307,1.0,0.1945948843822449
0.3020408163265307,0.3020408163265307,1.0,0.1784532645977955
0.31836734693877555,0.3020408163265307,1.0,0.17041708108308143
0.3346938775510204,0.3020408163265307,1.0,0.18747831360867753
0.3510204081632654,0.3020408163265307,1.0,0.20928302741694277
0.3673469387755103,0.3020408163265307,1.0,0.22047202966167512
0.38367346938775515,0.3020408163265307,1.0,0.22418147035909788
0.4,0.3020408163265307,1.0,0.22506922677487853
-0.4,0.31836734693877555,0.9824804613410032,0.22496810418718274
-0.38367346938775515,0.31836734693877555,0.969375563122208,0.22366354254229986
-0.3673469387755102,0.31836734693877555,0.9581130091724899,0.21818408619963942
-0.3510204081632653,0.31836734693877555,0.9620501907525005,0.20169088480625996
-0.3346938775510204,0.31836734693877555,0.9869607981632901,0.17639077317376625
-0.31836734693877555,0.31836734693877555,1.0139502238872438,0.1719246832535673
-0.3020408163265306,0.31836734693877555,1.022399172224029,0.18156269504734238
-0.2857142857142857,0.31836734693877555,1.0149324843954701,0.1900473825239641
-0.2693877551020408,0.31836734693877555,1.0060820583658547,0.19718781843572575
-0.25306122448979596,0.31836734693877555,1.0013091197430566,0.18409677487461268
-0.23673469387755103,0.31836734693877555,0.9994692984336331,0.15684180178617144
-0.22040816326530613,0.31836734693877555,0.9992707666261724,0.17062642136681327
-0.20408163265306123,0.31836734693877555,0.9995921599641966,0.19766361585458048
-0.18775510204081633,0.31836734693877555,0.9998627840518598,0.20725869977578823
-0.17142857142857143,0.31836734693877555,0.9999793418741906,0.20238457012775699
-0.15510204081632653,0.31836734693877555,1.0000062673174508,0.19153347375507598
-0.13877551020408163,0.31836734693877555,1.000005759569393,0.19524630477947574
-0.12244897959183676,0.31836734693877555,1.0000021052657557,0.19726697270741864
-0.10612244897959183,0.31836734693877555,1.0000002377663677,0.19192938384888644
-0.0897959183673469,0.31836734693877555,0.9999998041472262,0.17904758247151675
-0.07346938775510203,0.31836734693877555,0.9999998544348145,0.180175571134011
-0.05714285714285716,0.31836734693877555,0.999999948597067,0.17663781709584922
-0.040816326530612235,0.31836734693877555,0.9999999944783962,0.17100191089783898
-0.024489795918367308,0.31836734693877555,1.000000004622653,0.17198048065983626
-0.008163265306122436,0.31836734693877555,1.0000000029987215,0.17469427472763147
0.008163265306122436,0.31836734693877555,1.00000000082243,0.18317867088285858
0.024489795918367363,0.31836734693877555,1.0000000000035734,0.18914570155081564
0.04081632653061229,0.31836734693877555,0.9999999998813918,0.1979213830983758
0.05714285714285716,0.31836734693877555,0.9999999999300421,0.19807302413614436
0.07346938775510203,0.31836734693877555,0.9999999999773354,0.18701831679431016
0.08979591836734696,0.31836734693877555,0.9999999999974741,0.19138811031620354
0.10612244897959189,0.31836734693877555,1.0000000000016631,0.19480690231833842
0.12244897959183676,0.31836734693877555,1.000000000001156,0.1815649040110512
0.13877551020408163,0.31836734693877555,1.0000000000003593,0.17354973616101843
0.1551020408163265,0.31836734693877555,1.0000000000000215,0.18633065347962502
0.17142857142857149,0.31836734693877555,0.9999999999999544,0.2045502766543428
0.18775510204081636,0.31836734693877555,0.9999999999999671,0.20407685363845907
0.20408163265306123,0.31836734693877555,0.999999999999986,0.197278768942984
0.2204081632653062,0.31836734693877555,0.9999999999999959,0.20246806997048328
0.23673469387755108,0.31836734693877555,0.9999999999999992,0.2063256396004349
0.25306122448979596,0.31836734693877555,0.9999999999999999,0.20659402668399504
0.2693877551020408,0.31836734693877555,1.0,0.2064669798428977
0.2857142857142857,0.31836734693877555,1.0,0.19567171200653044
0.3020408163265307,0.31836734693877555,1.0,0.1811475169023991
0.31836734693877555,0.31836734693877555,1.0,0.1754892586338542
0.3346938775510204,0.31836734693877555,1.0,0.19123596496240702
0.3510204081632654,0.31836734693877555,1.0,0.21087109771834864
0.3673469387755103,0.31836734693877555,1.0,0.22092565315373083
0.38367346938775515,0.31836734693877555,1.0,0.22427507711688402
0.4,0.31836734693877555,1.0,0.22508461740745206
-0.4,0.3346938775510204,0.9841876918435645,0.2249859539970091
-0.38367346938775515,0.3346938775510204,0.9727968545637505,0.22375040446512015
-0.3673469387755102,0.3346938775510204,0.9635639498523805,0.21851347547907646
-0.3510204081632653,0.3346938775510204,0.9680159252403677,0.20259989686208557
-0.3346938775510204,0.3346938775510204,0.9902323478740356,0.178026776479615
-0.31836734693877555,0.3346938775510204,1.0132723483627177,0.17357821171436605
-0.3020408163265306,0.3346938775510204,1.0198835321595927,0.18348375224513588
-0.2857142857142857,0.3346938775510204,1.012927430991435,0.19292794568211294
-0.2693877551020408,0.3346938775510204,1.0050298369603625,0.19945252257268858
-0.25306122448979596,0.3346938775510204,1.0008923196755013,0.18654408289199917
-0.23673469387755103,0.3346938775510204,0.9993822425638328,0.16100302658855242
-0.22040816326530613,0.3346938775510204,0.9992820587952663,0.17373099780755988
-0.20408163265306123,0.3346938775510204,0.9996051384732748,0.19974495579664686
-0.18775510204081633,0.3346938775510204,0.9998641816354871,0.2089670821959921
-0.17142857142857143,0.3346938775510204,0.9999767714711052,0.20395207931184206
-0.15510204081632653,0.3346938775510204,1.000004267273776,0.19363481472400343
-0.13877551020408163,0.3346938775510204,1.000004851830931,0.19714971964876696
-0.12244897959183676,0.3346938775510204,1.0000018165002627,0.19941928243272397
-0.10612244897959183,0.3346938775510204,1.0000001828789915,0.1945093150441793
-0.0897959183673469,0.3346938775510204,0.9999998042347608,0.18275482732802023
-0.07346938775510203,0.3346938775510204,0.9999998582216298,0.18300096559281326
-0.05714285714285716,0.3346938775510204,0.9999999496701547,0.17833230766933036
-0.040816326530612235,0.3346938775510204,0.9999999942779837,0.17266535549796708
-0.024489795918367308,0.3346938775510204,1.0000000043192554,0.17396858119549197
-0.008163265306122436,0.3346938775510204,1.0000000028866338,0.17788940793128577
0.008163265306122436,0.3346938775510204,1.0000000008175,0.18672338411160042
0.024489795918367363,0.3346938775510204,1.0000000000193674,0.19249305328674382
0.04081632653061229,0.3346938775510204,0.9999999998912934,0.20032536001188625
0.05714285714285716,0.3346938775510204,0.9999999999333934,0.20066107708598982
0.07346938775510203,0.3346938775510204,0.9999999999776404,0.19107131395957935
0.08979591836734696,0.3346938775510204,0.9999999999970864,0.1946182827832276
0.10612244897959189,0.3346938775510204,1.00000000000139,0.19683347372205037
0.12244897959183676,0.3346938775510204,1.0000000000010485,0.1838824492520674
0.13877551020408163,0.3346938775510204,1.0000000000003304,0.17561235306166134
0.1551020408163265,0.3346938775510204,1.0000000000000175,0.18760632778331443
0.17142857142857149,0.3346938775510204,0.9999999999999551,0.20529618476642195
0.18775510204081636,0.3346938775510204,0.9999999999999679,0.2052290931454469
0.20408163265306123,0.3346938775510204,0.9999999999999862,0.19922123258368082
0.2204081632653062,0.3346938775510204,0.9999999999999959,0.20445179604696925
0.23673469387755108,0.3346938775510204,0.9999999999999991,0.20832616180260807
0.25306122448979596,0.3346938775510204,0.9999999999999999,0.20857395321421537
0.2693877551020408,0.3346938775510204,1.0,0.2077765479826686
0.2857142857142857,0.3346938775510204,1.0,0.19700225180524408
0.3020408163265307,0.3346938775510204,1.0,0.1841088323490829
0.31836734693877555,0.3346938775510204,1.0,0.18048791584557877
0.3346938775510204,0.3346938775510204,1.0,0.19486210561221476
0.3510204081632654,0.3346938775510204,1.0,0.21238309912955794
0.3673469387755103,0.3346938775510204,1.0,0.2213598777596949
0.38367346938775515,0.3346938775510204,1.0,0.22436588061645418
0.4,0.3346938775510204,1.0,0.2250997259982696
-0.4,0.3510204081632654,0.9857630200989348,0.22500305045831676
-0.38367346938775515,0.3510204081632654,0.975897036798334,0.22383527821445337
-0.3673469387755102,0.3510204081632654,0.9683897182370221,0.21885124777066378
-0.3510204081632653,0.3510204081632654,0.9731368354804771,0.20362795483567983
-0.3346938775510204,0.3510204081632654,0.9928641980490384,0.18010539701246941
-0.31836734693877555,0.3510204081632654,1.0124576725861618,0.17570286778465818
-0.3020408163265306,0.3510204081632654,1.017548730924575,0.1856079893279229
-0.2857142857142857,0.3510204081632654,1.0111284207856615,0.1956962187106901
-0.2693877551020408,0.3510204081632654,1.0041131035889166,0.2016664393670478
-0.25306122448979596,0.3510204081632654,1.0005378745591111,0.18920387937282926
-0.23673469387755103,0.3510204081632654,0.9993124632054092,0.16565250278913385
-0.22040816326530613,0.3510204081632654,0.9992954348430781,0.1771744464215128
-0.20408163265306123,0.3510204081632654,0.9996182330580804,0.2017793938229494
-0.18775510204081633,0.3510204081632654,0.9998659999838939,0.21055650493998365
-0.17142857142857143,0.3510204081632654,0.9999745682999236,0.20559716823587004
-0.15510204081632653,0.3510204081632654,1.0000024468608302,0.1960003007652276
-0.13877551020408163,0.3510204081632654,1.0000040105229517,0.19922917080764313
-0.12244897959183676,0.3510204081632654,1.0000015468637145,0.2016128680328467
-0.10612244897959183,0.3510204081632654,1.000000132058787,0.19713562384784997
-0.0897959183673469,0.3510204081632654,0.9999998049339338,0.1865392226665117
-0.07346938775510203,0.3510204081632654,0.9999998621296984,0.18600492852850456
-0.05714285714285716,0.3510204081632654,0.9999999507411674,0.1805044455239503
-0.040816326530612235,0.3510204081632654,0.9999999940372268,0.17489039475006182
-0.024489795918367308,0.3510204081632654,1.0000000039919694,0.1764170299059972
-0.008163265306122436,0.3510204081632654,1.0000000027656295,0.18126034435565522
0.008163265306122436,0.3510204081632654,1.0000000008101224,0.1901925885461596
0.024489795918367363,0.3510204081632654,1.0000000000347364,0.1957570295917766
0.04081632653061229,0.3510204081632654,0.9999999999013406,0.20269850035042064
0.05714285714285716,0.3510204081632654,0.9999999999369484,0.20315451669096246
0.07346938775510203,0.3510204081632654,0.9999999999780721,0.1949488076540792
0.08979591836734696,0.3510204081632654,0.9999999999967472,0.19776589715446397
0.10612244897959189,0.3510204081632654,1.0000000000011284,0.19897694738753463
0.12244897959183676,0.3510204081632654,1.0000000000009435,0.18651764317472652
0.13877551020408163,0.3510204081632654,1.0000000000003026,0.17816126571289903
0.1551020408163265,0.3510204081632654,1.0000000000000138,0.18924210598936686
0.17142857142857149,0.3510204081632654,0.9999999999999561,0.20616681630836067
0.18775510204081636,0.3510204081632654,0.9999999999999687,0.20646252130966258
0.20408163265306123,0.3510204081632654,0.9999999999999865,0.2012169908456393
0.2204081632653062,0.3510204081632654,0.9999999999999958,0.20634952222425468
0.23673469387755108,0.3510204081632654,0.9999999999999991,0.21019491781221453
0.25306122448979596,0.3510204081632654,0.9999999999999999,0.21043308242790965
0.2693877551020408,0.3510204081632654,1.0,0.2090914945163291
0.2857142857142857,0.3510204081632654,1.0,0.19855728600441344
0.3020408163265307,0.3510204081632654,1.0,0.1872513640240111
0.31836734693877555,0.3510204081632654,1.0,0.1853053826655011
0.3346938775510204,0.3510204081632654,1.0,0.19830419076123804
0.3510204081632654,0.3510204081632654,1.0,0.21380655459162196
0.3673469387755103,0.3510204081632654,1.0,0.2217708455922321
0.38367346938775515,0.3510204081632654,1.0,0.22445296944841078
0.4,0.3510204081632654,1.0,0.2251144003062394
-0.4,0.3673469387755103,0.9872115220391383,0.22501949501204582
-0.38367346938775515,0.3673469387755103,0.97869613679246,0.22391879963895314
-0.3673469387755102,0.3673469387755103,0.9726467170024213,0.21919980108996953
-0.3510204081632653,0.3673469387755103,0.9775152883632341,0.20477416062255108
-0.3346938775510204,0.3673469387755103,0.9949601160906437,0.18258676120034104
-0.31836734693877555,0.3673469387755103,1.0115605023636782,0.17826170043763478
-0.3020408163265306,0.3673469387755103,1.0154038998025805,0.18792139457121088
-0.2857142857142857,0.3673469387755103,1.0095238592818374,0.19833919618587179
-0.2693877551020408,0.3673469387755103,1.0033189837133776,0.20380697982040863
-0.25306122448979596,0.3673469387755103,1.0002399633165642,0.19200207125125926
-0.23673469387755103,0.3673469387755103,0.9992586696788949,0.17060731016972444
-0.22040816326530613,0.3673469387755103,0.9993108472273381,0.1808622799419486
-0.20408163265306123,0.3673469387755103,0.9996314612678244,0.20376132026169402
-0.18775510204081633,0.3673469387755103,0.999868216498939,0.21203218830406503
-0.17142857142857143,0.3673469387755103,0.9999727218532971,0.20728219916930804
-0.15510204081632653,0.3673469387755103,1.0000008043873652,0.19852513280377063
-0.13877551020408163,0.3673469387755103,1.0000032360591948,0.20141512156330224
-0.12244897959183676,0.3673469387755103,1.0000012966942549,0.20380154203513598
-0.10612244897959183,0.3673469387755103,1.0000000853886302,0.1997553276775378
-0.0897959183673469,0.3673469387755103,0.9999998062661235,0.19030499602631692
-0.07346938775510203,0.3673469387755103,0.9999998661629378,0.18911602962538865
-0.05714285714285716,0.3673469387755103,0.9999999518178804,0.1830816162379754
-0.040816326530612235,0.3673469387755103,0.9999999937648891,0.1775985116540473
-0.024489795918367308,0.3673469387755103,1.0000000036449583,0.17925608453114364
-0.008163265306122436,0.3673469387755103,1.0000000026363094,0.1847344330061844
0.008163265306122436,0.3673469387755103,1.000000000799988,0.19355049264458757
0.024489795918367363,0.3673469387755103,1.0000000000494185,0.1988887642996223
0.04081632653061229,0.3673469387755103,0.9999999999114038,0.20500400291932452
0.05714285714285716,0.3673469387755103,0.9999999999406589,0.2055303245975115
0.07346938775510203,0.3673469387755103,0.9999999999786205,0.19859507108310023
0.08979591836734696,0.3673469387755103,0.9999999999964584,0.20077907685453655
0.10612244897959189,0.3673469387755103,1.0000000000008813,0.20117960673159876
0.12244897959183676,0.3673469387755103,1.0000000000008415,0.18937451147664436
0.13877551020408163,0.3673469387755103,1.0000000000002756,0.18111219196212125
0.1551020408163265,0.3673469387755103,1.0000000000000107,0.19119807024576774
0.17142857142857149,0.3673469387755103,0.9999999999999573,0.20715172162588008
0.18775510204081636,0.3673469387755103,0.9999999999999696,0.2077606700434246
0.20408163265306123,0.3673469387755103,0.9999999999999867,0.20324139411825412
0.2204081632653062,0.3673469387755103,0.9999999999999958,0.20816216995270387
0.23673469387755108,0.3673469387755103,0.9999999999999991,0.2119251755448766
0.25306122448979596,0.3673469387755103,0.9999999999999999,0.21215818547779472
0.2693877551020408,0.3673469387755103,1.0,0.210400694616693
0.2857142857142857,0.3673469387755103,1.0,0.20029500984191628
0.3020408163265307,0.3673469387755103,1.0,0.19049068583137782
0.31836734693877555,0.3673469387755103,1.0,0.18986429594020973
0.3346938775510204,0.3673469387755103,1.0,0.20152409267108604
0.3510204081632654,0.3673469387755103,1.0,0.2151328888576287
0.3673469387755103,0.3673469387755103,1.0,0.22215583545369819
0.38367346938775515,0.3673469387755103,1.0,0.22453563071400331
0.4,0.3673469387755103,1.0,0.22512851221233834
-0.4,0.38367346938775515,0.9885388996500004,0.2250353693449007
-0.38367346938775515,0.38367346938775515,0.9812146990276028,0.2240013802042807
-0.3673469387755102,0.38367346938775515,0.9763891466816087,0.21955961714965364
-0.3510204081632653,0.38367346938775515,0.9812445665445446,0.2060261349938115
-0.3346938775510204,0.38367346938775515,0.9966104676855906,0.18539729351859643
-0.31836734693877555,0.38367346938775515,1.010623707234387,0.1811849550669556
-0.3020408163265306,0.38367346938775515,1.0134517340754936,0.19039477229465965
-0.2857142857142857,0.38367346938775515,1.00810117493157,0.20084904508469484
-0.2693877551020408,0.38367346938775515,1.002635173479184,0.20585608270288072
-0.25306122448979596,0.38367346938775515,0.9999928129135224,0.19486598077317718
-0.23673469387755103,0.38367346938775515,0.9992194547941623,0.175694071767493
-0.22040816326530613,0.38367346938775515,0.9993281960892133,0.1846908502669363
-0.20408163265306123,0.38367346938775515,0.9996448257994729,0.2056831074425734
-0.18775510204081633,0.38367346938775515,0.9998708039603148,0.2133994215678166
-0.17142857142857143,0.38367346938775515,0.9999712176296951,0.2089701519612708
-0.15510204081632653,0.38367346938775515,0.9999993359461739,0.20111256558779794
-0.13877551020408163,0.38367346938775515,1.0000025278393492,0.2036414655174979
-0.12244897959183676,0.38367346938775515,1.0000010659986924,0.20594422361222078
-0.10612244897959183,0.38367346938775515,1.000000042859996,0.20232017779302144
-0.0897959183673469,0.38367346938775515,0.9999998082268902,0.193971287075035
-0.07346938775510203,0.38367346938775515,0.9999998703189161,0.19226508284888186
-0.05714285714285716,0.38367346938775515,0.9999999529089286,0.18597073766606687
-0.040816326530612235,0.38367346938775515,0.9999999934713274,0.18068931442853758
-0.024489795918367308,0.38367346938775515,1.0000000032828655,0.182398045253283
-0.008163265306122436,0.38367346938775515,1.000000002499473,0.18824066368418715
0.008163265306122436,0.38367346938775515,1.0000000007868597,0.19676622285889497
0.024489795918367363,0.38367346938775515,1.00000000006318,0.20185043839877403
0.04081632653061229,0.38367346938775515,0.999999999921362,0.20721019892310455
0.05714285714285716,0.38367346938775515,0.9999999999444775,0.20776899802618576
0.07346938775510203,0.38367346938775515,0.9999999999792745,0.20197235390891374
0.08979591836734696,0.38367346938775515,0.9999999999962214,0.20361898673081474
0.10612244897959189,0.38367346938775515,1.0000000000006501,0.20338851446604525
0.12244897959183676,0.38367346938775515,1.0000000000007436,0.19235898948278218
0.13877551020408163,0.38367346938775515,1.0000000000002498,0.18436073831748723
0.1551020408163265,0.38367346938775515,1.0000000000000078,0.19341403036276553
0.17142857142857149,0.38367346938775515,0.9999999999999586,0.20823403023975093
0.18775510204081636,0.38367346938775515,0.9999999999999706,0.20910212618029506
0.20408163265306123,0.38367346938775515,0.999999999999987,0.20526375155323426
0.2204081632653062,0.38367346938775515,0.9999999999999959,0.20988692500130002
0.23673469387755108,0.38367346938775515,0.999999999999999,0.21351411913679977
0.25306122448979596,0.38367346938775515,0.9999999999999999,0.21374221257184856
0.2693877551020408,0.38367346938775515,1.0,0.21169180107449861
0.2857142857142857,0.38367346938775515,1.0,0.2021654367454067
0.3020408163265307,0.38367346938775515,1.0,0.193747899283879
0.31836734693877555,0.38367346938775515,1.0,0.19411353432341935
0.3346938775510204,0.38367346938775515,1.0,0.2044970484851612
0.3510204081632654,0.38367346938775515,1.0,0.21635694839025835
0.3673469387755103,0.38367346938775515,1.0,0.2225131325262516
0.38367346938775515,0.38367346938775515,1.0,0.2246133411488166
0.4,0.38367346938775515,1.0,0.22514195832560044
-0.4,0.4,0.9897513195310287,0.22505073398017306
-0.38367346938775515,0.4,0.983473381749465,0.22408321159229788
-0.3673469387755102,0.4,0.9796684577974268,0.21992946233224434
-0.3510204081632653,0.4,0.9844090021234913,0.2073626239599438
-0.3346938775510204,0.4,0.997893328048679,0.18844345626649922
-0.31836734693877555,0.4,1.0096803514021082,0.18438155631333097
-0.3020408163265306,0.4,1.0116897525121635,0.19298681205124252
-0.2857142857142857,0.4,1.0068471809460036,0.2032211391383792
-0.2693877551020408,0.4,1.0020500628686821,0.20779994005259345
-0.25306122448979596,0.4,0.999790821660855,0.19772857719692544
-0.23673469387755103,0.4,0.999193352682836,0.18076065065119137
-0.22040816326530613,0.4,0.9993473390160571,0.188557655156021
-0.20408163265306123,0.4,0.9996583168033129,0.20753550058614023
-0.18775510204081633,0.4,0.999873731601005,0.2146632153950833
-0.17142857142857143,0.4,0.9999700379436421,0.210627156835204
-0.15510204081632653,0.4,0.9999980358488847,0.20367991704175925
-0.13877551020408163,0.4,1.0000018844456953,0.2058494963716988
-0.12244897959183676,0.4,1.0000008545125676,0.2080065348368196
-0.10612244897959183,0.4,1.000000004392845,0.2047890134507383
-0.0897959183673469,0.4,0.9999998107904926,0.1974741605883332
-0.07346938775510203,0.4,0.9999998745894371,0.19538861167980098
-0.05714285714285716,0.4,0.9999999540228796,0.18906915389640286
-0.040816326530612235,0.4,0.9999999931677571,0.18405073984585685
-0.024489795918367308,0.4,1.0000000029106504,0.18574564196460522
-0.008163265306122436,0.4,1.0000000023561115,0.19171335663844505
0.008163265306122436,0.4,1.000000000770583,0.19981418601396467
0.024489795918367363,0.4,1.0000000000758176,0.2046150882960925
0.04081632653061229,0.4,0.9999999999311042,0.20929182511541067
0.05714285714285716,0.4,0.9999999999483588,0.2098555228772315
0.07346938775510203,0.4,0.9999999999800216,0.20505895164643242
0.08979591836734696,0.4,0.999999999996036,0.20625897676300842
0.10612244897959189,0.4,1.0000000000004365,0.205557758919326
0.12244897959183676,0.4,1.0000000000006501,0.19538484179701335
0.13877551020408163,0.4,1.000000000000225,0.18779472082218787
0.1551020408163265,0.4,1.0000000000000053,0.19581743811514057
0.17142857142857149,0.4,0.99999999999996,0.20939206004263125
0.18775510204081636,0.4,0.9999999999999716,0.21046293700764393
0.20408163265306123,0.4,0.9999999999999873,0.2072516059171402
0.2204081632653062,0.4,0.9999999999999959,0.21151871317553356
0.23673469387755108,0.4,0.999999999999999,0.21496226409632938
0.25306122448979596,0.4,0.9999999999999999,0.2151832748596092
0.2693877551020408,0.4,1.0,0.21295211983188786
0.2857142857142857,0.4,1.0,0.20411523855123148
0.3020408163265307,0.4,1.0,0.19695295979633778
0.31836734693877555,0.4,1.0,0.19802352952084407
0.3346938775510204,0.4,1.0,0.20721002450038783
0.3510204081632654,0.4,1.0,0.21747653379748125
0.3673469387755103,0.4,1.0,0.22284188765789995
0.38367346938775515,0.4,1.0,0.2246857523034467
0.4,0.4,1.0,0.2251546595976896


==> figures/data/quadrotor_gp_samples.csv <==
h,v,label
0.19287741383603485,-0.21684856182395407,1
0.12688325271950548,-0.2169763452054211,1
0.029051678781313803,0.24366425510724984,1
-0.0981200073692332,-0.21893642374907463,1
-0.3325832082254151,0.3167958216111701,1
-0.11437505572033833,0.006655837591582907,1
-0.08034597553897217,0.14829710220978787,1
0.12099514423690665,0.25195469096393525,1
0.2637615443841921,-0.18097814879781646,1
-0.23870277319087216,0.2858197121321812,1
0.13506681577475452,0.3006502312440471,1
0.0151704384132605,0.14144514868670552,1
0.24481455731783913,-0.15141992803004445,1
-0.2029021187060537,-0.09172580694715698,1
0.08199329013352026,0.16251732385855366,1
0.14375370258176537,0.12258701685025952,1
-0.305131628557352,0.3396626947815069,1
-0.21958895574776194,-0.031193685585360596,1
0.043308588593306205,-0.11558235621873912,1
0.2227117056028145,-0.04173766934020091,1
0.2952533594780486,-0.22141866491113188,1
0.01729185448571573,-0.31978907662636863,1
0.33826100740407883,-0.3261124626831107,1
-0.3399989605462623,-0.3271001419316921,0
0.3134402329269508,0.20289327039880686,1
-0.1766279361982211,-0.18425231429263828,1
-0.30848236551271535,0.05019988681348054,1
0.2014737044815657,0.030558127964073988,1
0.0008279362100060039,0.11940108403823257,1
-0.3278298044928869,-0.2672779244165834,0
0.21833215405512602,0.07080418102225157,1
-0.2733468409643503,-0.19608278223787962,1
-0.2474263023875126,-0.14334287074605323,1
-0.18556956602032496,-0.2510178641050496,1
-0.25689736649317224,-0.24289081300616333,1
-0.33199368419016423,-0.27356399126377934,0
0.20268760687448173,0.28531088245775127,1
-0.23576515731453923,0.2780068147064927,1
-0.04146326207443708,0.23024131833544256,1
-0.2661974910412224,-0.26846231236495166,1
-0.33587447682032584,-0.32021064207524175,0
-0.2307254659866778,-0.3317974276614728,1
0.16132933207504713,-0.188082203996056,1
-0.310469022465859,-0.21242339824950976,0
-0.32695043117738315,-0.2929362509789768,0
-0.33813534805869966,-0.2776165164708239,0
0.26705255276665496,-0.007585784926562479,1
0.007065390287373577,-0.3391216247221869,1
-0.33795296232346717,-0.26083166676473435,0
-0.3187657786246288,-0.2149555093860105,0
-0.33605864251206347,-0.0983436086284601,0
0.07544413736090304,-0.22676402349606312,1
0.31911429125477486,0.17220474273526448,1
0.23533286345981075,-0.12104361663250668,1
0.06339762962881249,0.007583935538947358,1
0.0058436683373060344,-0.17169197120813873,1
-0.33811066152155334,-0.30623356800792667,0
0.12684722729736764,-0.29232243436454086,1
0.002637758290491652,-0.14982571567569822,1
-0.3115119518852718,-0.3236268600786361,0
0.2489933904824296,0.17954719628127172,1
-0.23532702772016095,-0.1383010622009113,1
-0.32614317609742466,-0.3337584597053459,0
-0.3111374652889494,-0.22209383203836924,0
-0.26133637411841387,-0.28929284131362215,1
-0.3206030159623255,-0.3096202916913605,0
-0.2882857366206761,-0.3080480222836993,1
-0.2752178457260467,-0.30891356265315245,1
-0.3012545508918519,-0.33591971174120766,0
-0.2715122132055251,-0.24702608066358708,1
-0.334030487393853,0.07095352915825716,1
-0.22018252556413725,0.15220510870390508,1
-0.2643141353649542,-0.2829011152390656,1
-0.08843371278340134,-0.06887223506593075,1
-0.3269484762963971,-0.3085765470103385,0
-0.31683535979827193,-0.04873101556588718,1
-0.33478492376397456,-0.21201482063273977,0
-0.32205056999386217,0.30376055645005395,1
-0.2886391273815465,-0.20702747298993035,1
-0.3393131913576137,-0.2160887958920829,0
-0.337638048201718,-0.06329954122364774,0
-0.2927706392028543,-0.21287403097169155,1
-0.30805942538165126,-0.22985894902758,0
-0.20767385667102883,-0.22988806638169468,1
-0.23529056455358696,-0.24694449261766435,1
-0.3308593844632043,-0.04227218881698289,1
-0.2750536688184486,-0.2608725069553265,1
-0.2453204827130208,-0.28311791614947046,1
-0.30612740350730033,-0.22825346351396508,0
-0.3276629687339173,-0.3275702053732351,0
0.08665420284424578,-0.11626635202258578,1
0.06527583829213582,0.0941972240858687,1
0.17560180864672503,-0.30536267983899096,1
0.21334792763642746,-0.27990716450884584,1
-0.3254285915363493,-0.28635261081670577,0
-0.33683451035684336,-0.045685061417227536,0
-0.30921279424678333,-0.18566246479069876,1
-0.3378514974967145,-0.2383356478779391,0
-0.3023888870024828,-0.24325030732106048,0
0.14836766288452546,0.31839730726224413,1
0.12161951599566621,-0.24688292492281816,1
0.25801935643937146,-0.2667410953473221,1
0.0710629852516307,-0.22763729262167817,1
0.10798186255734517,-0.17765897083203727,1
-0.31734935346668314,-0.32748402956121414,0
-0.3024165104387781,-0.3088226765093005,0
-0.30133726763189905,-0.3343415433990768,0
0.2074944859070894,-0.3286674790037761,1
-0.24571173627890258,-0.29257076772774815,1
-0.31132207956992936,-0.16223536891008278,1
-0.32574369212090587,-0.07941190674424048,1
-0.2813430993787327,-0.28272812765914485,1
-0.014861472116239161,0.007358073153337848,1
-0.22650160434689398,-0.13321950299157614,1
-0.3335589746109942,-0.33085615258176004,0
0.14132210026033584,-0.17543364696110283,1
-0.30010626977141536,-0.28788641561991435,0
-0.3035117480583335,-0.24519684428177652,0
-0.32875316565062035,-0.1819853065679445,0
-0.27551664535977594,-0.20611063592719397,1
-0.3314332539036497,-0.10438569962362852,0
-0.15087995888714628,-0.2896633060118784,1
-0.2339041339413131,-0.19039687533871294,1
-0.2758207571718833,-0.263589812644454,1
-0.3073990290702903,-0.22449462289581035,0
-0.2818895630304697,0.08722053252690767,1
-0.056097346196226146,-0.06940221373433622,1
0.03802918614447278,0.0031804423641407635,1
-0.3136176870079432,-0.2531388383075629,0
-0.15430622538795816,0.26936783560724215,1
-0.17100173528056625,-0.1078591415334243,1
-0.28282962535026945,-0.19510330354397998,1
-0.2700881723607291,-0.20315609273368704,1
-0.08834992686864244,0.2187182837692605,1
0.14196097220053605,-0.056913302997050184,1
-0.007219179968545886,0.2951462273612352,1
0.07619414151530197,0.2362114432093423,1
-0.2911160787896505,-0.2728944319201504,1
-0.2813743434164222,-0.17712794568127324,1
-0.30090353863883873,-0.3186408190617451,0
-0.30018725719660455,-0.265767936549543,0
-0.27810752691550195,-0.29247562206295785,1
-0.3362889943016606,-0.28971785397690053,0
-0.29884911312842277,-0.2533939986379197,1
-0.22736698788876722,0.31265200823702105,1
-0.32911321046107705,-0.03178432868785429,1
-0.2894418407006523,-0.2575898887322133,1
-0.2885236842278007,-0.270029641557012,1
-0.20727065911151946,-0.14276220388336694,1
-0.193039188305558,0.09893114884152071,1
-0.29989194761904975,-0.23969406387160913,1
-0.33790866562654115,-0.27995651051101145,0
-0.3122135597039296,-0.1756656759508537,0
-0.2642145103650886,-0.13619377170483993,1
-0.2555853010134355,-0.3109249285580002,1
-0.3054777791306739,-0.20690587625899376,1
-0.28792571180374993,-0.3192076218340925,1
-0.10068954815510216,-0.056580498780788115,1
-0.2918907031063173,-0.20183143001601453,1
0.29425380449023825,0.3078325747255822,1
0.33683781290880577,0.10476182015690838,1
-0.028573370989877035,0.3340847367162444,1
-0.31932490885410764,-0.32968866138996855,0
-0.32727159079975265,-0.3124278336954458,0
-0.3375452437355321,-0.1790701823891193,0
-0.1224119500848924,0.22840905295986763,1
-0.32385342466420536,-0.18372862365346265,0
0.32854474476496426,0.08853776827427942,1
-0.31029603387748667,-0.33922268709713843,0
-0.2887103715778019,-0.18334197072061492,1
-0.328554841788511,-0.06887908668034057,0
-0.05168882792617321,0.32202520667103574,1
0.18389009551843224,-0.2212223488215235,1
-0.28513554481048314,0.19375653711003635,1
-0.23340984983795915,-0.2931965658850501,1
-0.321775208528116,-0.06578382303543082,1
-0.29773841971975634,-0.31884804339911343,0
-0.3168679861347968,-0.31178766699803684,0
0.2211291891363324,-0.03290916352335952,1
-0.3092222058243894,-0.31931425952605064,0
-0.31799804608173,-0.14216347060467674,1
-0.32626188572680337,-0.2384435048686223,0
-0.3280351955056537,-0.24229476767032096,0
-0.32697410126594145,-0.2324831942084155,0
-0.14406796479391143,-0.33910296461290973,1
-0.010945534538093434,0.2364894223278214,1
-0.33253277884155635,-0.2434323918581138,0
-0.3363731384474221,-0.32302198335375637,0
-0.31527662127554296,-0.20113417462712518,0
0.32237141453189705,0.2283269019760856,1
-0.32495788719375795,-0.08248816256721785,1
-0.3054715622457323,-0.24806286084113363,0
-0.3273343060067302,-0.16753435893640928,0
0.21310660645897794,-0.04823221680019023,1
-0.33794759378520184,-0.320688399936952,0
-0.3038293408725811,-0.26696175476978673,0
-0.3157479660804165,-0.33211334438404044,0
-0.3324161794557841,-0.22340033377315477,0
0.23070814685511493,-0.20679874114703728,1
-0.33057306112469087,-0.25299013526507685,0
-0.33957823624073813,-0.06307165454948462,0
-0.32604900680913135,-0.31095064472978096,0
-0.31930189704041917,-0.25553427474982104,0
-0.3309909227717713,-0.24097643565287136,0
-0.32269083068040677,-0.1273083517872606,0
-0.32328852353226,-0.07808077638015744,1
-0.3363256392646363,-0.2957657784972491,0
-0.3320735292177419,-0.33957143902353654,0
-0.3287542092553972,-0.2710495230686933,0
-0.08616467010882813,0.2716205421095256,1
-0.30200547644018444,-0.2229039722749242,1
-0.2372054078678731,0.2013262683299465,1
-0.33313590172465907,-0.22502688370410956,0
-0.25809520740392955,-0.3088334057228298,1
-0.26652738587764424,-0.32281435604611963,1
-0.28269760674726546,-0.2842620847632947,1
-0.3139451136634346,-0.3242213060602167,0
0.053637521792719585,-0.04542826910275834,1
-0.26706968867804237,-0.28495588091027285,1
-0.28583160597054613,-0.30916610679462886,1


==> figures/data/surrogate.csv <==
h,v,pdf
-0.4,-0.4,0.0
-0.38389261744966446,-0.4,0.0
-0.3677852348993289,-0.4,0.0
-0.3516778523489933,-0.4,0.0
-0.33557046979865773,-0.4,0.0
-0.3194630872483222,-0.4,0.0
-0.30335570469798656,-0.4,0.0
-0.287248322147651,-0.4,0.0
-0.27114093959731544,-0.4,0.0
-0.2550335570469799,-0.4,0.0
-0.2389261744966443,-0.4,0.0
-0.22281879194630871,-0.4,0.0
-0.20671140939597316,-0.4,0.0
-0.1906040268456376,-0.4,0.0
-0.174496644295302,-0.4,0.0
-0.15838926174496643,-0.4,0.0
-0.14228187919463087,-0.4,0.0
-0.1261744966442953,-0.4,0.0
-0.11006711409395975,-0.4,0.0
-0.09395973154362414,-0.4,0.0
-0.07785234899328858,-0.4,0.0
-0.06174496644295302,-0.4,0.0
-0.045637583892617406,-0.4,0.0
-0.029530201342281848,-0.4,0.0
-0.01342281879194629,-0.4,0.0
0.002684563758389269,-0.4,0.0
0.018791946308724827,-0.4,0.0
0.03489932885906044,-0.4,0.0
0.051006711409396,-0.4,0.0
0.06711409395973156,-0.4,0.0
0.08322147651006717,-0.4,0.0
0.09932885906040273,-0.4,0.0
0.11543624161073829,-0.4,0.0
0.1315436241610739,-0.4,0.0
0.1476510067114094,-0.4,0.0
0.16375838926174502,-0.4,0.0
0.17986577181208052,-0.4,0.0
0.19597315436241614,-0.4,0.0
0.21208053691275175,-0.4,0.0
0.22818791946308725,-0.4,0.0
0.24429530201342287,-0.4,0.0
0.2604026845637585,-0.4,0.0
0.276510067114094,-0.4,0.0
0.2926174496644296,-0.4,0.0
0.3087248322147652,-0.4,0.0
0.3248322147651007,-0.4,0.0
0.3409395973154363,-0.4,0.0
0.35704697986577183,-0.4,0.0
0.37315436241610744,-0.4,0.0
0.38926174496644306,-0.4,0.0
-0.4,-0.38389261744966446,0.0
-0.38389261744966446,-0.38389261744966446,31223231.70198158
-0.3677852348993289,-0.38389261744966446,31223231.70198158
-0.3516778523489933,-0.38389261744966446,31223231.70198158
-0.33557046979865773,-0.38389261744966446,31223231.70198158
-0.3194630872483222,-0.38389261744966446,31223231.70198158
-0.30335570469798656,-0.38389261744966446,31223231.70198158
-0.287248322147651,-0.38389261744966446,31223231.70198158
-0.27114093959731544,-0.38389261744966446,0.0
-0.2550335570469799,-0.38389261744966446,0.0
-0.2389261744966443,-0.38389261744966446,0.0
-0.22281879194630871,-0.38389261744966446,0.0
-0.20671140939597316,-0.38389261744966446,0.0
-0.1906040268456376,-0.38389261744966446,0.0
-0.174496644295302,-0.38389261744966446,0.0
-0.15838926174496643,-0.38389261744966446,0.0
-0.14228187919463087,-0.38389261744966446,0.0
-0.1261744966442953,-0.38389261744966446,0.0
-0.11006711409395975,-0.38389261744966446,0.0
-0.09395973154362414,-0.38389261744966446,0.0
-0.07785234899328858,-0.38389261744966446,0.0
-0.06174496644295302,-0.38389261744966446,0.0
-0.045637583892617406,-0.38389261744966446,0.0
-0.029530201342281848,-0.38389261744966446,0.0
-0.01342281879194629,-0.38389261744966446,0.0
0.002684563758389269,-0.38389261744966446,0.0
0.018791946308724827,-0.38389261744966446,0.0
0.03489932885906044,-0.38389261744966446,0.0
0.051006711409396,-0.38389261744966446,0.0
0.06711409395973156,-0.38389261744966446,0.0
0.08322147651006717,-0.38389261744966446,0.0
0.09932885906040273,-0.38389261744966446,0.0
0.11543624161073829,-0.38389261744966446,0.0
0.1315436241610739,-0.38389261744966446,0.0
0.1476510067114094,-0.38389261744966446,0.0
0.16375838926174502,-0.38389261744966446,0.0
0.17986577181208052,-0.38389261744966446,0.0
0.19597315436241614,-0.38389261744966446,0.0
0.21208053691275175,-0.38389261744966446,0.0
0.22818791946308725,-0.38389261744966446,0.0
0.24429530201342287,-0.38389261744966446,0.0
0.2604026845637585,-0.38389261744966446,0.0
0.276510067114094,-0.38389261744966446,0.0
0.2926174496644296,-0.38389261744966446,0.0
0.3087248322147652,-0.38389261744966446,0.0
0.3248322147651007,-0.38389261744966446,0.0
0.3409395973154363,-0.38389261744966446,0.0
0.35704697986577183,-0.38389261744966446,0.0
0.37315436241610744,-0.38389261744966446,0.0
0.38926174496644306,-0.38389261744966446,0.0
-0.4,-0.3677852348993289,0.0
-0.38389261744966446,-0.3677852348993289,31223231.70198158
-0.3677852348993289,-0.3677852348993289,31223231.70198158
-0.3516778523489933,-0.3677852348993289,31223231.70198158
-0.33557046979865773,-0.3677852348993289,31223231.70198158
-0.3194630872483222,-0.3677852348993289,31223231.70198158
-0.30335570469798656,-0.3677852348993289,31223231.70198158
-0.287248322147651,-0.3677852348993289,31223231.70198158
-0.27114093959731544,-0.3677852348993289,0.0
-0.2550335570469799,-0.3677852348993289,0.0
-0.2389261744966443,-0.3677852348993289,0.0
-0.22281879194630871,-0.3677852348993289,0.0
-0.20671140939597316,-0.3677852348993289,0.0
-0.1906040268456376,-0.3677852348993289,0.0
-0.174496644295302,-0.3677852348993289,0.0
-0.15838926174496643,-0.3677852348993289,0.0
-0.14228187919463087,-0.3677852348993289,0.0
-0.1261744966442953,-0.3677852348993289,0.0
-0.11006711409395975,-0.3677852348993289,0.0
-0.09395973154362414,-0.3677852348993289,0.0
-0.07785234899328858,-0.3677852348993289,0.0
-0.06174496644295302,-0.3677852348993289,0.0
-0.045637583892617406,-0.3677852348993289,0.0
-0.029530201342281848,-0.3677852348993289,0.0
-0.01342281879194629,-0.3677852348993289,0.0
0.002684563758389269,-0.3677852348993289,0.0
0.018791946308724827,-0.3677852348993289,0.0
0.03489932885906044,-0.3677852348993289,0.0
0.051006711409396,-0.3677852348993289,0.0
0.06711409395973156,-0.3677852348993289,0.0
0.08322147651006717,-0.3677852348993289,0.0
0.09932885906040273,-0.3677852348993289,0.0
0.11543624161073829,-0.3677852348993289,0.0
0.1315436241610739,-0.3677852348993289,0.0
0.1476510067114094,-0.3677852348993289,0.0
0.16375838926174502,-0.3677852348993289,0.0
0.17986577181208052,-0.3677852348993289,0.0
0.19597315436241614,-0.3677852348993289,0.0
0.21208053691275175,-0.3677852348993289,0.0
0.22818791946308725,-0.3677852348993289,0.0
0.24429530201342287,-0.3677852348993289,0.0
0.2604026845637585,-0.3677852348993289,0.0
0.276510067114094,-0.3677852348993289,0.0
0.2926174496644296,-0.3677852348993289,0.0
0.3087248322147652,-0.3677852348993289,0.0
0.3248322147651007,-0.3677852348993289,0.0
0.3409395973154363,-0.3677852348993289,0.0
0.35704697986577183,-0.3677852348993289,0.0
0.37315436241610744,-0.3677852348993289,0.0
0.38926174496644306,-0.3677852348993289,0.0
-0.4,-0.3516778523489933,0.0
-0.38389261744966446,-0.3516778523489933,31223231.70198158
-0.3677852348993289,-0.3516778523489933,31223231.70198158
-0.3516778523489933,-0.3516778523489933,31223231.70198158
-0.33557046979865773,-0.3516778523489933,31223231.70198158
-0.3194630872483222,-0.3516778523489933,31223231.70198158
-0.30335570469798656,-0.3516778523489933,31223231.70198158
-0.287248322147651,-0.3516778523489933,31223231.70198158
-0.27114093959731544,-0.3516778523489933,0.0
-0.2550335570469799,-0.3516778523489933,0.0
-0.2389261744966443,-0.3516778523489933,0.0
-0.22281879194630871,-0.3516778523489933,0.0
-0.20671140939597316,-0.3516778523489933,0.0
-0.1906040268456376,-0.3516778523489933,0.0
-0.174496644295302,-0.3516778523489933,0.0
-0.15838926174496643,-0.3516778523489933,0.0
-0.14228187919463087,-0.3516778523489933,0.0
-0.1261744966442953,-0.3516778523489933,0.0
-0.11006711409395975,-0.3516778523489933,0.0
-0.09395973154362414,-0.3516778523489933,0.0
-0.07785234899328858,-0.3516778523489933,0.0
-0.06174496644295302,-0.3516778523489933,0.0
-0.045637583892617406,-0.3516778523489933,0.0
-0.029530201342281848,-0.3516778523489933,0.0
-0.01342281879194629,-0.3516778523489933,0.0
0.002684563758389269,-0.3516778523489933,0.0
0.018791946308724827,-0.3516778523489933,0.0
0.03489932885906044,-0.3516778523489933,0.0
0.051006711409396,-0.3516778523489933,0.0
0.06711409395973156,-0.3516778523489933,0.0
0.08322147651006717,-0.3516778523489933,0.0
0.09932885906040273,-0.3516778523489933,0.0
0.11543624161073829,-0.3516778523489933,0.0
0.1315436241610739,-0.3516778523489933,0.0
0.1476510067114094,-0.3516778523489933,0.0
0.16375838926174502,-0.3516778523489933,0.0
0.17986577181208052,-0.3516778523489933,0.0
0.19597315436241614,-0.3516778523489933,0.0
0.21208053691275175,-0.3516778523489933,0.0
0.22818791946308725,-0.3516778523489933,0.0
0.24429530201342287,-0.3516778523489933,0.0
0.2604026845637585,-0.3516778523489933,0.0
0.276510067114094,-0.3516778523489933,0.0
0.2926174496644296,-0.3516778523489933,0.0
0.3087248322147652,-0.3516778523489933,0.0
0.3248322147651007,-0.3516778523489933,0.0
0.3409395973154363,-0.3516778523489933,0.0
0.35704697986577183,-0.3516778523489933,0.0
0.37315436241610744,-0.3516778523489933,0.0
0.38926174496644306,-0.3516778523489933,0.0
-0.4,-0.33557046979865773,0.0
-0.38389261744966446,-0.33557046979865773,31223231.70198158
-0.3677852348993289,-0.33557046979865773,31223231.70198158
-0.3516778523489933,-0.33557046979865773,31223231.70198158
-0.33557046979865773,-0.33557046979865773,31223231.70198158
-0.3194630872483222,-0.33557046979865773,31223231.70198158
-0.30335570469798656,-0.33557046979865773,31223231.70198158
-0.287248322147651,-0.33557046979865773,31223231.70198158
-0.27114093959731544,-0.33557046979865773,0.0
-0.2550335570469799,-0.33557046979865773,0.0
-0.2389261744966443,-0.33557046979865773,0.0
-0.22281879194630871,-0.33557046979865773,0.0
-0.20671140939597316,-0.33557046979865773,0.0
-0.1906040268456376,-0.33557046979865773,0.0
-0.174496644295302,-0.33557046979865773,0.0
-0.15838926174496643,-0.33557046979865773,0.0
-0.14228187919463087,-0.33557046979865773,0.0
-0.1261744966442953,-0.33557046979865773,0.0
-0.11006711409395975,-0.33557046979865773,0.0
-0.09395973154362414,-0.33557046979865773,0.0
-0.07785234899328858,-0.33557046979865773,0.0
-0.06174496644295302,-0.33557046979865773,0.0
-0.045637583892617406,-0.33557046979865773,0.0
-0.029530201342281848,-0.33557046979865773,0.0
-0.01342281879194629,-0.33557046979865773,0.0
0.002684563758389269,-0.33557046979865773,0.0
0.018791946308724827,-0.33557046979865773,0.0
0.03489932885906044,-0.33557046979865773,0.0
0.051006711409396,-0.33557046979865773,0.0
0.06711409395973156,-0.33557046979865773,0.0
0.08322147651006717,-0.33557046979865773,0.0
0.09932885906040273,-0.33557046979865773,0.0
0.11543624161073829,-0.33557046979865773,0.0
0.1315436241610739,-0.33557046979865773,0.0
0.1476510067114094,-0.33557046979865773,0.0
0.16375838926174502,-0.33557046979865773,0.0
0.17986577181208052,-0.33557046979865773,0.0
0.19597315436241614,-0.33557046979865773,0.0
0.21208053691275175,-0.33557046979865773,0.0
0.22818791946308725,-0.33557046979865773,0.0
0.24429530201342287,-0.33557046979865773,0.0
0.2604026845637585,-0.33557046979865773,0.0
0.276510067114094,-0.33557046979865773,0.0
0.2926174496644296,-0.33557046979865773,0.0
0.3087248322147652,-0.33557046979865773,0.0
0.3248322147651007,-0.33557046979865773,0.0
0.3409395973154363,-0.33557046979865773,0.0
0.35704697986577183,-0.33557046979865773,0.0
0.37315436241610744,-0.33557046979865773,0.0
0.38926174496644306,-0.33557046979865773,0.0
-0.4,-0.3194630872483222,0.0
-0.38389261744966446,-0.3194630872483222,31223231.70198158
-0.3677852348993289,-0.3194630872483222,31223231.70198158
-0.3516778523489933,-0.3194630872483222,31223231.70198158
-0.33557046979865773,-0.3194630872483222,31223231.70198158
-0.3194630872483222,-0.3194630872483222,31223231.70198158
-0.30335570469798656,-0.3194630872483222,31223231.70198158
-0.287248322147651,-0.3194630872483222,31223231.70198158
-0.27114093959731544,-0.3194630872483222,0.0
-0.2550335570469799,-0.3194630872483222,0.0
-0.2389261744966443,-0.3194630872483222,0.0
-0.22281879194630871,-0.3194630872483222,0.0
-0.20671140939597316,-0.3194630872483222,0.0
-0.1906040268456376,-0.3194630872483222,0.0
-0.174496644295302,-0.3194630872483222,0.0
-0.15838926174496643,-0.3194630872483222,0.0
-0.14228187919463087,-0.3194630872483222,0.0
-0.1261744966442953,-0.3194630872483222,0.0
-0.11006711409395975,-0.3194630872483222,0.0
-0.09395973154362414,-0.3194630872483222,0.0
-0.07785234899328858,-0.3194630872483222,0.0
-0.06174496644295302,-0.3194630872483222,0.0
-0.045637583892617406,-0.3194630872483222,0.0
-0.029530201342281848,-0.3194630872483222,0.0
-0.01342281879194629,-0.3194630872483222,0.0
0.002684563758389269,-0.3194630872483222,0.0
0.018791946308724827,-0.3194630872483222,0.0
0.03489932885906044,-0.3194630872483222,0.0
0.051006711409396,-0.3194630872483222,0.0
0.06711409395973156,-0.3194630872483222,0.0
0.08322147651006717,-0.3194630872483222,0.0
0.09932885906040273,-0.3194630872483222,0.0
0.11543624161073829,-0.3194630872483222,0.0
0.1315436241610739,-0.3194630872483222,0.0
0.1476510067114094,-0.3194630872483222,0.0
0.16375838926174502,-0.3194630872483222,0.0
0.17986577181208052,-0.3194630872483222,0.0
0.19597315436241614,-0.3194630872483222,0.0
0.21208053691275175,-0.3194630872483222,0.0
0.22818791946308725,-0.3194630872483222,0.0
0.24429530201342287,-0.3194630872483222,0.0
0.2604026845637585,-0.3194630872483222,0.0
0.276510067114094,-0.3194630872483222,0.0
0.2926174496644296,-0.3194630872483222,0.0
0.3087248322147652,-0.3194630872483222,0.0
0.3248322147651007,-0.3194630872483222,0.0
0.3409395973154363,-0.3194630872483222,0.0
0.35704697986577183,-0.3194630872483222,0.0
0.37315436241610744,-0.3194630872483222,0.0
0.38926174496644306,-0.3194630872483222,0.0
-0.4,-0.30335570469798656,0.0
-0.38389261744966446,-0.30335570469798656,31223231.70198158
-0.3677852348993289,-0.30335570469798656,31223231.70198158
-0.3516778523489933,-0.30335570469798656,31223231.70198158
-0.33557046979865773,-0.30335570469798656,31223231.70198158
-0.3194630872483222,-0.30335570469798656,31223231.70198158
-0.30335570469798656,-0.30335570469798656,31223231.70198158
-0.287248322147651,-0.30335570469798656,31223231.70198158
-0.27114093959731544,-0.30335570469798656,0.0
-0.2550335570469799,-0.30335570469798656,0.0
-0.2389261744966443,-0.30335570469798656,0.0
-0.22281879194630871,-0.30335570469798656,0.0
-0.20671140939597316,-0.30335570469798656,0.0
-0.1906040268456376,-0.30335570469798656,0.0
-0.174496644295302,-0.30335570469798656,0.0
-0.15838926174496643,-0.30335570469798656,0.0
-0.14228187919463087,-0.30335570469798656,0.0
-0.1261744966442953,-0.30335570469798656,0.0
-0.11006711409395975,-0.30335570469798656,0.0
-0.09395973154362414,-0.30335570469798656,0.0
-0.07785234899328858,-0.30335570469798656,0.0
-0.06174496644295302,-0.30335570469798656,0.0
-0.045637583892617406,-0.30335570469798656,0.0
-0.029530201342281848,-0.30335570469798656,0.0
-0.01342281879194629,-0.30335570469798656,0.0
0.002684563758389269,-0.30335570469798656,0.0
0.018791946308724827,-0.30335570469798656,0.0
0.03489932885906044,-0.30335570469798656,0.0
0.051006711409396,-0.30335570469798656,0.0
0.06711409395973156,-0.30335570469798656,0.0
0.08322147651006717,-0.30335570469798656,0.0
0.09932885906040273,-0.30335570469798656,0.0
0.11543624161073829,-0.30335570469798656,0.0
0.1315436241610739,-0.30335570469798656,0.0
0.1476510067114094,-0.30335570469798656,0.0
0.16375838926174502,-0.30335570469798656,0.0
0.17986577181208052,-0.30335570469798656,0.0
0.19597315436241614,-0.30335570469798656,0.0
0.21208053691275175,-0.30335570469798656,0.0
0.22818791946308725,-0.30335570469798656,0.0
0.24429530201342287,-0.30335570469798656,0.0
0.2604026845637585,-0.30335570469798656,0.0
0.276510067114094,-0.30335570469798656,0.0
0.2926174496644296,-0.30335570469798656,0.0
0.3087248322147652,-0.30335570469798656,0.0
0.3248322147651007,-0.30335570469798656,0.0
0.3409395973154363,-0.30335570469798656,0.0
0.35704697986577183,-0.30335570469798656,0.0
0.37315436241610744,-0.30335570469798656,0.0
0.38926174496644306,-0.30335570469798656,0.0
-0.4,-0.287248322147651,0.0
-0.38389261744966446,-0.287248322147651,31223231.70198158
-0.3677852348993289,-0.287248322147651,31223231.70198158
-0.3516778523489933,-0.287248322147651,31223231.70198158
-0.33557046979865773,-0.287248322147651,31223231.70198158
-0.3194630872483222,-0.287248322147651,31223231.70198158
-0.30335570469798656,-0.287248322147651,31223231.70198158
-0.287248322147651,-0.287248322147651,31223231.70198158
-0.27114093959731544,-0.287248322147651,0.0
-0.2550335570469799,-0.287248322147651,0.0
-0.2389261744966443,-0.287248322147651,0.0
-0.22281879194630871,-0.287248322147651,0.0
-0.20671140939597316,-0.287248322147651,0.0
-0.1906040268456376,-0.287248322147651,0.0
-0.174496644295302,-0.287248322147651,0.0
-0.15838926174496643,-0.287248322147651,0.0
-0.14228187919463087,-0.287248322147651,0.0
-0.1261744966442953,-0.287248322147651,0.0
-0.11006711409395975,-0.287248322147651,0.0
-0.09395973154362414,-0.287248322147651,0.0
-0.07785234899328858,-0.287248322147651,0.0
-0.06174496644295302,-0.287248322147651,0.0
-0.045637583892617406,-0.287248322147651,0.0
-0.029530201342281848,-0.287248322147651,0.0
-0.01342281879194629,-0.287248322147651,0.0
0.002684563758389269,-0.287248322147651,0.0
0.018791946308724827,-0.287248322147651,0.0
0.03489932885906044,-0.287248322147651,0.0
0.051006711409396,-0.287248322147651,0.0
0.06711409395973156,-0.287248322147651,0.0
0.08322147651006717,-0.287248322147651,0.0
0.09932885906040273,-0.287248322147651,0.0
0.11543624161073829,-0.287248322147651,0.0
0.1315436241610739,-0.287248322147651,0.0
0.1476510067114094,-0.287248322147651,0.0
0.16375838926174502,-0.287248322147651,0.0
0.17986577181208052,-0.287248322147651,0.0
0.19597315436241614,-0.287248322147651,0.0
0.21208053691275175,-0.287248322147651,0.0
0.22818791946308725,-0.287248322147651,0.0
0.24429530201342287,-0.287248322147651,0.0
0.2604026845637585,-0.287248322147651,0.0
0.276510067114094,-0.287248322147651,0.0
0.2926174496644296,-0.287248322147651,0.0
0.3087248322147652,-0.287248322147651,0.0
0.3248322147651007,-0.287248322147651,0.0
0.3409395973154363,-0.287248322147651,0.0
0.35704697986577183,-0.287248322147651,0.0
0.37315436241610744,-0.287248322147651,0.0
0.38926174496644306,-0.287248322147651,0.0
-0.4,-0.27114093959731544,0.0
-0.38389261744966446,-0.27114093959731544,31223231.70198158
-0.3677852348993289,-0.27114093959731544,31223231.70198158
-0.3516778523489933,-0.27114093959731544,31223231.70198158
-0.33557046979865773,-0.27114093959731544,31223231.70198158
-0.3194630872483222,-0.27114093959731544,31223231.70198158
-0.30335570469798656,-0.27114093959731544,31223231.70198158
-0.287248322147651,-0.27114093959731544,0.0
-0.27114093959731544,-0.27114093959731544,0.0
-0.2550335570469799,-0.27114093959731544,0.0
-0.2389261744966443,-0.27114093959731544,0.0
-0.22281879194630871,-0.27114093959731544,0.0
-0.20671140939597316,-0.27114093959731544,0.0
-0.1906040268456376,-0.27114093959731544,0.0
-0.174496644295302,-0.27114093959731544,0.0
-0.15838926174496643,-0.27114093959731544,0.0
-0.14228187919463087,-0.27114093959731544,0.0
-0.1261744966442953,-0.27114093959731544,0.0
-0.11006711409395975,-0.27114093959731544,0.0
-0.09395973154362414,-0.27114093959731544,0.0
-0.07785234899328858,-0.27114093959731544,0.0
-0.06174496644295302,-0.27114093959731544,0.0
-0.045637583892617406,-0.27114093959731544,0.0
-0.029530201342281848,-0.27114093959731544,0.0
-0.01342281879194629,-0.27114093959731544,0.0
0.002684563758389269,-0.27114093959731544,0.0
0.018791946308724827,-0.27114093959731544,0.0
0.03489932885906044,-0.27114093959731544,0.0
0.051006711409396,-0.27114093959731544,0.0
0.06711409395973156,-0.27114093959731544,0.0
0.08322147651006717,-0.27114093959731544,0.0
0.09932885906040273,-0.27114093959731544,0.0
0.11543624161073829,-0.27114093959731544,0.0
0.1315436241610739,-0.27114093959731544,0.0
0.1476510067114094,-0.27114093959731544,0.0
0.16375838926174502,-0.27114093959731544,0.0
0.17986577181208052,-0.27114093959731544,0.0
0.19597315436241614,-0.27114093959731544,0.0
0.21208053691275175,-0.27114093959731544,0.0
0.22818791946308725,-0.27114093959731544,0.0
0.24429530201342287,-0.27114093959731544,0.0
0.2604026845637585,-0.27114093959731544,0.0
0.276510067114094,-0.27114093959731544,0.0
0.2926174496644296,-0.27114093959731544,0.0
0.3087248322147652,-0.27114093959731544,0.0
0.3248322147651007,-0.27114093959731544,0.0
0.3409395973154363,-0.27114093959731544,0.0
0.35704697986577183,-0.27114093959731544,0.0
0.37315436241610744,-0.27114093959731544,0.0
0.38926174496644306,-0.27114093959731544,0.0
-0.4,-0.2550335570469799,0.0
-0.38389261744966446,-0.2550335570469799,31223231.70198158
-0.3677852348993289,-0.2550335570469799,31223231.70198158
-0.3516778523489933,-0.2550335570469799,31223231.70198158
-0.33557046979865773,-0.2550335570469799,31223231.70198158
-0.3194630872483222,-0.2550335570469799,31223231.70198158
-0.30335570469798656,-0.2550335570469799,31223231.70198158
-0.287248322147651,-0.2550335570469799,0.0
-0.27114093959731544,-0.2550335570469799,0.0
-0.2550335570469799,-0.2550335570469799,0.0
-0.2389261744966443,-0.2550335570469799,0.0
-0.22281879194630871,-0.2550335570469799,0.0
-0.20671140939597316,-0.2550335570469799,0.0
-0.1906040268456376,-0.2550335570469799,0.0
-0.174496644295302,-0.2550335570469799,0.0
-0.15838926174496643,-0.2550335570469799,0.0
-0.14228187919463087,-0.2550335570469799,0.0
-0.1261744966442953,-0.2550335570469799,0.0
-0.11006711409395975,-0.2550335570469799,0.0
-0.09395973154362414,-0.2550335570469799,0.0
-0.07785234899328858,-0.2550335570469799,0.0
-0.06174496644295302,-0.2550335570469799,0.0
-0.045637583892617406,-0.2550335570469799,0.0
-0.029530201342281848,-0.2550335570469799,0.0
-0.01342281879194629,-0.2550335570469799,0.0
0.002684563758389269,-0.2550335570469799,0.0
0.018791946308724827,-0.2550335570469799,0.0
0.03489932885906044,-0.2550335570469799,0.0
0.051006711409396,-0.2550335570469799,0.0
0.06711409395973156,-0.2550335570469799,0.0
0.08322147651006717,-0.2550335570469799,0.0
0.09932885906040273,-0.2550335570469799,0.0
0.11543624161073829,-0.2550335570469799,0.0
0.1315436241610739,-0.2550335570469799,0.0
0.1476510067114094,-0.2550335570469799,0.0
0.16375838926174502,-0.2550335570469799,0.0
0.17986577181208052,-0.2550335570469799,0.0
0.19597315436241614,-0.2550335570469799,0.0
0.21208053691275175,-0.2550335570469799,0.0
0.22818791946308725,-0.2550335570469799,0.0
0.24429530201342287,-0.2550335570469799,0.0
0.2604026845637585,-0.2550335570469799,0.0
0.276510067114094,-0.2550335570469799,0.0
0.2926174496644296,-0.2550335570469799,0.0
0.3087248322147652,-0.2550335570469799,0.0
0.3248322147651007,-0.2550335570469799,0.0
0.3409395973154363,-0.2550335570469799,0.0
0.35704697986577183,-0.2550335570469799,0.0
0.37315436241610744,-0.2550335570469799,0.0
0.38926174496644306,-0.2550335570469799,0.0
-0.4,-0.2389261744966443,0.0
-0.38389261744966446,-0.2389261744966443,31223231.70198158
-0.3677852348993289,-0.2389261744966443,31223231.70198158
-0.3516778523489933,-0.2389261744966443,31223231.70198158
-0.33557046979865773,-0.2389261744966443,31223231.70198158
-0.3194630872483222,-0.2389261744966443,31223231.70198158
-0.30335570469798656,-0.2389261744966443,31223231.70198158
-0.287248322147651,-0.2389261744966443,0.0
-0.27114093959731544,-0.2389261744966443,0.0
-0.2550335570469799,-0.2389261744966443,0.0
-0.2389261744966443,-0.2389261744966443,0.0
-0.22281879194630871,-0.2389261744966443,0.0
-0.20671140939597316,-0.2389261744966443,0.0
-0.1906040268456376,-0.2389261744966443,0.0
-0.174496644295302,-0.2389261744966443,0.0
-0.15838926174496643,-0.2389261744966443,0.0
-0.14228187919463087,-0.2389261744966443,0.0
-0.1261744966442953,-0.2389261744966443,0.0
-0.11006711409395975,-0.2389261744966443,0.0
-0.09395973154362414,-0.2389261744966443,0.0
-0.07785234899328858,-0.2389261744966443,0.0
-0.06174496644295302,-0.2389261744966443,0.0
-0.045637583892617406,-0.2389261744966443,0.0
-0.029530201342281848,-0.2389261744966443,0.0
-0.01342281879194629,-0.2389261744966443,0.0
0.002684563758389269,-0.2389261744966443,0.0
0.018791946308724827,-0.2389261744966443,0.0
0.03489932885906044,-0.2389261744966443,0.0
0.051006711409396,-0.2389261744966443,0.0
0.06711409395973156,-0.2389261744966443,0.0
0.08322147651006717,-0.2389261744966443,0.0
0.09932885906040273,-0.2389261744966443,0.0
0.11543624161073829,-0.2389261744966443,0.0
0.1315436241610739,-0.2389261744966443,0.0
0.1476510067114094,-0.2389261744966443,0.0
0.16375838926174502,-0.2389261744966443,0.0
0.17986577181208052,-0.2389261744966443,0.0
0.19597315436241614,-0.2389261744966443,0.0
0.21208053691275175,-0.2389261744966443,0.0
0.22818791946308725,-0.2389261744966443,0.0
0.24429530201342287,-0.2389261744966443,0.0
0.2604026845637585,-0.2389261744966443,0.0
0.276510067114094,-0.2389261744966443,0.0
0.2926174496644296,-0.2389261744966443,0.0
0.3087248322147652,-0.2389261744966443,0.0
0.3248322147651007,-0.2389261744966443,0.0
0.3409395973154363,-0.2389261744966443,0.0
0.35704697986577183,-0.2389261744966443,0.0
0.37315436241610744,-0.2389261744966443,0.0
0.38926174496644306,-0.2389261744966443,0.0
-0.4,-0.22281879194630871,0.0
-0.38389261744966446,-0.22281879194630871,31223231.70198158
-0.3677852348993289,-0.22281879194630871,31223231.70198158
-0.3516778523489933,-0.22281879194630871,31223231.70198158
-0.33557046979865773,-0.22281879194630871,31223231.70198158
-0.3194630872483222,-0.22281879194630871,31223231.70198158
-0.30335570469798656,-0.22281879194630871,31223231.70198158
-0.287248322147651,-0.22281879194630871,0.0
-0.27114093959731544,-0.22281879194630871,0.0
-0.2550335570469799,-0.22281879194630871,0.0
-0.2389261744966443,-0.22281879194630871,0.0
-0.22281879194630871,-0.22281879194630871,0.0
-0.20671140939597316,-0.22281879194630871,0.0
-0.1906040268456376,-0.22281879194630871,0.0
-0.174496644295302,-0.22281879194630871,0.0
-0.15838926174496643,-0.22281879194630871,0.0
-0.14228187919463087,-0.22281879194630871,0.0
-0.1261744966442953,-0.22281879194630871,0.0
-0.11006711409395975,-0.22281879194630871,0.0
-0.09395973154362414,-0.22281879194630871,0.0
-0.07785234899328858,-0.22281879194630871,0.0
-0.06174496644295302,-0.22281879194630871,0.0
-0.045637583892617406,-0.22281879194630871,0.0
-0.029530201342281848,-0.22281879194630871,0.0
-0.01342281879194629,-0.22281879194630871,0.0
0.002684563758389269,-0.22281879194630871,0.0
0.018791946308724827,-0.22281879194630871,0.0
0.03489932885906044,-0.22281879194630871,0.0
0.051006711409396,-0.22281879194630871,0.0
0.06711409395973156,-0.22281879194630871,0.0
0.08322147651006717,-0.22281879194630871,0.0
0.09932885906040273,-0.22281879194630871,0.0
0.11543624161073829,-0.22281879194630871,0.0
0.1315436241610739,-0.22281879194630871,0.0
0.1476510067114094,-0.22281879194630871,0.0
0.16375838926174502,-0.22281879194630871,0.0
0.17986577181208052,-0.22281879194630871,0.0
0.19597315436241614,-0.22281879194630871,0.0
0.21208053691275175,-0.22281879194630871,0.0
0.22818791946308725,-0.22281879194630871,0.0
0.24429530201342287,-0.22281879194630871,0.0
0.2604026845637585,-0.22281879194630871,0.0
0.276510067114094,-0.22281879194630871,0.0
0.2926174496644296,-0.22281879194630871,0.0
0.3087248322147652,-0.22281879194630871,0.0
0.3248322147651007,-0.22281879194630871,0.0
0.3409395973154363,-0.22281879194630871,0.0
0.35704697986577183,-0.22281879194630871,0.0
0.37315436241610744,-0.22281879194630871,0.0
0.38926174496644306,-0.22281879194630871,0.0
-0.4,-0.20671140939597316,0.0
-0.38389261744966446,-0.20671140939597316,31223231.70198158
-0.3677852348993289,-0.20671140939597316,31223231.70198158
-0.3516778523489933,-0.20671140939597316,31223231.70198158
-0.33557046979865773,-0.20671140939597316,31223231.70198158
-0.3194630872483222,-0.20671140939597316,31223231.70198158
-0.30335570469798656,-0.20671140939597316,31223231.70198158
-0.287248322147651,-0.20671140939597316,0.0
-0.27114093959731544,-0.20671140939597316,0.0
-0.2550335570469799,-0.20671140939597316,0.0
-0.2389261744966443,-0.20671140939597316,0.0
-0.22281879194630871,-0.20671140939597316,0.0
-0.20671140939597316,-0.20671140939597316,0.0
-0.1906040268456376,-0.20671140939597316,0.0
-0.174496644295302,-0.20671140939597316,0.0
-0.15838926174496643,-0.20671140939597316,0.0
-0.14228187919463087,-0.20671140939597316,0.0
-0.1261744966442953,-0.20671140939597316,0.0
-0.11006711409395975,-0.20671140939597316,0.0
-0.09395973154362414,-0.20671140939597316,0.0
-0.07785234899328858,-0.20671140939597316,0.0
-0.06174496644295302,-0.20671140939597316,0.0
-0.045637583892617406,-0.20671140939597316,0.0
-0.029530201342281848,-0.20671140939597316,0.0
-0.01342281879194629,-0.20671140939597316,0.0
0.002684563758389269,-0.20671140939597316,0.0
0.018791946308724827,-0.20671140939597316,0.0
0.03489932885906044,-0.20671140939597316,0.0
0.051006711409396,-0.20671140939597316,0.0
0.06711409395973156,-0.20671140939597316,0.0
0.08322147651006717,-0.20671140939597316,0.0
0.09932885906040273,-0.20671140939597316,0.0
0.11543624161073829,-0.20671140939597316,0.0
0.1315436241610739,-0.20671140939597316,0.0
0.1476510067114094,-0.20671140939597316,0.0
0.16375838926174502,-0.20671140939597316,0.0
0.17986577181208052,-0.20671140939597316,0.0
0.19597315436241614,-0.20671140939597316,0.0
0.21208053691275175,-0.20671140939597316,0.0
0.22818791946308725,-0.20671140939597316,0.0
0.24429530201342287,-0.20671140939597316,0.0
0.2604026845637585,-0.20671140939597316,0.0
0.276510067114094,-0.20671140939597316,0.0
0.2926174496644296,-0.20671140939597316,0.0
0.3087248322147652,-0.20671140939597316,0.0
0.3248322147651007,-0.20671140939597316,0.0
0.3409395973154363,-0.20671140939597316,0.0
0.35704697986577183,-0.20671140939597316,0.0
0.37315436241610744,-0.20671140939597316,0.0
0.38926174496644306,-0.20671140939597316,0.0
-0.4,-0.1906040268456376,0.0
-0.38389261744966446,-0.1906040268456376,31223231.70198158
-0.3677852348993289,-0.1906040268456376,31223231.70198158
-0.3516778523489933,-0.1906040268456376,31223231.70198158
-0.33557046979865773,-0.1906040268456376,31223231.70198158
-0.3194630872483222,-0.1906040268456376,31223231.70198158
-0.30335570469798656,-0.1906040268456376,31223231.70198158
-0.287248322147651,-0.1906040268456376,0.0
-0.27114093959731544,-0.1906040268456376,0.0
-0.2550335570469799,-0.1906040268456376,0.0
-0.2389261744966443,-0.1906040268456376,0.0
-0.22281879194630871,-0.1906040268456376,0.0
-0.20671140939597316,-0.1906040268456376,0.0
-0.1906040268456376,-0.1906040268456376,0.0
-0.174496644295302,-0.1906040268456376,0.0
-0.15838926174496643,-0.1906040268456376,0.0
-0.14228187919463087,-0.1906040268456376,0.0
-0.1261744966442953,-0.1906040268456376,0.0
-0.11006711409395975,-0.1906040268456376,0.0
-0.09395973154362414,-0.1906040268456376,0.0
-0.07785234899328858,-0.1906040268456376,0.0
-0.06174496644295302,-0.1906040268456376,0.0
-0.045637583892617406,-0.1906040268456376,0.0
-0.029530201342281848,-0.1906040268456376,0.0
-0.01342281879194629,-0.1906040268456376,0.0
0.002684563758389269,-0.1906040268456376,0.0
0.018791946308724827,-0.1906040268456376,0.0
0.03489932885906044,-0.1906040268456376,0.0
0.051006711409396,-0.1906040268456376,0.0
0.06711409395973156,-0.1906040268456376,0.0
0.08322147651006717,-0.1906040268456376,0.0
0.09932885906040273,-0.1906040268456376,0.0
0.11543624161073829,-0.1906040268456376,0.0
0.1315436241610739,-0.1906040268456376,0.0
0.1476510067114094,-0.1906040268456376,0.0
0.16375838926174502,-0.1906040268456376,0.0
0.17986577181208052,-0.1906040268456376,0.0
0.19597315436241614,-0.1906040268456376,0.0
0.21208053691275175,-0.1906040268456376,0.0
0.22818791946308725,-0.1906040268456376,0.0
0.24429530201342287,-0.1906040268456376,0.0
0.2604026845637585,-0.1906040268456376,0.0
0.276510067114094,-0.1906040268456376,0.0
0.2926174496644296,-0.1906040268456376,0.0
0.3087248322147652,-0.1906040268456376,0.0
0.3248322147651007,-0.1906040268456376,0.0
0.3409395973154363,-0.1906040268456376,0.0
0.35704697986577183,-0.1906040268456376,0.0
0.37315436241610744,-0.1906040268456376,0.0
0.38926174496644306,-0.1906040268456376,0.0
-0.4,-0.174496644295302,0.0
-0.38389261744966446,-0.174496644295302,31223231.70198158
-0.3677852348993289,-0.174496644295302,31223231.70198158
-0.3516778523489933,-0.174496644295302,31223231.70198158
-0.33557046979865773,-0.174496644295302,31223231.70198158
-0.3194630872483222,-0.174496644295302,31223231.70198158
-0.30335570469798656,-0.174496644295302,31223231.70198158
-0.287248322147651,-0.174496644295302,0.0
-0.27114093959731544,-0.174496644295302,0.0
-0.2550335570469799,-0.174496644295302,0.0
-0.2389261744966443,-0.174496644295302,0.0
-0.22281879194630871,-0.174496644295302,0.0
-0.20671140939597316,-0.174496644295302,0.0
-0.1906040268456376,-0.174496644295302,0.0
-0.174496644295302,-0.174496644295302,0.0
-0.15838926174496643,-0.174496644295302,0.0
-0.14228187919463087,-0.174496644295302,0.0
-0.1261744966442953,-0.174496644295302,0.0
-0.11006711409395975,-0.174496644295302,0.0
-0.09395973154362414,-0.174496644295302,0.0
-0.07785234899328858,-0.174496644295302,0.0
-0.06174496644295302,-0.174496644295302,0.0
-0.045637583892617406,-0.174496644295302,0.0
-0.029530201342281848,-0.174496644295302,0.0
-0.01342281879194629,-0.174496644295302,0.0
0.002684563758389269,-0.174496644295302,0.0
0.018791946308724827,-0.174496644295302,0.0
0.03489932885906044,-0.174496644295302,0.0
0.051006711409396,-0.174496644295302,0.0
0.06711409395973156,-0.174496644295302,0.0
0.08322147651006717,-0.174496644295302,0.0
0.09932885906040273,-0.174496644295302,0.0
0.11543624161073829,-0.174496644295302,0.0
0.1315436241610739,-0.174496644295302,0.0
0.1476510067114094,-0.174496644295302,0.0
0.16375838926174502,-0.174496644295302,0.0
0.17986577181208052,-0.174496644295302,0.0
0.19597315436241614,-0.174496644295302,0.0
0.21208053691275175,-0.174496644295302,0.0
0.22818791946308725,-0.174496644295302,0.0
0.24429530201342287,-0.174496644295302,0.0
0.2604026845637585,-0.174496644295302,0.0
0.276510067114094,-0.174496644295302,0.0
0.2926174496644296,-0.174496644295302,0.0
0.3087248322147652,-0.174496644295302,0.0
0.3248322147651007,-0.174496644295302,0.0
0.3409395973154363,-0.174496644295302,0.0
0.35704697986577183,-0.174496644295302,0.0
0.37315436241610744,-0.174496644295302,0.0
0.38926174496644306,-0.174496644295302,0.0
-0.4,-0.15838926174496643,0.0
-0.38389261744966446,-0.15838926174496643,31223231.70198158
-0.3677852348993289,-0.15838926174496643,31223231.70198158
-0.3516778523489933,-0.15838926174496643,31223231.70198158
-0.33557046979865773,-0.15838926174496643,31223231.70198158
-0.3194630872483222,-0.15838926174496643,31223231.70198158
-0.30335570469798656,-0.15838926174496643,31223231.70198158
-0.287248322147651,-0.15838926174496643,0.0
-0.27114093959731544,-0.15838926174496643,0.0
-0.2550335570469799,-0.15838926174496643,0.0
-0.2389261744966443,-0.15838926174496643,0.0
-0.22281879194630871,-0.15838926174496643,0.0
-0.20671140939597316,-0.15838926174496643,0.0
-0.1906040268456376,-0.15838926174496643,0.0
-0.174496644295302,-0.15838926174496643,0.0
-0.15838926174496643,-0.15838926174496643,0.0
-0.14228187919463087,-0.15838926174496643,0.0
-0.1261744966442953,-0.15838926174496643,0.0
-0.11006711409395975,-0.15838926174496643,0.0
-0.09395973154362414,-0.15838926174496643,0.0
-0.07785234899328858,-0.15838926174496643,0.0
-0.06174496644295302,-0.15838926174496643,0.0
-0.045637583892617406,-0.15838926174496643,0.0
-0.029530201342281848,-0.15838926174496643,0.0
-0.01342281879194629,-0.15838926174496643,0.0
0.002684563758389269,-0.15838926174496643,0.0
0.018791946308724827,-0.15838926174496643,0.0
0.03489932885906044,-0.15838926174496643,0.0
0.051006711409396,-0.15838926174496643,0.0
0.06711409395973156,-0.15838926174496643,0.0
0.08322147651006717,-0.15838926174496643,0.0
0.09932885906040273,-0.15838926174496643,0.0
0.11543624161073829,-0.15838926174496643,0.0
0.1315436241610739,-0.15838926174496643,0.0
0.1476510067114094,-0.15838926174496643,0.0
0.16375838926174502,-0.15838926174496643,0.0
0.17986577181208052,-0.15838926174496643,0.0
0.19597315436241614,-0.15838926174496643,0.0
0.21208053691275175,-0.15838926174496643,0.0
0.22818791946308725,-0.15838926174496643,0.0
0.24429530201342287,-0.15838926174496643,0.0
0.2604026845637585,-0.15838926174496643,0.0
0.276510067114094,-0.15838926174496643,0.0
0.2926174496644296,-0.15838926174496643,0.0
0.3087248322147652,-0.15838926174496643,0.0
0.3248322147651007,-0.15838926174496643,0.0
0.3409395973154363,-0.15838926174496643,0.0
0.35704697986577183,-0.15838926174496643,0.0
0.37315436241610744,-0.15838926174496643,0.0
0.38926174496644306,-0.15838926174496643,0.0
-0.4,-0.14228187919463087,0.0
-0.38389261744966446,-0.14228187919463087,31223231.70198158
-0.3677852348993289,-0.14228187919463087,31223231.70198158
-0.3516778523489933,-0.14228187919463087,31223231.70198158
-0.33557046979865773,-0.14228187919463087,31223231.70198158
-0.3194630872483222,-0.14228187919463087,31223231.70198158
-0.30335570469798656,-0.14228187919463087,31223231.70198158
-0.287248322147651,-0.14228187919463087,0.0
-0.27114093959731544,-0.14228187919463087,0.0
-0.2550335570469799,-0.14228187919463087,0.0
-0.2389261744966443,-0.14228187919463087,0.0
-0.22281879194630871,-0.14228187919463087,0.0
-0.20671140939597316,-0.14228187919463087,0.0
-0.1906040268456376,-0.14228187919463087,0.0
-0.174496644295302,-0.14228187919463087,0.0
-0.15838926174496643,-0.14228187919463087,0.0
-0.14228187919463087,-0.14228187919463087,0.0
-0.1261744966442953,-0.14228187919463087,0.0
-0.11006711409395975,-0.14228187919463087,0.0
-0.09395973154362414,-0.14228187919463087,0.0
-0.07785234899328858,-0.14228187919463087,0.0
-0.06174496644295302,-0.14228187919463087,0.0
-0.045637583892617406,-0.14228187919463087,0.0
-0.029530201342281848,-0.14228187919463087,0.0
-0.01342281879194629,-0.14228187919463087,0.0
0.002684563758389269,-0.14228187919463087,0.0
0.018791946308724827,-0.14228187919463087,0.0
0.03489932885906044,-0.14228187919463087,0.0
0.051006711409396,-0.14228187919463087,0.0
0.06711409395973156,-0.14228187919463087,0.0
0.08322147651006717,-0.14228187919463087,0.0
0.09932885906040273,-0.14228187919463087,0.0
0.11543624161073829,-0.14228187919463087,0.0
0.1315436241610739,-0.14228187919463087,0.0
0.1476510067114094,-0.14228187919463087,0.0
0.16375838926174502,-0.14228187919463087,0.0
0.17986577181208052,-0.14228187919463087,0.0
0.19597315436241614,-0.14228187919463087,0.0
0.21208053691275175,-0.14228187919463087,0.0
0.22818791946308725,-0.14228187919463087,0.0
0.24429530201342287,-0.14228187919463087,0.0
0.2604026845637585,-0.14228187919463087,0.0
0.276510067114094,-0.14228187919463087,0.0
0.2926174496644296,-0.14228187919463087,0.0
0.3087248322147652,-0.14228187919463087,0.0
0.3248322147651007,-0.14228187919463087,0.0
0.3409395973154363,-0.14228187919463087,0.0
0.35704697986577183,-0.14228187919463087,0.0
0.37315436241610744,-0.14228187919463087,0.0
0.38926174496644306,-0.14228187919463087,0.0
-0.4,-0.1261744966442953,0.0
-0.38389261744966446,-0.1261744966442953,31223231.70198158
-0.3677852348993289,-0.1261744966442953,31223231.70198158
-0.3516778523489933,-0.1261744966442953,31223231.70198158
-0.33557046979865773,-0.1261744966442953,31223231.70198158
-0.3194630872483222,-0.1261744966442953,31223231.70198158
-0.30335570469798656,-0.1261744966442953,31223231.70198158
-0.287248322147651,-0.1261744966442953,0.0
-0.27114093959731544,-0.1261744966442953,0.0
-0.2550335570469799,-0.1261744966442953,0.0
-0.2389261744966443,-0.1261744966442953,0.0
-0.22281879194630871,-0.1261744966442953,0.0
-0.20671140939597316,-0.1261744966442953,0.0
-0.1906040268456376,-0.1261744966442953,0.0
-0.174496644295302,-0.1261744966442953,0.0
-0.15838926174496643,-0.1261744966442953,0.0
-0.14228187919463087,-0.1261744966442953,0.0
-0.1261744966442953,-0.1261744966442953,0.0
-0.11006711409395975,-0.1261744966442953,0.0
-0.09395973154362414,-0.1261744966442953,0.0
-0.07785234899328858,-0.1261744966442953,0.0
-0.06174496644295302,-0.1261744966442953,0.0
-0.045637583892617406,-0.1261744966442953,0.0
-0.029530201342281848,-0.1261744966442953,0.0
-0.01342281879194629,-0.1261744966442953,0.0
0.002684563758389269,-0.1261744966442953,0.0
0.018791946308724827,-0.1261744966442953,0.0
0.03489932885906044,-0.1261744966442953,0.0
0.051006711409396,-0.1261744966442953,0.0
0.06711409395973156,-0.1261744966442953,0.0
0.08322147651006717,-0.1261744966442953,0.0
0.09932885906040273,-0.1261744966442953,0.0
0.11543624161073829,-0.1261744966442953,0.0
0.1315436241610739,-0.1261744966442953,0.0
0.1476510067114094,-0.1261744966442953,0.0
0.16375838926174502,-0.1261744966442953,0.0
0.17986577181208052,-0.1261744966442953,0.0
0.19597315436241614,-0.1261744966442953,0.0
0.21208053691275175,-0.1261744966442953,0.0
0.22818791946308725,-0.1261744966442953,0.0
0.24429530201342287,-0.1261744966442953,0.0
0.2604026845637585,-0.1261744966442953,0.0
0.276510067114094,-0.1261744966442953,0.0
0.2926174496644296,-0.1261744966442953,0.0
0.3087248322147652,-0.1261744966442953,0.0
0.3248322147651007,-0.1261744966442953,0.0
0.3409395973154363,-0.1261744966442953,0.0
0.35704697986577183,-0.1261744966442953,0.0
0.37315436241610744,-0.1261744966442953,0.0
0.38926174496644306,-0.1261744966442953,0.0
-0.4,-0.11006711409395975,0.0
-0.38389261744966446,-0.11006711409395975,31223231.70198158
-0.3677852348993289,-0.11006711409395975,31223231.70198158
-0.3516778523489933,-0.11006711409395975,31223231.70198158
-0.33557046979865773,-0.11006711409395975,31223231.70198158
-0.3194630872483222,-0.11006711409395975,31223231.70198158
-0.30335570469798656,-0.11006711409395975,31223231.70198158
-0.287248322147651,-0.11006711409395975,0.0
-0.27114093959731544,-0.11006711409395975,0.0
-0.2550335570469799,-0.11006711409395975,0.0
-0.2389261744966443,-0.11006711409395975,0.0
-0.22281879194630871,-0.11006711409395975,0.0
-0.20671140939597316,-0.11006711409395975,0.0
-0.1906040268456376,-0.11006711409395975,0.0
-0.174496644295302,-0.11006711409395975,0.0
-0.15838926174496643,-0.11006711409395975,0.0
-0.14228187919463087,-0.11006711409395975,0.0
-0.1261744966442953,-0.11006711409395975,0.0
-0.11006711409395975,-0.11006711409395975,0.0
-0.09395973154362414,-0.11006711409395975,0.0
-0.07785234899328858,-0.11006711409395975,0.0
-0.06174496644295302,-0.11006711409395975,0.0
-0.045637583892617406,-0.11006711409395975,0.0
-0.029530201342281848,-0.11006711409395975,0.0
-0.01342281879194629,-0.11006711409395975,0.0
0.002684563758389269,-0.11006711409395975,0.0
0.018791946308724827,-0.11006711409395975,0.0
0.03489932885906044,-0.11006711409395975,0.0
0.051006711409396,-0.11006711409395975,0.0
0.06711409395973156,-0.11006711409395975,0.0
0.08322147651006717,-0.11006711409395975,0.0
0.09932885906040273,-0.11006711409395975,0.0
0.11543624161073829,-0.11006711409395975,0.0
0.1315436241610739,-0.11006711409395975,0.0
0.1476510067114094,-0.11006711409395975,0.0
0.16375838926174502,-0.11006711409395975,0.0
0.17986577181208052,-0.11006711409395975,0.0
0.19597315436241614,-0.11006711409395975,0.0
0.21208053691275175,-0.11006711409395975,0.0
0.22818791946308725,-0.11006711409395975,0.0
0.24429530201342287,-0.11006711409395975,0.0
0.2604026845637585,-0.11006711409395975,0.0
0.276510067114094,-0.11006711409395975,0.0
0.2926174496644296,-0.11006711409395975,0.0
0.3087248322147652,-0.11006711409395975,0.0
0.3248322147651007,-0.11006711409395975,0.0
0.3409395973154363,-0.11006711409395975,0.0
0.35704697986577183,-0.11006711409395975,0.0
0.37315436241610744,-0.11006711409395975,0.0
0.38926174496644306,-0.11006711409395975,0.0
-0.4,-0.09395973154362414,0.0
-0.38389261744966446,-0.09395973154362414,31223231.70198158
-0.3677852348993289,-0.09395973154362414,31223231.70198158
-0.3516778523489933,-0.09395973154362414,31223231.70198158
-0.33557046979865773,-0.09395973154362414,31223231.70198158
-0.3194630872483222,-0.09395973154362414,31223231.70198158
-0.30335570469798656,-0.09395973154362414,31223231.70198158
-0.287248322147651,-0.09395973154362414,0.0
-0.27114093959731544,-0.09395973154362414,0.0
-0.2550335570469799,-0.09395973154362414,0.0
-0.2389261744966443,-0.09395973154362414,0.0
-0.22281879194630871,-0.09395973154362414,0.0
-0.20671140939597316,-0.09395973154362414,0.0
-0.1906040268456376,-0.09395973154362414,0.0
-0.174496644295302,-0.09395973154362414,0.0
-0.15838926174496643,-0.09395973154362414,0.0
-0.14228187919463087,-0.09395973154362414,0.0
-0.1261744966442953,-0.09395973154362414,0.0
-0.11006711409395975,-0.09395973154362414,0.0
-0.09395973154362414,-0.09395973154362414,0.0
-0.07785234899328858,-0.09395973154362414,0.0
-0.06174496644295302,-0.09395973154362414,0.0
-0.045637583892617406,-0.09395973154362414,0.0
-0.029530201342281848,-0.09395973154362414,0.0
-0.01342281879194629,-0.09395973154362414,0.0
0.002684563758389269,-0.09395973154362414,0.0
0.018791946308724827,-0.09395973154362414,0.0
0.03489932885906044,-0.09395973154362414,0.0
0.051006711409396,-0.09395973154362414,0.0
0.06711409395973156,-0.09395973154362414,0.0
0.08322147651006717,-0.09395973154362414,0.0
0.09932885906040273,-0.09395973154362414,0.0
0.11543624161073829,-0.09395973154362414,0.0
0.1315436241610739,-0.09395973154362414,0.0
0.1476510067114094,-0.09395973154362414,0.0
0.16375838926174502,-0.09395973154362414,0.0
0.17986577181208052,-0.09395973154362414,0.0
0.19597315436241614,-0.09395973154362414,0.0
0.21208053691275175,-0.09395973154362414,0.0
0.22818791946308725,-0.09395973154362414,0.0
0.24429530201342287,-0.09395973154362414,0.0
0.2604026845637585,-0.09395973154362414,0.0
0.276510067114094,-0.09395973154362414,0.0
0.2926174496644296,-0.09395973154362414,0.0
0.3087248322147652,-0.09395973154362414,0.0
0.3248322147651007,-0.09395973154362414,0.0
0.3409395973154363,-0.09395973154362414,0.0
0.35704697986577183,-0.09395973154362414,0.0
0.37315436241610744,-0.09395973154362414,0.0
0.38926174496644306,-0.09395973154362414,0.0
-0.4,-0.07785234899328858,0.0
-0.38389261744966446,-0.07785234899328858,31223231.70198158
-0.3677852348993289,-0.07785234899328858,31223231.70198158
-0.3516778523489933,-0.07785234899328858,31223231.70198158
-0.33557046979865773,-0.07785234899328858,31223231.70198158
-0.3194630872483222,-0.07785234899328858,31223231.70198158
-0.30335570469798656,-0.07785234899328858,31223231.70198158
-0.287248322147651,-0.07785234899328858,0.0
-0.27114093959731544,-0.07785234899328858,0.0
-0.2550335570469799,-0.07785234899328858,0.0
-0.2389261744966443,-0.07785234899328858,0.0
-0.22281879194630871,-0.07785234899328858,0.0
-0.20671140939597316,-0.07785234899328858,0.0
-0.1906040268456376,-0.07785234899328858,0.0
-0.174496644295302,-0.07785234899328858,0.0
-0.15838926174496643,-0.07785234899328858,0.0
-0.14228187919463087,-0.07785234899328858,0.0
-0.1261744966442953,-0.07785234899328858,0.0
-0.11006711409395975,-0.07785234899328858,0.0
-0.09395973154362414,-0.07785234899328858,0.0
-0.07785234899328858,-0.07785234899328858,0.0
-0.06174496644295302,-0.07785234899328858,0.0
-0.045637583892617406,-0.07785234899328858,0.0
-0.029530201342281848,-0.07785234899328858,0.0
-0.01342281879194629,-0.07785234899328858,0.0
0.002684563758389269,-0.07785234899328858,0.0
0.018791946308724827,-0.07785234899328858,0.0
0.03489932885906044,-0.07785234899328858,0.0
0.051006711409396,-0.07785234899328858,0.0
0.06711409395973156,-0.07785234899328858,0.0
0.08322147651006717,-0.07785234899328858,0.0
0.09932885906040273,-0.07785234899328858,0.0
0.11543624161073829,-0.07785234899328858,0.0
0.1315436241610739,-0.07785234899328858,0.0
0.1476510067114094,-0.07785234899328858,0.0
0.16375838926174502,-0.07785234899328858,0.0
0.17986577181208052,-0.07785234899328858,0.0
0.19597315436241614,-0.07785234899328858,0.0
0.21208053691275175,-0.07785234899328858,0.0
0.22818791946308725,-0.07785234899328858,0.0
0.24429530201342287,-0.07785234899328858,0.0
0.2604026845637585,-0.07785234899328858,0.0
0.276510067114094,-0.07785234899328858,0.0
0.2926174496644296,-0.07785234899328858,0.0
0.3087248322147652,-0.07785234899328858,0.0
0.3248322147651007,-0.07785234899328858,0.0
0.3409395973154363,-0.07785234899328858,0.0
0.35704697986577183,-0.07785234899328858,0.0
0.37315436241610744,-0.07785234899328858,0.0
0.38926174496644306,-0.07785234899328858,0.0
-0.4,-0.06174496644295302,0.0
-0.38389261744966446,-0.06174496644295302,31223231.70198158
-0.3677852348993289,-0.06174496644295302,31223231.70198158
-0.3516778523489933,-0.06174496644295302,31223231.70198158
-0.33557046979865773,-0.06174496644295302,31223231.70198158
-0.3194630872483222,-0.06174496644295302,31223231.70198158
-0.30335570469798656,-0.06174496644295302,31223231.70198158
-0.287248322147651,-0.06174496644295302,0.0
-0.27114093959731544,-0.06174496644295302,0.0
-0.2550335570469799,-0.06174496644295302,0.0
-0.2389261744966443,-0.06174496644295302,0.0
-0.22281879194630871,-0.06174496644295302,0.0
-0.20671140939597316,-0.06174496644295302,0.0
-0.1906040268456376,-0.06174496644295302,0.0
-0.174496644295302,-0.06174496644295302,0.0
-0.15838926174496643,-0.06174496644295302,0.0
-0.14228187919463087,-0.06174496644295302,0.0
-0.1261744966442953,-0.06174496644295302,0.0
-0.11006711409395975,-0.06174496644295302,0.0
-0.09395973154362414,-0.06174496644295302,0.0
-0.07785234899328858,-0.06174496644295302,0.0
-0.06174496644295302,-0.06174496644295302,0.0
-0.045637583892617406,-0.06174496644295302,0.0
-0.029530201342281848,-0.06174496644295302,0.0
-0.01342281879194629,-0.06174496644295302,0.0
0.002684563758389269,-0.06174496644295302,0.0
0.018791946308724827,-0.06174496644295302,0.0
0.03489932885906044,-0.06174496644295302,0.0
0.051006711409396,-0.06174496644295302,0.0
0.06711409395973156,-0.06174496644295302,0.0
0.08322147651006717,-0.06174496644295302,0.0
0.09932885906040273,-0.06174496644295302,0.0
0.11543624161073829,-0.06174496644295302,0.0
0.1315436241610739,-0.06174496644295302,0.0
0.1476510067114094,-0.06174496644295302,0.0
0.16375838926174502,-0.06174496644295302,0.0
0.17986577181208052,-0.06174496644295302,0.0
0.19597315436241614,-0.06174496644295302,0.0
0.21208053691275175,-0.06174496644295302,0.0
0.22818791946308725,-0.06174496644295302,0.0
0.24429530201342287,-0.06174496644295302,0.0
0.2604026845637585,-0.06174496644295302,0.0
0.276510067114094,-0.06174496644295302,0.0
0.2926174496644296,-0.06174496644295302,0.0
0.3087248322147652,-0.06174496644295302,0.0
0.3248322147651007,-0.06174496644295302,0.0
0.3409395973154363,-0.06174496644295302,0.0
0.35704697986577183,-0.06174496644295302,0.0
0.37315436241610744,-0.06174496644295302,0.0
0.38926174496644306,-0.06174496644295302,0.0
-0.4,-0.045637583892617406,0.0
-0.38389261744966446,-0.045637583892617406,31223231.70198158
-0.3677852348993289,-0.045637583892617406,31223231.70198158
-0.3516778523489933,-0.045637583892617406,31223231.70198158
-0.33557046979865773,-0.045637583892617406,31223231.70198158
-0.3194630872483222,-0.045637583892617406,31223231.70198158
-0.30335570469798656,-0.045637583892617406,31223231.70198158
-0.287248322147651,-0.045637583892617406,0.0
-0.27114093959731544,-0.045637583892617406,0.0
-0.2550335570469799,-0.045637583892617406,0.0
-0.2389261744966443,-0.045637583892617406,0.0
-0.22281879194630871,-0.045637583892617406,0.0
-0.20671140939597316,-0.045637583892617406,0.0
-0.1906040268456376,-0.045637583892617406,0.0
-0.174496644295302,-0.045637583892617406,0.0
-0.15838926174496643,-0.045637583892617406,0.0
-0.14228187919463087,-0.045637583892617406,0.0
-0.1261744966442953,-0.045637583892617406,0.0
-0.11006711409395975,-0.045637583892617406,0.0
-0.09395973154362414,-0.045637583892617406,0.0
-0.07785234899328858,-0.045637583892617406,0.0
-0.06174496644295302,-0.045637583892617406,0.0
-0.045637583892617406,-0.045637583892617406,0.0
-0.029530201342281848,-0.045637583892617406,0.0
-0.01342281879194629,-0.045637583892617406,0.0
0.002684563758389269,-0.045637583892617406,0.0
0.018791946308724827,-0.045637583892617406,0.0
0.03489932885906044,-0.045637583892617406,0.0
0.051006711409396,-0.045637583892617406,0.0
0.06711409395973156,-0.045637583892617406,0.0
0.08322147651006717,-0.045637583892617406,0.0
0.09932885906040273,-0.045637583892617406,0.0
0.11543624161073829,-0.045637583892617406,0.0
0.1315436241610739,-0.045637583892617406,0.0
0.1476510067114094,-0.045637583892617406,0.0
0.16375838926174502,-0.045637583892617406,0.0
0.17986577181208052,-0.045637583892617406,0.0
0.19597315436241614,-0.045637583892617406,0.0
0.21208053691275175,-0.045637583892617406,0.0
0.22818791946308725,-0.045637583892617406,0.0
0.24429530201342287,-0.045637583892617406,0.0
0.2604026845637585,-0.045637583892617406,0.0
0.276510067114094,-0.045637583892617406,0.0
0.2926174496644296,-0.045637583892617406,0.0
0.3087248322147652,-0.045637583892617406,0.0
0.3248322147651007,-0.045637583892617406,0.0
0.3409395973154363,-0.045637583892617406,0.0
0.35704697986577183,-0.045637583892617406,0.0
0.37315436241610744,-0.045637583892617406,0.0
0.38926174496644306,-0.045637583892617406,0.0
-0.4,-0.029530201342281848,0.0
-0.38389261744966446,-0.029530201342281848,31223231.70198158
-0.3677852348993289,-0.029530201342281848,31223231.70198158
-0.3516778523489933,-0.029530201342281848,31223231.70198158
-0.33557046979865773,-0.029530201342281848,31223231.70198158
-0.3194630872483222,-0.029530201342281848,31223231.70198158
-0.30335570469798656,-0.029530201342281848,31223231.70198158
-0.287248322147651,-0.029530201342281848,0.0
-0.27114093959731544,-0.029530201342281848,0.0
-0.2550335570469799,-0.029530201342281848,0.0
-0.2389261744966443,-0.029530201342281848,0.0
-0.22281879194630871,-0.029530201342281848,0.0
-0.20671140939597316,-0.029530201342281848,0.0
-0.1906040268456376,-0.029530201342281848,0.0
-0.174496644295302,-0.029530201342281848,0.0
-0.15838926174496643,-0.029530201342281848,0.0
-0.14228187919463087,-0.029530201342281848,0.0
-0.1261744966442953,-0.029530201342281848,0.0
-0.11006711409395975,-0.029530201342281848,0.0
-0.09395973154362414,-0.029530201342281848,0.0
-0.07785234899328858,-0.029530201342281848,0.0
-0.06174496644295302,-0.029530201342281848,0.0
-0.045637583892617406,-0.029530201342281848,0.0
-0.029530201342281848,-0.029530201342281848,0.0
-0.01342281879194629,-0.029530201342281848,0.0
0.002684563758389269,-0.029530201342281848,0.0
0.018791946308724827,-0.029530201342281848,0.0
0.03489932885906044,-0.029530201342281848,0.0
0.051006711409396,-0.029530201342281848,0.0
0.06711409395973156,-0.029530201342281848,0.0
0.08322147651006717,-0.029530201342281848,0.0
0.09932885906040273,-0.029530201342281848,0.0
0.11543624161073829,-0.029530201342281848,0.0
0.1315436241610739,-0.029530201342281848,0.0
0.1476510067114094,-0.029530201342281848,0.0
0.16375838926174502,-0.029530201342281848,0.0
0.17986577181208052,-0.029530201342281848,0.0
0.19597315436241614,-0.029530201342281848,0.0
0.21208053691275175,-0.029530201342281848,0.0
0.22818791946308725,-0.029530201342281848,0.0
0.24429530201342287,-0.029530201342281848,0.0
0.2604026845637585,-0.029530201342281848,0.0
0.276510067114094,-0.029530201342281848,0.0
0.2926174496644296,-0.029530201342281848,0.0
0.3087248322147652,-0.029530201342281848,0.0
0.3248322147651007,-0.029530201342281848,0.0
0.3409395973154363,-0.029530201342281848,0.0
0.35704697986577183,-0.029530201342281848,0.0
0.37315436241610744,-0.029530201342281848,0.0
0.38926174496644306,-0.029530201342281848,0.0
-0.4,-0.01342281879194629,0.0
-0.38389261744966446,-0.01342281879194629,31223231.70198158
-0.3677852348993289,-0.01342281879194629,31223231.70198158
-0.3516778523489933,-0.01342281879194629,31223231.70198158
-0.33557046979865773,-0.01342281879194629,31223231.70198158
-0.3194630872483222,-0.01342281879194629,31223231.70198158
-0.30335570469798656,-0.01342281879194629,31223231.70198158
-0.287248322147651,-0.01342281879194629,0.0
-0.27114093959731544,-0.01342281879194629,0.0
-0.2550335570469799,-0.01342281879194629,0.0
-0.2389261744966443,-0.01342281879194629,0.0
-0.22281879194630871,-0.01342281879194629,0.0
-0.20671140939597316,-0.01342281879194629,0.0
-0.1906040268456376,-0.01342281879194629,0.0
-0.174496644295302,-0.01342281879194629,0.0
-0.15838926174496643,-0.01342281879194629,0.0
-0.14228187919463087,-0.01342281879194629,0.0
-0.1261744966442953,-0.01342281879194629,0.0
-0.11006711409395975,-0.01342281879194629,0.0
-0.09395973154362414,-0.01342281879194629,0.0
-0.07785234899328858,-0.01342281879194629,0.0
-0.06174496644295302,-0.01342281879194629,0.0
-0.045637583892617406,-0.01342281879194629,0.0
-0.029530201342281848,-0.01342281879194629,0.0
-0.01342281879194629,-0.01342281879194629,0.0
0.002684563758389269,-0.01342281879194629,0.0
0.018791946308724827,-0.01342281879194629,0.0
0.03489932885906044,-0.01342281879194629,0.0
0.051006711409396,-0.01342281879194629,0.0
0.06711409395973156,-0.01342281879194629,0.0
0.08322147651006717,-0.01342281879194629,0.0
0.09932885906040273,-0.01342281879194629,0.0
0.11543624161073829,-0.01342281879194629,0.0
0.1315436241610739,-0.01342281879194629,0.0
0.1476510067114094,-0.01342281879194629,0.0
0.16375838926174502,-0.01342281879194629,0.0
0.17986577181208052,-0.01342281879194629,0.0
0.19597315436241614,-0.01342281879194629,0.0
0.21208053691275175,-0.01342281879194629,0.0
0.22818791946308725,-0.01342281879194629,0.0
0.24429530201342287,-0.01342281879194629,0.0
0.2604026845637585,-0.01342281879194629,0.0
0.276510067114094,-0.01342281879194629,0.0
0.2926174496644296,-0.01342281879194629,0.0
0.3087248322147652,-0.01342281879194629,0.0
0.3248322147651007,-0.01342281879194629,0.0
0.3409395973154363,-0.01342281879194629,0.0
0.35704697986577183,-0.01342281879194629,0.0
0.37315436241610744,-0.01342281879194629,0.0
0.38926174496644306,-0.01342281879194629,0.0
-0.4,0.002684563758389269,0.0
-0.38389261744966446,0.002684563758389269,31223231.70198158
-0.3677852348993289,0.002684563758389269,31223231.70198158
-0.3516778523489933,0.002684563758389269,31223231.70198158
-0.33557046979865773,0.002684563758389269,31223231.70198158
-0.3194630872483222,0.002684563758389269,31223231.70198158
-0.30335570469798656,0.002684563758389269,31223231.70198158
-0.287248322147651,0.002684563758389269,0.0
-0.27114093959731544,0.002684563758389269,0.0
-0.2550335570469799,0.002684563758389269,0.0
-0.2389261744966443,0.002684563758389269,0.0
-0.22281879194630871,0.002684563758389269,0.0
-0.20671140939597316,0.002684563758389269,0.0
-0.1906040268456376,0.002684563758389269,0.0
-0.174496644295302,0.002684563758389269,0.0
-0.15838926174496643,0.002684563758389269,0.0
-0.14228187919463087,0.002684563758389269,0.0
-0.1261744966442953,0.002684563758389269,0.0
-0.11006711409395975,0.002684563758389269,0.0
-0.09395973154362414,0.002684563758389269,0.0
-0.07785234899328858,0.002684563758389269,0.0
-0.06174496644295302,0.002684563758389269,0.0
-0.045637583892617406,0.002684563758389269,0.0
-0.029530201342281848,0.002684563758389269,0.0
-0.01342281879194629,0.002684563758389269,0.0
0.002684563758389269,0.002684563758389269,0.0
0.018791946308724827,0.002684563758389269,0.0
0.03489932885906044,0.002684563758389269,0.0
0.051006711409396,0.002684563758389269,0.0
0.06711409395973156,0.002684563758389269,0.0
0.08322147651006717,0.002684563758389269,0.0
0.09932885906040273,0.002684563758389269,0.0
0.11543624161073829,0.002684563758389269,0.0
0.1315436241610739,0.002684563758389269,0.0
0.1476510067114094,0.002684563758389269,0.0
0.16375838926174502,0.002684563758389269,0.0
0.17986577181208052,0.002684563758389269,0.0
0.19597315436241614,0.002684563758389269,0.0
0.21208053691275175,0.002684563758389269,0.0
0.22818791946308725,0.002684563758389269,0.0
0.24429530201342287,0.002684563758389269,0.0
0.2604026845637585,0.002684563758389269,0.0
0.276510067114094,0.002684563758389269,0.0
0.2926174496644296,0.002684563758389269,0.0
0.3087248322147652,0.002684563758389269,0.0
0.3248322147651007,0.002684563758389269,0.0
0.3409395973154363,0.002684563758389269,0.0
0.35704697986577183,0.002684563758389269,0.0
0.37315436241610744,0.002684563758389269,0.0
0.38926174496644306,0.002684563758389269,0.0
-0.4,0.018791946308724827,0.0
-0.38389261744966446,0.018791946308724827,31223231.70198158
-0.3677852348993289,0.018791946308724827,31223231.70198158
-0.3516778523489933,0.018791946308724827,31223231.70198158
-0.33557046979865773,0.018791946308724827,31223231.70198158
-0.3194630872483222,0.018791946308724827,31223231.70198158
-0.30335570469798656,0.018791946308724827,31223231.70198158
-0.287248322147651,0.018791946308724827,0.0
-0.27114093959731544,0.018791946308724827,0.0
-0.2550335570469799,0.018791946308724827,0.0
-0.2389261744966443,0.018791946308724827,0.0
-0.22281879194630871,0.018791946308724827,0.0
-0.20671140939597316,0.018791946308724827,0.0
-0.1906040268456376,0.018791946308724827,0.0
-0.174496644295302,0.018791946308724827,0.0
-0.15838926174496643,0.018791946308724827,0.0
-0.14228187919463087,0.018791946308724827,0.0
-0.1261744966442953,0.018791946308724827,0.0
-0.11006711409395975,0.018791946308724827,0.0
-0.09395973154362414,0.018791946308724827,0.0
-0.07785234899328858,0.018791946308724827,0.0
-0.06174496644295302,0.018791946308724827,0.0
-0.045637583892617406,0.018791946308724827,0.0
-0.029530201342281848,0.018791946308724827,0.0
-0.01342281879194629,0.018791946308724827,0.0
0.002684563758389269,0.018791946308724827,0.0
0.018791946308724827,0.018791946308724827,0.0
0.03489932885906044,0.018791946308724827,0.0
0.051006711409396,0.018791946308724827,0.0
0.06711409395973156,0.018791946308724827,0.0
0.08322147651006717,0.018791946308724827,0.0
0.09932885906040273,0.018791946308724827,0.0
0.11543624161073829,0.018791946308724827,0.0
0.1315436241610739,0.018791946308724827,0.0
0.1476510067114094,0.018791946308724827,0.0
0.16375838926174502,0.018791946308724827,0.0
0.17986577181208052,0.018791946308724827,0.0
0.19597315436241614,0.018791946308724827,0.0
0.21208053691275175,0.018791946308724827,0.0
0.22818791946308725,0.018791946308724827,0.0
0.24429530201342287,0.018791946308724827,0.0
0.2604026845637585,0.018791946308724827,0.0
0.276510067114094,0.018791946308724827,0.0
0.2926174496644296,0.018791946308724827,0.0
0.3087248322147652,0.018791946308724827,0.0
0.3248322147651007,0.018791946308724827,0.0
0.3409395973154363,0.018791946308724827,0.0
0.35704697986577183,0.018791946308724827,0.0
0.37315436241610744,0.018791946308724827,0.0
0.38926174496644306,0.018791946308724827,0.0
-0.4,0.03489932885906044,0.0
-0.38389261744966446,0.03489932885906044,31223231.70198158
-0.3677852348993289,0.03489932885906044,31223231.70198158
-0.3516778523489933,0.03489932885906044,31223231.70198158
-0.33557046979865773,0.03489932885906044,31223231.70198158
-0.3194630872483222,0.03489932885906044,31223231.70198158
-0.30335570469798656,0.03489932885906044,31223231.70198158
-0.287248322147651,0.03489932885906044,0.0
-0.27114093959731544,0.03489932885906044,0.0
-0.2550335570469799,0.03489932885906044,0.0
-0.2389261744966443,0.03489932885906044,0.0
-0.22281879194630871,0.03489932885906044,0.0
-0.20671140939597316,0.03489932885906044,0.0
-0.1906040268456376,0.03489932885906044,0.0
-0.174496644295302,0.03489932885906044,0.0
-0.15838926174496643,0.03489932885906044,0.0
-0.14228187919463087,0.03489932885906044,0.0
-0.1261744966442953,0.03489932885906044,0.0
-0.11006711409395975,0.03489932885906044,0.0
-0.09395973154362414,0.03489932885906044,0.0
-0.07785234899328858,0.03489932885906044,0.0
-0.06174496644295302,0.03489932885906044,0.0
-0.045637583892617406,0.03489932885906044,0.0
-0.029530201342281848,0.03489932885906044,0.0
-0.01342281879194629,0.03489932885906044,0.0
0.002684563758389269,0.03489932885906044,0.0
0.018791946308724827,0.03489932885906044,0.0
0.03489932885906044,0.03489932885906044,0.0
0.051006711409396,0.03489932885906044,0.0
0.06711409395973156,0.03489932885906044,0.0
0.08322147651006717,0.03489932885906044,0.0
0.09932885906040273,0.03489932885906044,0.0
0.11543624161073829,0.03489932885906044,0.0
0.1315436241610739,0.03489932885906044,0.0
0.1476510067114094,0.03489932885906044,0.0
0.16375838926174502,0.03489932885906044,0.0
0.17986577181208052,0.03489932885906044,0.0
0.19597315436241614,0.03489932885906044,0.0
0.21208053691275175,0.03489932885906044,0.0
0.22818791946308725,0.03489932885906044,0.0
0.24429530201342287,0.03489932885906044,0.0
0.2604026845637585,0.03489932885906044,0.0
0.276510067114094,0.03489932885906044,0.0
0.2926174496644296,0.03489932885906044,0.0
0.3087248322147652,0.03489932885906044,0.0
0.3248322147651007,0.03489932885906044,0.0
0.3409395973154363,0.03489932885906044,0.0
0.35704697986577183,0.03489932885906044,0.0
0.37315436241610744,0.03489932885906044,0.0
0.38926174496644306,0.03489932885906044,0.0
-0.4,0.051006711409396,0.0
-0.38389261744966446,0.051006711409396,31223231.70198158
-0.3677852348993289,0.051006711409396,31223231.70198158
-0.3516778523489933,0.051006711409396,31223231.70198158
-0.33557046979865773,0.051006711409396,31223231.70198158
-0.3194630872483222,0.051006711409396,31223231.70198158
-0.30335570469798656,0.051006711409396,0.0
-0.287248322147651,0.051006711409396,0.0
-0.27114093959731544,0.051006711409396,0.0
-0.2550335570469799,0.051006711409396,0.0
-0.2389261744966443,0.051006711409396,0.0
-0.22281879194630871,0.051006711409396,0.0
-0.20671140939597316,0.051006711409396,0.0
-0.1906040268456376,0.051006711409396,0.0
-0.174496644295302,0.051006711409396,0.0
-0.15838926174496643,0.051006711409396,0.0
-0.14228187919463087,0.051006711409396,0.0
-0.1261744966442953,0.051006711409396,0.0
-0.11006711409395975,0.051006711409396,0.0
-0.09395973154362414,0.051006711409396,0.0
-0.07785234899328858,0.051006711409396,0.0
-0.06174496644295302,0.051006711409396,0.0
-0.045637583892617406,0.051006711409396,0.0
-0.029530201342281848,0.051006711409396,0.0
-0.01342281879194629,0.051006711409396,0.0
0.002684563758389269,0.051006711409396,0.0
0.018791946308724827,0.051006711409396,0.0
0.03489932885906044,0.051006711409396,0.0
0.051006711409396,0.051006711409396,0.0
0.06711409395973156,0.051006711409396,0.0
0.08322147651006717,0.051006711409396,0.0
0.09932885906040273,0.051006711409396,0.0
0.11543624161073829,0.051006711409396,0.0
0.1315436241610739,0.051006711409396,0.0
0.1476510067114094,0.051006711409396,0.0
0.16375838926174502,0.051006711409396,0.0
0.17986577181208052,0.051006711409396,0.0
0.19597315436241614,0.051006711409396,0.0
0.21208053691275175,0.051006711409396,0.0
0.22818791946308725,0.051006711409396,0.0
0.24429530201342287,0.051006711409396,0.0
0.2604026845637585,0.051006711409396,0.0
0.276510067114094,0.051006711409396,0.0
0.2926174496644296,0.051006711409396,0.0
0.3087248322147652,0.051006711409396,0.0
0.3248322147651007,0.051006711409396,0.0
0.3409395973154363,0.051006711409396,0.0
0.35704697986577183,0.051006711409396,0.0
0.37315436241610744,0.051006711409396,0.0
0.38926174496644306,0.051006711409396,0.0
-0.4,0.06711409395973156,0.0
-0.38389261744966446,0.06711409395973156,31223231.70198158
-0.3677852348993289,0.06711409395973156,31223231.70198158
-0.3516778523489933,0.06711409395973156,31223231.70198158
-0.33557046979865773,0.06711409395973156,31223231.70198158
-0.3194630872483222,0.06711409395973156,31223231.70198158
-0.30335570469798656,0.06711409395973156,0.0
-0.287248322147651,0.06711409395973156,0.0
-0.27114093959731544,0.06711409395973156,0.0
-0.2550335570469799,0.06711409395973156,0.0
-0.2389261744966443,0.06711409395973156,0.0
-0.22281879194630871,0.06711409395973156,0.0
-0.20671140939597316,0.06711409395973156,0.0
-0.1906040268456376,0.06711409395973156,0.0
-0.174496644295302,0.06711409395973156,0.0
-0.15838926174496643,0.06711409395973156,0.0
-0.14228187919463087,0.06711409395973156,0.0
-0.1261744966442953,0.06711409395973156,0.0
-0.11006711409395975,0.06711409395973156,0.0
-0.09395973154362414,0.06711409395973156,0.0
-0.07785234899328858,0.06711409395973156,0.0
-0.06174496644295302,0.06711409395973156,0.0
-0.045637583892617406,0.06711409395973156,0.0
-0.029530201342281848,0.06711409395973156,0.0
-0.01342281879194629,0.06711409395973156,0.0
0.002684563758389269,0.06711409395973156,0.0
0.018791946308724827,0.06711409395973156,0.0
0.03489932885906044,0.06711409395973156,0.0
0.051006711409396,0.06711409395973156,0.0
0.06711409395973156,0.06711409395973156,0.0
0.08322147651006717,0.06711409395973156,0.0
0.09932885906040273,0.06711409395973156,0.0
0.11543624161073829,0.06711409395973156,0.0
0.1315436241610739,0.06711409395973156,0.0
0.1476510067114094,0.06711409395973156,0.0
0.16375838926174502,0.06711409395973156,0.0
0.17986577181208052,0.06711409395973156,0.0
0.19597315436241614,0.06711409395973156,0.0
0.21208053691275175,0.06711409395973156,0.0
0.22818791946308725,0.06711409395973156,0.0
0.24429530201342287,0.06711409395973156,0.0
0.2604026845637585,0.06711409395973156,0.0
0.276510067114094,0.06711409395973156,0.0
0.2926174496644296,0.06711409395973156,0.0
0.3087248322147652,0.06711409395973156,0.0
0.3248322147651007,0.06711409395973156,0.0
0.3409395973154363,0.06711409395973156,0.0
0.35704697986577183,0.06711409395973156,0.0
0.37315436241610744,0.06711409395973156,0.0
0.38926174496644306,0.06711409395973156,0.0
-0.4,0.08322147651006717,0.0
-0.38389261744966446,0.08322147651006717,31223231.70198158
-0.3677852348993289,0.08322147651006717,31223231.70198158
-0.3516778523489933,0.08322147651006717,31223231.70198158
-0.33557046979865773,0.08322147651006717,31223231.70198158
-0.3194630872483222,0.08322147651006717,31223231.70198158
-0.30335570469798656,0.08322147651006717,0.0
-0.287248322147651,0.08322147651006717,0.0
-0.27114093959731544,0.08322147651006717,0.0
-0.2550335570469799,0.08322147651006717,0.0
-0.2389261744966443,0.08322147651006717,0.0
-0.22281879194630871,0.08322147651006717,0.0
-0.20671140939597316,0.08322147651006717,0.0
-0.1906040268456376,0.08322147651006717,0.0
-0.174496644295302,0.08322147651006717,0.0
-0.15838926174496643,0.08322147651006717,0.0
-0.14228187919463087,0.08322147651006717,0.0
-0.1261744966442953,0.08322147651006717,0.0
-0.11006711409395975,0.08322147651006717,0.0
-0.09395973154362414,0.08322147651006717,0.0
-0.07785234899328858,0.08322147651006717,0.0
-0.06174496644295302,0.08322147651006717,0.0
-0.045637583892617406,0.08322147651006717,0.0
-0.029530201342281848,0.08322147651006717,0.0
-0.01342281879194629,0.08322147651006717,0.0
0.002684563758389269,0.08322147651006717,0.0
0.018791946308724827,0.08322147651006717,0.0
0.03489932885906044,0.08322147651006717,0.0
0.051006711409396,0.08322147651006717,0.0
0.06711409395973156,0.08322147651006717,0.0
0.08322147651006717,0.08322147651006717,0.0
0.09932885906040273,0.08322147651006717,0.0
0.11543624161073829,0.08322147651006717,0.0
0.1315436241610739,0.08322147651006717,0.0
0.1476510067114094,0.08322147651006717,0.0
0.16375838926174502,0.08322147651006717,0.0
0.17986577181208052,0.08322147651006717,0.0
0.19597315436241614,0.08322147651006717,0.0
0.21208053691275175,0.08322147651006717,0.0
0.22818791946308725,0.08322147651006717,0.0
0.24429530201342287,0.08322147651006717,0.0
0.2604026845637585,0.08322147651006717,0.0
0.276510067114094,0.08322147651006717,0.0
0.2926174496644296,0.08322147651006717,0.0
0.3087248322147652,0.08322147651006717,0.0
0.3248322147651007,0.08322147651006717,0.0
0.3409395973154363,0.08322147651006717,0.0
0.35704697986577183,0.08322147651006717,0.0
0.37315436241610744,0.08322147651006717,0.0
0.38926174496644306,0.08322147651006717,0.0
-0.4,0.09932885906040273,0.0
-0.38389261744966446,0.09932885906040273,31223231.70198158
-0.3677852348993289,0.09932885906040273,31223231.70198158
-0.3516778523489933,0.09932885906040273,31223231.70198158
-0.33557046979865773,0.09932885906040273,31223231.70198158
-0.3194630872483222,0.09932885906040273,31223231.70198158
-0.30335570469798656,0.09932885906040273,0.0
-0.287248322147651,0.09932885906040273,0.0
-0.27114093959731544,0.09932885906040273,0.0
-0.2550335570469799,0.09932885906040273,0.0
-0.2389261744966443,0.09932885906040273,0.0
-0.22281879194630871,0.09932885906040273,0.0
-0.20671140939597316,0.09932885906040273,0.0
-0.1906040268456376,0.09932885906040273,0.0
-0.174496644295302,0.09932885906040273,0.0
-0.15838926174496643,0.09932885906040273,0.0
-0.14228187919463087,0.09932885906040273,0.0
-0.1261744966442953,0.09932885906040273,0.0
-0.11006711409395975,0.09932885906040273,0.0
-0.09395973154362414,0.09932885906040273,0.0
-0.07785234899328858,0.09932885906040273,0.0
-0.06174496644295302,0.09932885906040273,0.0
-0.045637583892617406,0.09932885906040273,0.0
-0.029530201342281848,0.09932885906040273,0.0
-0.01342281879194629,0.09932885906040273,0.0
0.002684563758389269,0.09932885906040273,0.0
0.018791946308724827,0.09932885906040273,0.0
0.03489932885906044,0.09932885906040273,0.0
0.051006711409396,0.09932885906040273,0.0
0.06711409395973156,0.09932885906040273,0.0
0.08322147651006717,0.09932885906040273,0.0
0.09932885906040273,0.09932885906040273,0.0
0.11543624161073829,0.09932885906040273,0.0
0.1315436241610739,0.09932885906040273,0.0
0.1476510067114094,0.09932885906040273,0.0
0.16375838926174502,0.09932885906040273,0.0
0.17986577181208052,0.09932885906040273,0.0
0.19597315436241614,0.09932885906040273,0.0
0.21208053691275175,0.09932885906040273,0.0
0.22818791946308725,0.09932885906040273,0.0
0.24429530201342287,0.09932885906040273,0.0
0.2604026845637585,0.09932885906040273,0.0
0.276510067114094,0.09932885906040273,0.0
0.2926174496644296,0.09932885906040273,0.0
0.3087248322147652,0.09932885906040273,0.0
0.3248322147651007,0.09932885906040273,0.0
0.3409395973154363,0.09932885906040273,0.0
0.35704697986577183,0.09932885906040273,0.0
0.37315436241610744,0.09932885906040273,0.0
0.38926174496644306,0.09932885906040273,0.0
-0.4,0.11543624161073829,0.0
-0.38389261744966446,0.11543624161073829,31223231.70198158
-0.3677852348993289,0.11543624161073829,31223231.70198158
-0.3516778523489933,0.11543624161073829,31223231.70198158
-0.33557046979865773,0.11543624161073829,31223231.70198158
-0.3194630872483222,0.11543624161073829,31223231.70198158
-0.30335570469798656,0.11543624161073829,0.0
-0.287248322147651,0.11543624161073829,0.0
-0.27114093959731544,0.11543624161073829,0.0
-0.2550335570469799,0.11543624161073829,0.0
-0.2389261744966443,0.11543624161073829,0.0
-0.22281879194630871,0.11543624161073829,0.0
-0.20671140939597316,0.11543624161073829,0.0
-0.1906040268456376,0.11543624161073829,0.0
-0.174496644295302,0.11543624161073829,0.0
-0.15838926174496643,0.11543624161073829,0.0
-0.14228187919463087,0.11543624161073829,0.0
-0.1261744966442953,0.11543624161073829,0.0
-0.11006711409395975,0.11543624161073829,0.0
-0.09395973154362414,0.11543624161073829,0.0
-0.07785234899328858,0.11543624161073829,0.0
-0.06174496644295302,0.11543624161073829,0.0
-0.045637583892617406,0.11543624161073829,0.0
-0.029530201342281848,0.11543624161073829,0.0
-0.01342281879194629,0.11543624161073829,0.0
0.002684563758389269,0.11543624161073829,0.0
0.018791946308724827,0.11543624161073829,0.0
0.03489932885906044,0.11543624161073829,0.0
0.051006711409396,0.11543624161073829,0.0
0.06711409395973156,0.11543624161073829,0.0
0.08322147651006717,0.11543624161073829,0.0
0.09932885906040273,0.11543624161073829,0.0
0.11543624161073829,0.11543624161073829,0.0
0.1315436241610739,0.11543624161073829,0.0
0.1476510067114094,0.11543624161073829,0.0
0.16375838926174502,0.11543624161073829,0.0
0.17986577181208052,0.11543624161073829,0.0
0.19597315436241614,0.11543624161073829,0.0
0.21208053691275175,0.11543624161073829,0.0
0.22818791946308725,0.11543624161073829,0.0
0.24429530201342287,0.11543624161073829,0.0
0.2604026845637585,0.11543624161073829,0.0
0.276510067114094,0.11543624161073829,0.0
0.2926174496644296,0.11543624161073829,0.0
0.3087248322147652,0.11543624161073829,0.0
0.3248322147651007,0.11543624161073829,0.0
0.3409395973154363,0.11543624161073829,0.0
0.35704697986577183,0.11543624161073829,0.0
0.37315436241610744,0.11543624161073829,0.0
0.38926174496644306,0.11543624161073829,0.0
-0.4,0.1315436241610739,0.0
-0.38389261744966446,0.1315436241610739,31223231.70198158
-0.3677852348993289,0.1315436241610739,31223231.70198158
-0.3516778523489933,0.1315436241610739,31223231.70198158
-0.33557046979865773,0.1315436241610739,31223231.70198158
-0.3194630872483222,0.1315436241610739,31223231.70198158
-0.30335570469798656,0.1315436241610739,0.0
-0.287248322147651,0.1315436241610739,0.0
-0.27114093959731544,0.1315436241610739,0.0
-0.2550335570469799,0.1315436241610739,0.0
-0.2389261744966443,0.1315436241610739,0.0
-0.22281879194630871,0.1315436241610739,0.0
-0.20671140939597316,0.1315436241610739,0.0
-0.1906040268456376,0.1315436241610739,0.0
-0.174496644295302,0.1315436241610739,0.0
-0.15838926174496643,0.1315436241610739,0.0
-0.14228187919463087,0.1315436241610739,0.0
-0.1261744966442953,0.1315436241610739,0.0
-0.11006711409395975,0.1315436241610739,0.0
-0.09395973154362414,0.1315436241610739,0.0
-0.07785234899328858,0.1315436241610739,0.0
-0.06174496644295302,0.1315436241610739,0.0
-0.045637583892617406,0.1315436241610739,0.0
-0.029530201342281848,0.1315436241610739,0.0
-0.01342281879194629,0.1315436241610739,0.0
0.002684563758389269,0.1315436241610739,0.0
0.018791946308724827,0.1315436241610739,0.0
0.03489932885906044,0.1315436241610739,0.0
0.051006711409396,0.1315436241610739,0.0
0.06711409395973156,0.1315436241610739,0.0
0.08322147651006717,0.1315436241610739,0.0
0.09932885906040273,0.1315436241610739,0.0
0.11543624161073829,0.1315436241610739,0.0
0.1315436241610739,0.1315436241610739,0.0
0.1476510067114094,0.1315436241610739,0.0
0.16375838926174502,0.1315436241610739,0.0
0.17986577181208052,0.1315436241610739,0.0
0.19597315436241614,0.1315436241610739,0.0
0.21208053691275175,0.1315436241610739,0.0
0.22818791946308725,0.1315436241610739,0.0
0.24429530201342287,0.1315436241610739,0.0
0.2604026845637585,0.1315436241610739,0.0
0.276510067114094,0.1315436241610739,0.0
0.2926174496644296,0.1315436241610739,0.0
0.3087248322147652,0.1315436241610739,0.0
0.3248322147651007,0.1315436241610739,0.0
0.3409395973154363,0.1315436241610739,0.0
0.35704697986577183,0.1315436241610739,0.0
0.37315436241610744,0.1315436241610739,0.0
0.38926174496644306,0.1315436241610739,0.0
-0.4,0.1476510067114094,0.0
-0.38389261744966446,0.1476510067114094,31223231.70198158
-0.3677852348993289,0.1476510067114094,31223231.70198158
-0.3516778523489933,0.1476510067114094,31223231.70198158
-0.33557046979865773,0.1476510067114094,31223231.70198158
-0.3194630872483222,0.1476510067114094,31223231.70198158
-0.30335570469798656,0.1476510067114094,0.0
-0.287248322147651,0.1476510067114094,0.0
-0.27114093959731544,0.1476510067114094,0.0
-0.2550335570469799,0.1476510067114094,0.0
-0.2389261744966443,0.1476510067114094,0.0
-0.22281879194630871,0.1476510067114094,0.0
-0.20671140939597316,0.1476510067114094,0.0
-0.1906040268456376,0.1476510067114094,0.0
-0.174496644295302,0.1476510067114094,0.0
-0.15838926174496643,0.1476510067114094,0.0
-0.14228187919463087,0.1476510067114094,0.0
-0.1261744966442953,0.1476510067114094,0.0
-0.11006711409395975,0.1476510067114094,0.0
-0.09395973154362414,0.1476510067114094,0.0
-0.07785234899328858,0.1476510067114094,0.0
-0.06174496644295302,0.1476510067114094,0.0
-0.045637583892617406,0.1476510067114094,0.0
-0.029530201342281848,0.1476510067114094,0.0
-0.01342281879194629,0.1476510067114094,0.0
0.002684563758389269,0.1476510067114094,0.0
0.018791946308724827,0.1476510067114094,0.0
0.03489932885906044,0.1476510067114094,0.0
0.051006711409396,0.1476510067114094,0.0
0.06711409395973156,0.1476510067114094,0.0
0.08322147651006717,0.1476510067114094,0.0
0.09932885906040273,0.1476510067114094,0.0
0.11543624161073829,0.1476510067114094,0.0
0.1315436241610739,0.1476510067114094,0.0
0.1476510067114094,0.1476510067114094,0.0
0.16375838926174502,0.1476510067114094,0.0
0.17986577181208052,0.1476510067114094,0.0
0.19597315436241614,0.1476510067114094,0.0
0.21208053691275175,0.1476510067114094,0.0
0.22818791946308725,0.1476510067114094,0.0
0.24429530201342287,0.1476510067114094,0.0
0.2604026845637585,0.1476510067114094,0.0
0.276510067114094,0.1476510067114094,0.0
0.2926174496644296,0.1476510067114094,0.0
0.3087248322147652,0.1476510067114094,0.0
0.3248322147651007,0.1476510067114094,0.0
0.3409395973154363,0.1476510067114094,0.0
0.35704697986577183,0.1476510067114094,0.0
0.37315436241610744,0.1476510067114094,0.0
0.38926174496644306,0.1476510067114094,0.0
-0.4,0.16375838926174502,0.0
-0.38389261744966446,0.16375838926174502,31223231.70198158
-0.3677852348993289,0.16375838926174502,31223231.70198158
-0.3516778523489933,0.16375838926174502,31223231.70198158
-0.33557046979865773,0.16375838926174502,31223231.70198158
-0.3194630872483222,0.16375838926174502,31223231.70198158
-0.30335570469798656,0.16375838926174502,0.0
-0.287248322147651,0.16375838926174502,0.0
-0.27114093959731544,0.16375838926174502,0.0
-0.2550335570469799,0.16375838926174502,0.0
-0.2389261744966443,0.16375838926174502,0.0
-0.22281879194630871,0.16375838926174502,0.0
-0.20671140939597316,0.16375838926174502,0.0
-0.1906040268456376,0.16375838926174502,0.0
-0.174496644295302,0.16375838926174502,0.0
-0.15838926174496643,0.16375838926174502,0.0
-0.14228187919463087,0.16375838926174502,0.0
-0.1261744966442953,0.16375838926174502,0.0
-0.11006711409395975,0.16375838926174502,0.0
-0.09395973154362414,0.16375838926174502,0.0
-0.07785234899328858,0.16375838926174502,0.0
-0.06174496644295302,0.16375838926174502,0.0
-0.045637583892617406,0.16375838926174502,0.0
-0.029530201342281848,0.16375838926174502,0.0
-0.01342281879194629,0.16375838926174502,0.0
0.002684563758389269,0.16375838926174502,0.0
0.018791946308724827,0.16375838926174502,0.0
0.03489932885906044,0.16375838926174502,0.0
0.051006711409396,0.16375838926174502,0.0
0.06711409395973156,0.16375838926174502,0.0
0.08322147651006717,0.16375838926174502,0.0
0.09932885906040273,0.16375838926174502,0.0
0.11543624161073829,0.16375838926174502,0.0
0.1315436241610739,0.16375838926174502,0.0
0.1476510067114094,0.16375838926174502,0.0
0.16375838926174502,0.16375838926174502,0.0
0.17986577181208052,0.16375838926174502,0.0
0.19597315436241614,0.16375838926174502,0.0
0.21208053691275175,0.16375838926174502,0.0
0.22818791946308725,0.16375838926174502,0.0
0.24429530201342287,0.16375838926174502,0.0
0.2604026845637585,0.16375838926174502,0.0
0.276510067114094,0.16375838926174502,0.0
0.2926174496644296,0.16375838926174502,0.0
0.3087248322147652,0.16375838926174502,0.0
0.3248322147651007,0.16375838926174502,0.0
0.3409395973154363,0.16375838926174502,0.0
0.35704697986577183,0.16375838926174502,0.0
0.37315436241610744,0.16375838926174502,0.0
0.38926174496644306,0.16375838926174502,0.0
-0.4,0.17986577181208052,0.0
-0.38389261744966446,0.17986577181208052,31223231.70198158
-0.3677852348993289,0.17986577181208052,31223231.70198158
-0.3516778523489933,0.17986577181208052,31223231.70198158
-0.33557046979865773,0.17986577181208052,31223231.70198158
-0.3194630872483222,0.17986577181208052,31223231.70198158
-0.30335570469798656,0.17986577181208052,0.0
-0.287248322147651,0.17986577181208052,0.0
-0.27114093959731544,0.17986577181208052,0.0
-0.2550335570469799,0.17986577181208052,0.0
-0.2389261744966443,0.17986577181208052,0.0
-0.22281879194630871,0.17986577181208052,0.0
-0.20671140939597316,0.17986577181208052,0.0
-0.1906040268456376,0.17986577181208052,0.0
-0.174496644295302,0.17986577181208052,0.0
-0.15838926174496643,0.17986577181208052,0.0
-0.14228187919463087,0.17986577181208052,0.0
-0.1261744966442953,0.17986577181208052,0.0
-0.11006711409395975,0.17986577181208052,0.0
-0.09395973154362414,0.17986577181208052,0.0
-0.07785234899328858,0.17986577181208052,0.0
-0.06174496644295302,0.17986577181208052,0.0
-0.045637583892617406,0.17986577181208052,0.0
-0.029530201342281848,0.17986577181208052,0.0
-0.01342281879194629,0.17986577181208052,0.0
0.002684563758389269,0.17986577181208052,0.0
0.018791946308724827,0.17986577181208052,0.0
0.03489932885906044,0.17986577181208052,0.0
0.051006711409396,0.17986577181208052,0.0
0.06711409395973156,0.17986577181208052,0.0
0.08322147651006717,0.17986577181208052,0.0
0.09932885906040273,0.17986577181208052,0.0
0.11543624161073829,0.17986577181208052,0.0
0.1315436241610739,0.17986577181208052,0.0
0.1476510067114094,0.17986577181208052,0.0
0.16375838926174502,0.17986577181208052,0.0
0.17986577181208052,0.17986577181208052,0.0
0.19597315436241614,0.17986577181208052,0.0
0.21208053691275175,0.17986577181208052,0.0
0.22818791946308725,0.17986577181208052,0.0
0.24429530201342287,0.17986577181208052,0.0
0.2604026845637585,0.17986577181208052,0.0
0.276510067114094,0.17986577181208052,0.0
0.2926174496644296,0.17986577181208052,0.0
0.3087248322147652,0.17986577181208052,0.0
0.3248322147651007,0.17986577181208052,0.0
0.3409395973154363,0.17986577181208052,0.0
0.35704697986577183,0.17986577181208052,0.0
0.37315436241610744,0.17986577181208052,0.0
0.38926174496644306,0.17986577181208052,0.0
-0.4,0.19597315436241614,0.0
-0.38389261744966446,0.19597315436241614,31223231.70198158
-0.3677852348993289,0.19597315436241614,31223231.70198158
-0.3516778523489933,0.19597315436241614,31223231.70198158
-0.33557046979865773,0.19597315436241614,31223231.70198158
-0.3194630872483222,0.19597315436241614,31223231.70198158
-0.30335570469798656,0.19597315436241614,0.0
-0.287248322147651,0.19597315436241614,0.0
-0.27114093959731544,0.19597315436241614,0.0
-0.2550335570469799,0.19597315436241614,0.0
-0.2389261744966443,0.19597315436241614,0.0
-0.22281879194630871,0.19597315436241614,0.0
-0.20671140939597316,0.19597315436241614,0.0
-0.1906040268456376,0.19597315436241614,0.0
-0.174496644295302,0.19597315436241614,0.0
-0.15838926174496643,0.19597315436241614,0.0
-0.14228187919463087,0.19597315436241614,0.0
-0.1261744966442953,0.19597315436241614,0.0
-0.11006711409395975,0.19597315436241614,0.0
-0.09395973154362414,0.19597315436241614,0.0
-0.07785234899328858,0.19597315436241614,0.0
-0.06174496644295302,0.19597315436241614,0.0
-0.045637583892617406,0.19597315436241614,0.0
-0.029530201342281848,0.19597315436241614,0.0
-0.01342281879194629,0.19597315436241614,0.0
0.002684563758389269,0.19597315436241614,0.0
0.018791946308724827,0.19597315436241614,0.0
0.03489932885906044,0.19597315436241614,0.0
0.051006711409396,0.19597315436241614,0.0
0.06711409395973156,0.19597315436241614,0.0
0.08322147651006717,0.19597315436241614,0.0
0.09932885906040273,0.19597315436241614,0.0
0.11543624161073829,0.19597315436241614,0.0
0.1315436241610739,0.19597315436241614,0.0
0.1476510067114094,0.19597315436241614,0.0
0.16375838926174502,0.19597315436241614,0.0
0.17986577181208052,0.19597315436241614,0.0
0.19597315436241614,0.19597315436241614,0.0
0.21208053691275175,0.19597315436241614,0.0
0.22818791946308725,0.19597315436241614,0.0
0.24429530201342287,0.19597315436241614,0.0
0.2604026845637585,0.19597315436241614,0.0
0.276510067114094,0.19597315436241614,0.0
0.2926174496644296,0.19597315436241614,0.0
0.3087248322147652,0.19597315436241614,0.0
0.3248322147651007,0.19597315436241614,0.0
0.3409395973154363,0.19597315436241614,0.0
0.35704697986577183,0.19597315436241614,0.0
0.37315436241610744,0.19597315436241614,0.0
0.38926174496644306,0.19597315436241614,0.0
-0.4,0.21208053691275175,0.0
-0.38389261744966446,0.21208053691275175,31223231.70198158
-0.3677852348993289,0.21208053691275175,31223231.70198158
-0.3516778523489933,0.21208053691275175,31223231.70198158
-0.33557046979865773,0.21208053691275175,31223231.70198158
-0.3194630872483222,0.21208053691275175,31223231.70198158
-0.30335570469798656,0.21208053691275175,0.0
-0.287248322147651,0.21208053691275175,0.0
-0.27114093959731544,0.21208053691275175,0.0
-0.2550335570469799,0.21208053691275175,0.0
-0.2389261744966443,0.21208053691275175,0.0
-0.22281879194630871,0.21208053691275175,0.0
-0.20671140939597316,0.21208053691275175,0.0
-0.1906040268456376,0.21208053691275175,0.0
-0.174496644295302,0.21208053691275175,0.0
-0.15838926174496643,0.21208053691275175,0.0
-0.14228187919463087,0.21208053691275175,0.0
-0.1261744966442953,0.21208053691275175,0.0
-0.11006711409395975,0.21208053691275175,0.0
-0.09395973154362414,0.21208053691275175,0.0
-0.07785234899328858,0.21208053691275175,0.0
-0.06174496644295302,0.21208053691275175,0.0
-0.045637583892617406,0.21208053691275175,0.0
-0.029530201342281848,0.21208053691275175,0.0
-0.01342281879194629,0.21208053691275175,0.0
0.002684563758389269,0.21208053691275175,0.0
0.018791946308724827,0.21208053691275175,0.0
0.03489932885906044,0.21208053691275175,0.0
0.051006711409396,0.21208053691275175,0.0
0.06711409395973156,0.21208053691275175,0.0
0.08322147651006717,0.21208053691275175,0.0
0.09932885906040273,0.21208053691275175,0.0
0.11543624161073829,0.21208053691275175,0.0
0.1315436241610739,0.21208053691275175,0.0
0.1476510067114094,0.21208053691275175,0.0
0.16375838926174502,0.21208053691275175,0.0
0.17986577181208052,0.21208053691275175,0.0
0.19597315436241614,0.21208053691275175,0.0
0.21208053691275175,0.21208053691275175,0.0
0.22818791946308725,0.21208053691275175,0.0
0.24429530201342287,0.21208053691275175,0.0
0.2604026845637585,0.21208053691275175,0.0
0.276510067114094,0.21208053691275175,0.0
0.2926174496644296,0.21208053691275175,0.0
0.3087248322147652,0.21208053691275175,0.0
0.3248322147651007,0.21208053691275175,0.0
0.3409395973154363,0.21208053691275175,0.0
0.35704697986577183,0.21208053691275175,0.0
0.37315436241610744,0.21208053691275175,0.0
0.38926174496644306,0.21208053691275175,0.0
-0.4,0.22818791946308725,0.0
-0.38389261744966446,0.22818791946308725,31223231.70198158
-0.3677852348993289,0.22818791946308725,31223231.70198158
-0.3516778523489933,0.22818791946308725,31223231.70198158
-0.33557046979865773,0.22818791946308725,31223231.70198158
-0.3194630872483222,0.22818791946308725,31223231.70198158
-0.30335570469798656,0.22818791946308725,0.0
-0.287248322147651,0.22818791946308725,0.0
-0.27114093959731544,0.22818791946308725,0.0
-0.2550335570469799,0.22818791946308725,0.0
-0.2389261744966443,0.22818791946308725,0.0
-0.22281879194630871,0.22818791946308725,0.0
-0.20671140939597316,0.22818791946308725,0.0
-0.1906040268456376,0.22818791946308725,0.0
-0.174496644295302,0.22818791946308725,0.0
-0.15838926174496643,0.22818791946308725,0.0
-0.14228187919463087,0.22818791946308725,0.0
-0.1261744966442953,0.22818791946308725,0.0
-0.11006711409395975,0.22818791946308725,0.0
-0.09395973154362414,0.22818791946308725,0.0
-0.07785234899328858,0.22818791946308725,0.0
-0.06174496644295302,0.22818791946308725,0.0
-0.045637583892617406,0.22818791946308725,0.0
-0.029530201342281848,0.22818791946308725,0.0
-0.01342281879194629,0.22818791946308725,0.0
0.002684563758389269,0.22818791946308725,0.0
0.018791946308724827,0.22818791946308725,0.0
0.03489932885906044,0.22818791946308725,0.0
0.051006711409396,0.22818791946308725,0.0
0.06711409395973156,0.22818791946308725,0.0
0.08322147651006717,0.22818791946308725,0.0
0.09932885906040273,0.22818791946308725,0.0
0.11543624161073829,0.22818791946308725,0.0
0.1315436241610739,0.22818791946308725,0.0
0.1476510067114094,0.22818791946308725,0.0
0.16375838926174502,0.22818791946308725,0.0
0.17986577181208052,0.22818791946308725,0.0
0.19597315436241614,0.22818791946308725,0.0
0.21208053691275175,0.22818791946308725,0.0
0.22818791946308725,0.22818791946308725,0.0
0.24429530201342287,0.22818791946308725,0.0
0.2604026845637585,0.22818791946308725,0.0
0.276510067114094,0.22818791946308725,0.0
0.2926174496644296,0.22818791946308725,0.0
0.3087248322147652,0.22818791946308725,0.0
0.3248322147651007,0.22818791946308725,0.0
0.3409395973154363,0.22818791946308725,0.0
0.35704697986577183,0.22818791946308725,0.0
0.37315436241610744,0.22818791946308725,0.0
0.38926174496644306,0.22818791946308725,0.0
-0.4,0.24429530201342287,0.0
-0.38389261744966446,0.24429530201342287,31223231.70198158
-0.3677852348993289,0.24429530201342287,31223231.70198158
-0.3516778523489933,0.24429530201342287,31223231.70198158
-0.33557046979865773,0.24429530201342287,31223231.70198158
-0.3194630872483222,0.24429530201342287,31223231.70198158
-0.30335570469798656,0.24429530201342287,0.0
-0.287248322147651,0.24429530201342287,0.0
-0.27114093959731544,0.24429530201342287,0.0
-0.2550335570469799,0.24429530201342287,0.0
-0.2389261744966443,0.24429530201342287,0.0
-0.22281879194630871,0.24429530201342287,0.0
-0.20671140939597316,0.24429530201342287,0.0
-0.1906040268456376,0.24429530201342287,0.0
-0.174496644295302,0.24429530201342287,0.0
-0.15838926174496643,0.24429530201342287,0.0
-0.14228187919463087,0.24429530201342287,0.0
-0.1261744966442953,0.24429530201342287,0.0
-0.11006711409395975,0.24429530201342287,0.0
-0.09395973154362414,0.24429530201342287,0.0
-0.07785234899328858,0.24429530201342287,0.0
-0.06174496644295302,0.24429530201342287,0.0
-0.045637583892617406,0.24429530201342287,0.0
-0.029530201342281848,0.24429530201342287,0.0
-0.01342281879194629,0.24429530201342287,0.0
0.002684563758389269,0.24429530201342287,0.0
0.018791946308724827,0.24429530201342287,0.0
0.03489932885906044,0.24429530201342287,0.0
0.051006711409396,0.24429530201342287,0.0
0.06711409395973156,0.24429530201342287,0.0
0.08322147651006717,0.24429530201342287,0.0
0.09932885906040273,0.24429530201342287,0.0
0.11543624161073829,0.24429530201342287,0.0
0.1315436241610739,0.24429530201342287,0.0
0.1476510067114094,0.24429530201342287,0.0
0.16375838926174502,0.24429530201342287,0.0
0.17986577181208052,0.24429530201342287,0.0
0.19597315436241614,0.24429530201342287,0.0
0.21208053691275175,0.24429530201342287,0.0
0.22818791946308725,0.24429530201342287,0.0
0.24429530201342287,0.24429530201342287,0.0
0.2604026845637585,0.24429530201342287,0.0
0.276510067114094,0.24429530201342287,0.0
0.2926174496644296,0.24429530201342287,0.0
0.3087248322147652,0.24429530201342287,0.0
0.3248322147651007,0.24429530201342287,0.0
0.3409395973154363,0.24429530201342287,0.0
0.35704697986577183,0.24429530201342287,0.0
0.37315436241610744,0.24429530201342287,0.0
0.38926174496644306,0.24429530201342287,0.0
-0.4,0.2604026845637585,0.0
-0.38389261744966446,0.2604026845637585,31223231.70198158
-0.3677852348993289,0.2604026845637585,31223231.70198158
-0.3516778523489933,0.2604026845637585,31223231.70198158
-0.33557046979865773,0.2604026845637585,31223231.70198158
-0.3194630872483222,0.2604026845637585,31223231.70198158
-0.30335570469798656,0.2604026845637585,0.0
-0.287248322147651,0.2604026845637585,0.0
-0.27114093959731544,0.2604026845637585,0.0
-0.2550335570469799,0.2604026845637585,0.0
-0.2389261744966443,0.2604026845637585,0.0
-0.22281879194630871,0.2604026845637585,0.0
-0.20671140939597316,0.2604026845637585,0.0
-0.1906040268456376,0.2604026845637585,0.0
-0.174496644295302,0.2604026845637585,0.0
-0.15838926174496643,0.2604026845637585,0.0
-0.14228187919463087,0.2604026845637585,0.0
-0.1261744966442953,0.2604026845637585,0.0
-0.11006711409395975,0.2604026845637585,0.0
-0.09395973154362414,0.2604026845637585,0.0
-0.07785234899328858,0.2604026845637585,0.0
-0.06174496644295302,0.2604026845637585,0.0
-0.045637583892617406,0.2604026845637585,0.0
-0.029530201342281848,0.2604026845637585,0.0
-0.01342281879194629,0.2604026845637585,0.0
0.002684563758389269,0.2604026845637585,0.0
0.018791946308724827,0.2604026845637585,0.0
0.03489932885906044,0.2604026845637585,0.0
0.051006711409396,0.2604026845637585,0.0
0.06711409395973156,0.2604026845637585,0.0
0.08322147651006717,0.2604026845637585,0.0
0.09932885906040273,0.2604026845637585,0.0
0.11543624161073829,0.2604026845637585,0.0
0.1315436241610739,0.2604026845637585,0.0
0.1476510067114094,0.2604026845637585,0.0
0.16375838926174502,0.2604026845637585,0.0
0.17986577181208052,0.2604026845637585,0.0
0.19597315436241614,0.2604026845637585,0.0
0.21208053691275175,0.2604026845637585,0.0
0.22818791946308725,0.2604026845637585,0.0
0.24429530201342287,0.2604026845637585,0.0
0.2604026845637585,0.2604026845637585,0.0
0.276510067114094,0.2604026845637585,0.0
0.2926174496644296,0.2604026845637585,0.0
0.3087248322147652,0.2604026845637585,0.0
0.3248322147651007,0.2604026845637585,0.0
0.3409395973154363,0.2604026845637585,0.0
0.35704697986577183,0.2604026845637585,0.0
0.37315436241610744,0.2604026845637585,0.0
0.38926174496644306,0.2604026845637585,0.0
-0.4,0.276510067114094,0.0
-0.38389261744966446,0.276510067114094,31223231.70198158
-0.3677852348993289,0.276510067114094,31223231.70198158
-0.3516778523489933,0.276510067114094,31223231.70198158
-0.33557046979865773,0.276510067114094,31223231.70198158
-0.3194630872483222,0.276510067114094,31223231.70198158
-0.30335570469798656,0.276510067114094,0.0
-0.287248322147651,0.276510067114094,0.0
-0.27114093959731544,0.276510067114094,0.0
-0.2550335570469799,0.276510067114094,0.0
-0.2389261744966443,0.276510067114094,0.0
-0.22281879194630871,0.276510067114094,0.0
-0.20671140939597316,0.276510067114094,0.0
-0.1906040268456376,0.276510067114094,0.0
-0.174496644295302,0.276510067114094,0.0
-0.15838926174496643,0.276510067114094,0.0
-0.14228187919463087,0.276510067114094,0.0
-0.1261744966442953,0.276510067114094,0.0
-0.11006711409395975,0.276510067114094,0.0
-0.09395973154362414,0.276510067114094,0.0
-0.07785234899328858,0.276510067114094,0.0
-0.06174496644295302,0.276510067114094,0.0
-0.045637583892617406,0.276510067114094,0.0
-0.029530201342281848,0.276510067114094,0.0
-0.01342281879194629,0.276510067114094,0.0
0.002684563758389269,0.276510067114094,0.0
0.018791946308724827,0.276510067114094,0.0
0.03489932885906044,0.276510067114094,0.0
0.051006711409396,0.276510067114094,0.0
0.06711409395973156,0.276510067114094,0.0
0.08322147651006717,0.276510067114094,0.0
0.09932885906040273,0.276510067114094,0.0
0.11543624161073829,0.276510067114094,0.0
0.1315436241610739,0.276510067114094,0.0
0.1476510067114094,0.276510067114094,0.0
0.16375838926174502,0.276510067114094,0.0
0.17986577181208052,0.276510067114094,0.0
0.19597315436241614,0.276510067114094,0.0
0.21208053691275175,0.276510067114094,0.0
0.22818791946308725,0.276510067114094,0.0
0.24429530201342287,0.276510067114094,0.0
0.2604026845637585,0.276510067114094,0.0
0.276510067114094,0.276510067114094,0.0
0.2926174496644296,0.276510067114094,0.0
0.3087248322147652,0.276510067114094,0.0
0.3248322147651007,0.276510067114094,0.0
0.3409395973154363,0.276510067114094,0.0
0.35704697986577183,0.276510067114094,0.0
0.37315436241610744,0.276510067114094,0.0
0.38926174496644306,0.276510067114094,0.0
-0.4,0.2926174496644296,0.0
-0.38389261744966446,0.2926174496644296,31223231.70198158
-0.3677852348993289,0.2926174496644296,31223231.70198158
-0.3516778523489933,0.2926174496644296,31223231.70198158
-0.33557046979865773,0.2926174496644296,31223231.70198158
-0.3194630872483222,0.2926174496644296,31223231.70198158
-0.30335570469798656,0.2926174496644296,0.0
-0.287248322147651,0.2926174496644296,0.0
-0.27114093959731544,0.2926174496644296,0.0
-0.2550335570469799,0.2926174496644296,0.0
-0.2389261744966443,0.2926174496644296,0.0
-0.22281879194630871,0.2926174496644296,0.0
-0.20671140939597316,0.2926174496644296,0.0
-0.1906040268456376,0.2926174496644296,0.0
-0.174496644295302,0.2926174496644296,0.0
-0.15838926174496643,0.2926174496644296,0.0
-0.14228187919463087,0.2926174496644296,0.0
-0.1261744966442953,0.2926174496644296,0.0
-0.11006711409395975,0.2926174496644296,0.0
-0.09395973154362414,0.2926174496644296,0.0
-0.07785234899328858,0.2926174496644296,0.0
-0.06174496644295302,0.2926174496644296,0.0
-0.045637583892617406,0.2926174496644296,0.0
-0.029530201342281848,0.2926174496644296,0.0
-0.01342281879194629,0.2926174496644296,0.0
0.002684563758389269,0.2926174496644296,0.0
0.018791946308724827,0.2926174496644296,0.0
0.03489932885906044,0.2926174496644296,0.0
0.051006711409396,0.2926174496644296,0.0
0.06711409395973156,0.2926174496644296,0.0
0.08322147651006717,0.2926174496644296,0.0
0.09932885906040273,0.2926174496644296,0.0
0.11543624161073829,0.2926174496644296,0.0
0.1315436241610739,0.2926174496644296,0.0
0.1476510067114094,0.2926174496644296,0.0
0.16375838926174502,0.2926174496644296,0.0
0.17986577181208052,0.2926174496644296,0.0
0.19597315436241614,0.2926174496644296,0.0
0.21208053691275175,0.2926174496644296,0.0
0.22818791946308725,0.2926174496644296,0.0
0.24429530201342287,0.2926174496644296,0.0
0.2604026845637585,0.2926174496644296,0.0
0.276510067114094,0.2926174496644296,0.0
0.2926174496644296,0.2926174496644296,0.0
0.3087248322147652,0.2926174496644296,0.0
0.3248322147651007,0.2926174496644296,0.0
0.3409395973154363,0.2926174496644296,0.0
0.35704697986577183,0.2926174496644296,0.0
0.37315436241610744,0.2926174496644296,0.0
0.38926174496644306,0.2926174496644296,0.0
-0.4,0.3087248322147652,0.0
-0.38389261744966446,0.3087248322147652,31223231.70198158
-0.3677852348993289,0.3087248322147652,31223231.70198158
-0.3516778523489933,0.3087248322147652,31223231.70198158
-0.33557046979865773,0.3087248322147652,31223231.70198158
-0.3194630872483222,0.3087248322147652,31223231.70198158
-0.30335570469798656,0.3087248322147652,0.0
-0.287248322147651,0.3087248322147652,0.0
-0.27114093959731544,0.3087248322147652,0.0
-0.2550335570469799,0.3087248322147652,0.0
-0.2389261744966443,0.3087248322147652,0.0
-0.22281879194630871,0.3087248322147652,0.0
-0.20671140939597316,0.3087248322147652,0.0
-0.1906040268456376,0.3087248322147652,0.0
-0.174496644295302,0.3087248322147652,0.0
-0.15838926174496643,0.3087248322147652,0.0
-0.14228187919463087,0.3087248322147652,0.0
-0.1261744966442953,0.3087248322147652,0.0
-0.11006711409395975,0.3087248322147652,0.0
-0.09395973154362414,0.3087248322147652,0.0
-0.07785234899328858,0.3087248322147652,0.0
-0.06174496644295302,0.3087248322147652,0.0
-0.045637583892617406,0.3087248322147652,0.0
-0.029530201342281848,0.3087248322147652,0.0
-0.01342281879194629,0.3087248322147652,0.0
0.002684563758389269,0.3087248322147652,0.0
0.018791946308724827,0.3087248322147652,0.0
0.03489932885906044,0.3087248322147652,0.0
0.051006711409396,0.3087248322147652,0.0
0.06711409395973156,0.3087248322147652,0.0
0.08322147651006717,0.3087248322147652,0.0
0.09932885906040273,0.3087248322147652,0.0
0.11543624161073829,0.3087248322147652,0.0
0.1315436241610739,0.3087248322147652,0.0
0.1476510067114094,0.3087248322147652,0.0
0.16375838926174502,0.3087248322147652,0.0
0.17986577181208052,0.3087248322147652,0.0
0.19597315436241614,0.3087248322147652,0.0
0.21208053691275175,0.3087248322147652,0.0
0.22818791946308725,0.3087248322147652,0.0
0.24429530201342287,0.3087248322147652,0.0
0.2604026845637585,0.3087248322147652,0.0
0.276510067114094,0.3087248322147652,0.0
0.2926174496644296,0.3087248322147652,0.0
0.3087248322147652,0.3087248322147652,0.0
0.3248322147651007,0.3087248322147652,0.0
0.3409395973154363,0.3087248322147652,0.0
0.35704697986577183,0.3087248322147652,0.0
0.37315436241610744,0.3087248322147652,0.0
0.38926174496644306,0.3087248322147652,0.0
-0.4,0.3248322147651007,0.0
-0.38389261744966446,0.3248322147651007,31223231.70198158
-0.3677852348993289,0.3248322147651007,31223231.70198158
-0.3516778523489933,0.3248322147651007,31223231.70198158
-0.33557046979865773,0.3248322147651007,31223231.70198158
-0.3194630872483222,0.3248322147651007,31223231.70198158
-0.30335570469798656,0.3248322147651007,0.0
-0.287248322147651,0.3248322147651007,0.0
-0.27114093959731544,0.3248322147651007,0.0
-0.2550335570469799,0.3248322147651007,0.0
-0.2389261744966443,0.3248322147651007,0.0
-0.22281879194630871,0.3248322147651007,0.0
-0.20671140939597316,0.3248322147651007,0.0
-0.1906040268456376,0.3248322147651007,0.0
-0.174496644295302,0.3248322147651007,0.0
-0.15838926174496643,0.3248322147651007,0.0
-0.14228187919463087,0.3248322147651007,0.0
-0.1261744966442953,0.3248322147651007,0.0
-0.11006711409395975,0.3248322147651007,0.0
-0.09395973154362414,0.3248322147651007,0.0
-0.07785234899328858,0.3248322147651007,0.0
-0.06174496644295302,0.3248322147651007,0.0
-0.045637583892617406,0.3248322147651007,0.0
-0.029530201342281848,0.3248322147651007,0.0
-0.01342281879194629,0.3248322147651007,0.0
0.002684563758389269,0.3248322147651007,0.0
0.018791946308724827,0.3248322147651007,0.0
0.03489932885906044,0.3248322147651007,0.0
0.051006711409396,0.3248322147651007,0.0
0.06711409395973156,0.3248322147651007,0.0
0.08322147651006717,0.3248322147651007,0.0
0.09932885906040273,0.3248322147651007,0.0
0.11543624161073829,0.3248322147651007,0.0
0.1315436241610739,0.3248322147651007,0.0
0.1476510067114094,0.3248322147651007,0.0
0.16375838926174502,0.3248322147651007,0.0
0.17986577181208052,0.3248322147651007,0.0
0.19597315436241614,0.3248322147651007,0.0
0.21208053691275175,0.3248322147651007,0.0
0.22818791946308725,0.3248322147651007,0.0
0.24429530201342287,0.3248322147651007,0.0
0.2604026845637585,0.3248322147651007,0.0
0.276510067114094,0.3248322147651007,0.0
0.2926174496644296,0.3248322147651007,0.0
0.3087248322147652,0.3248322147651007,0.0
0.3248322147651007,0.3248322147651007,0.0
0.3409395973154363,0.3248322147651007,0.0
0.35704697986577183,0.3248322147651007,0.0
0.37315436241610744,0.3248322147651007,0.0
0.38926174496644306,0.3248322147651007,0.0
-0.4,0.3409395973154363,0.0
-0.38389261744966446,0.3409395973154363,31223231.70198158
-0.3677852348993289,0.3409395973154363,31223231.70198158
-0.3516778523489933,0.3409395973154363,31223231.70198158
-0.33557046979865773,0.3409395973154363,31223231.70198158
-0.3194630872483222,0.3409395973154363,31223231.70198158
-0.30335570469798656,0.3409395973154363,0.0
-0.287248322147651,0.3409395973154363,0.0
-0.27114093959731544,0.3409395973154363,0.0
-0.2550335570469799,0.3409395973154363,0.0
-0.2389261744966443,0.3409395973154363,0.0
-0.22281879194630871,0.3409395973154363,0.0
-0.20671140939597316,0.3409395973154363,0.0
-0.1906040268456376,0.3409395973154363,0.0
-0.174496644295302,0.3409395973154363,0.0
-0.15838926174496643,0.3409395973154363,0.0
-0.14228187919463087,0.3409395973154363,0.0
-0.1261744966442953,0.3409395973154363,0.0
-0.11006711409395975,0.3409395973154363,0.0
-0.09395973154362414,0.3409395973154363,0.0
-0.07785234899328858,0.3409395973154363,0.0
-0.06174496644295302,0.3409395973154363,0.0
-0.045637583892617406,0.3409395973154363,0.0
-0.029530201342281848,0.3409395973154363,0.0
-0.01342281879194629,0.3409395973154363,0.0
0.002684563758389269,0.3409395973154363,0.0
0.018791946308724827,0.3409395973154363,0.0
0.03489932885906044,0.3409395973154363,0.0
0.051006711409396,0.3409395973154363,0.0
0.06711409395973156,0.3409395973154363,0.0
0.08322147651006717,0.3409395973154363,0.0
0.09932885906040273,0.3409395973154363,0.0
0.11543624161073829,0.3409395973154363,0.0
0.1315436241610739,0.3409395973154363,0.0
0.1476510067114094,0.3409395973154363,0.0
0.16375838926174502,0.3409395973154363,0.0
0.17986577181208052,0.3409395973154363,0.0
0.19597315436241614,0.3409395973154363,0.0
0.21208053691275175,0.3409395973154363,0.0
0.22818791946308725,0.3409395973154363,0.0
0.24429530201342287,0.3409395973154363,0.0
0.2604026845637585,0.3409395973154363,0.0
0.276510067114094,0.3409395973154363,0.0
0.2926174496644296,0.3409395973154363,0.0
0.3087248322147652,0.3409395973154363,0.0
0.3248322147651007,0.3409395973154363,0.0
0.3409395973154363,0.3409395973154363,0.0
0.35704697986577183,0.3409395973154363,0.0
0.37315436241610744,0.3409395973154363,0.0
0.38926174496644306,0.3409395973154363,0.0
-0.4,0.35704697986577183,0.0
-0.38389261744966446,0.35704697986577183,31223231.70198158
-0.3677852348993289,0.35704697986577183,31223231.70198158
-0.3516778523489933,0.35704697986577183,31223231.70198158
-0.33557046979865773,0.35704697986577183,31223231.70198158
-0.3194630872483222,0.35704697986577183,31223231.70198158
-0.30335570469798656,0.35704697986577183,0.0
-0.287248322147651,0.35704697986577183,0.0
-0.27114093959731544,0.35704697986577183,0.0
-0.2550335570469799,0.35704697986577183,0.0
-0.2389261744966443,0.35704697986577183,0.0
-0.22281879194630871,0.35704697986577183,0.0
-0.20671140939597316,0.35704697986577183,0.0
-0.1906040268456376,0.35704697986577183,0.0
-0.174496644295302,0.35704697986577183,0.0
-0.15838926174496643,0.35704697986577183,0.0
-0.14228187919463087,0.35704697986577183,0.0
-0.1261744966442953,0.35704697986577183,0.0
-0.11006711409395975,0.35704697986577183,0.0
-0.09395973154362414,0.35704697986577183,0.0
-0.07785234899328858,0.35704697986577183,0.0
-0.06174496644295302,0.35704697986577183,0.0
-0.045637583892617406,0.35704697986577183,0.0
-0.029530201342281848,0.35704697986577183,0.0
-0.01342281879194629,0.35704697986577183,0.0
0.002684563758389269,0.35704697986577183,0.0
0.018791946308724827,0.35704697986577183,0.0
0.03489932885906044,0.35704697986577183,0.0
0.051006711409396,0.35704697986577183,0.0
0.06711409395973156,0.35704697986577183,0.0
0.08322147651006717,0.35704697986577183,0.0
0.09932885906040273,0.35704697986577183,0.0
0.11543624161073829,0.35704697986577183,0.0
0.1315436241610739,0.35704697986577183,0.0
0.1476510067114094,0.35704697986577183,0.0
0.16375838926174502,0.35704697986577183,0.0
0.17986577181208052,0.35704697986577183,0.0
0.19597315436241614,0.35704697986577183,0.0
0.21208053691275175,0.35704697986577183,0.0
0.22818791946308725,0.35704697986577183,0.0
0.24429530201342287,0.35704697986577183,0.0
0.2604026845637585,0.35704697986577183,0.0
0.276510067114094,0.35704697986577183,0.0
0.2926174496644296,0.35704697986577183,0.0
0.3087248322147652,0.35704697986577183,0.0
0.3248322147651007,0.35704697986577183,0.0
0.3409395973154363,0.35704697986577183,0.0
0.35704697986577183,0.35704697986577183,0.0
0.37315436241610744,0.35704697986577183,0.0
0.38926174496644306,0.35704697986577183,0.0
-0.4,0.37315436241610744,0.0
-0.38389261744966446,0.37315436241610744,31223231.70198158
-0.3677852348993289,0.37315436241610744,31223231.70198158
-0.3516778523489933,0.37315436241610744,31223231.70198158
-0.33557046979865773,0.37315436241610744,31223231.70198158
-0.3194630872483222,0.37315436241610744,0.0
-0.30335570469798656,0.37315436241610744,0.0
-0.287248322147651,0.37315436241610744,0.0
-0.27114093959731544,0.37315436241610744,0.0
-0.2550335570469799,0.37315436241610744,0.0
-0.2389261744966443,0.37315436241610744,0.0
-0.22281879194630871,0.37315436241610744,0.0
-0.20671140939597316,0.37315436241610744,0.0
-0.1906040268456376,0.37315436241610744,0.0
-0.174496644295302,0.37315436241610744,0.0
-0.15838926174496643,0.37315436241610744,0.0
-0.14228187919463087,0.37315436241610744,0.0
-0.1261744966442953,0.37315436241610744,0.0
-0.11006711409395975,0.37315436241610744,0.0
-0.09395973154362414,0.37315436241610744,0.0
-0.07785234899328858,0.37315436241610744,0.0
-0.06174496644295302,0.37315436241610744,0.0
-0.045637583892617406,0.37315436241610744,0.0
-0.029530201342281848,0.37315436241610744,0.0
-0.01342281879194629,0.37315436241610744,0.0
0.002684563758389269,0.37315436241610744,0.0
0.018791946308724827,0.37315436241610744,0.0
0.03489932885906044,0.37315436241610744,0.0
0.051006711409396,0.37315436241610744,0.0
0.06711409395973156,0.37315436241610744,0.0
0.08322147651006717,0.37315436241610744,0.0
0.09932885906040273,0.37315436241610744,0.0
0.11543624161073829,0.37315436241610744,0.0
0.1315436241610739,0.37315436241610744,0.0
0.1476510067114094,0.37315436241610744,0.0
0.16375838926174502,0.37315436241610744,0.0
0.17986577181208052,0.37315436241610744,0.0
0.19597315436241614,0.37315436241610744,0.0
0.21208053691275175,0.37315436241610744,0.0
0.22818791946308725,0.37315436241610744,0.0
0.24429530201342287,0.37315436241610744,0.0
0.2604026845637585,0.37315436241610744,0.0
0.276510067114094,0.37315436241610744,0.0
0.2926174496644296,0.37315436241610744,0.0
0.3087248322147652,0.37315436241610744,0.0
0.3248322147651007,0.37315436241610744,0.0
0.3409395973154363,0.37315436241610744,0.0
0.35704697986577183,0.37315436241610744,0.0
0.37315436241610744,0.37315436241610744,0.0
0.38926174496644306,0.37315436241610744,0.0
-0.4,0.38926174496644306,0.0
-0.38389261744966446,0.38926174496644306,31223231.70198158
-0.3677852348993289,0.38926174496644306,31223231.70198158
-0.3516778523489933,0.38926174496644306,31223231.70198158
-0.33557046979865773,0.38926174496644306,31223231.70198158
-0.3194630872483222,0.38926174496644306,0.0
-0.30335570469798656,0.38926174496644306,0.0
-0.287248322147651,0.38926174496644306,0.0
-0.27114093959731544,0.38926174496644306,0.0
-0.2550335570469799,0.38926174496644306,0.0
-0.2389261744966443,0.38926174496644306,0.0
-0.22281879194630871,0.38926174496644306,0.0
-0.20671140939597316,0.38926174496644306,0.0
-0.1906040268456376,0.38926174496644306,0.0
-0.174496644295302,0.38926174496644306,0.0
-0.15838926174496643,0.38926174496644306,0.0
-0.14228187919463087,0.38926174496644306,0.0
-0.1261744966442953,0.38926174496644306,0.0
-0.11006711409395975,0.38926174496644306,0.0
-0.09395973154362414,0.38926174496644306,0.0
-0.07785234899328858,0.38926174496644306,0.0
-0.06174496644295302,0.38926174496644306,0.0
-0.045637583892617406,0.38926174496644306,0.0
-0.029530201342281848,0.38926174496644306,0.0
-0.01342281879194629,0.38926174496644306,0.0
0.002684563758389269,0.38926174496644306,0.0
0.018791946308724827,0.38926174496644306,0.0
0.03489932885906044,0.38926174496644306,0.0
0.051006711409396,0.38926174496644306,0.0
0.06711409395973156,0.38926174496644306,0.0
0.08322147651006717,0.38926174496644306,0.0
0.09932885906040273,0.38926174496644306,0.0
0.11543624161073829,0.38926174496644306,0.0
0.1315436241610739,0.38926174496644306,0.0
0.1476510067114094,0.38926174496644306,0.0
0.16375838926174502,0.38926174496644306,0.0
0.17986577181208052,0.38926174496644306,0.0
0.19597315436241614,0.38926174496644306,0.0
0.21208053691275175,0.38926174496644306,0.0
0.22818791946308725,0.38926174496644306,0.0
0.24429530201342287,0.38926174496644306,0.0
0.2604026845637585,0.38926174496644306,0.0
0.276510067114094,0.38926174496644306,0.0
0.2926174496644296,0.38926174496644306,0.0
0.3087248322147652,0.38926174496644306,0.0
0.3248322147651007,0.38926174496644306,0.0
0.3409395973154363,0.38926174496644306,0.0
0.35704697986577183,0.38926174496644306,0.0
0.37315436241610744,0.38926174496644306,0.0
0.38926174496644306,0.38926174496644306,0.0

